Optimal Ball Recycling

Balls-and-bins games have been a wildly successful tool for modeling load balancing problems. In this paper, we study a new scenario, which we call the ball recycling game, defined as follows: Throw m balls into n bins i.i.d. according to a given probability distribution p. Then, at each time step, pick a non-empty bin and recycle its balls: take the balls from the selected bin and re-throw them according to p. This balls-and-bins game closely models memory-access heuristics in databases. The goal is to have a bin-picking method that maximizes the recycling rate, defined to be the expected number of balls recycled per step in the stationary distribution. We study two natural strategies for ball recycling: Fullest Bin, which greedily picks the bin with the maximum number of balls, and Random Ball, which picks a ball at random and recycles its bin. We show that for general p, Random Ball is constant-optimal, whereas Fullest Bin can be pessimal. However, when p = u, the uniform distribution, Fullest Bin is optimal to within an additive constant.

==> data/gg_normal/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1493440361347
8, 20000, 0, 0, 0, 8388608, 1493440362118
8, 30000, 0, 0, 0, 8388608, 1493440363078
8, 40000, 0, 0, 0, 8388608, 1493440364011
8, 50000, 0, 0, 0, 8388608, 1493440364886
8, 60000, 0, 0, 0, 8388608, 1493440365782
8, 70000, 8, 23, 16384, 8388608, 1493440366609
8, 80000, 21, 255, 245760, 8388608, 1493440367621
8, 90000, 66, 4076, 311296, 8388608, 1493440368927
8, 100000, 119, 8146, 196608, 8388608, 1493440370131
8, 110000, 148, 9554, 81920, 8388608, 1493440371025
8, 120000, 158, 9866, 65536, 8388608, 1493440371891
8, 130000, 184, 10429, 393216, 8388608, 1493440372985
8, 140000, 196, 11340, 704512, 8388608, 1493440374399
8, 150000, 267, 18481, 638976, 8388608, 1493440375828
8, 160000, 306, 21967, 475136, 8388608, 1493440377055
8, 170000, 349, 25749, 458752, 8388608, 1493440378299
8, 180000, 384, 28787, 540672, 8388608, 1493440379547
8, 190000, 439, 33386, 540672, 8388608, 1493440380748
8, 200000, 511, 36733, 491520, 8388608, 1493440381950
8, 210000, 586, 40664, 557056, 8388608, 1493440383185
8, 220000, 660, 45513, 524288, 8388608, 1493440384463
8, 230000, 728, 49714, 524288, 8388608, 1493440385627
8, 240000, 783, 52537, 458752, 8388608, 1493440386871
8, 250000, 831, 54772, 999424, 8388608, 1493440388183
8, 260000, 884, 57752, 1343488, 8388608, 1493440389631
8, 270000, 959, 63463, 1474560, 8388608, 1493440391208
8, 280000, 1017, 68915, 1490944, 8388608, 1493440392809
8, 290000, 1163, 78232, 1507328, 8388608, 1493440394388
8, 300000, 1229, 83368, 1212416, 8388608, 1493440395842
8, 310000, 1307, 88756, 1376256, 8388608, 1493440397356
8, 320000, 1355, 93121, 1671168, 8388608, 1493440399009
8, 330000, 1467, 100148, 1687552, 8388608, 1493440400690
8, 340000, 1559, 108274, 1556480, 8388608, 1493440402335
8, 350000, 1643, 115866, 1327104, 8388608, 1493440403839
8, 360000, 1718, 121645, 1163264, 8388608, 1493440405315
8, 370000, 1783, 126119, 1245184, 8388608, 1493440406776
8, 380000, 1885, 131841, 1327104, 8388608, 1493440408267
8, 390000, 1993, 138607, 1130496, 8388608, 1493440409786
8, 400000, 2087, 145377, 1228800, 8388608, 1493440411247
8, 410000, 2199, 151609, 1294336, 8388608, 1493440412755
8, 420000, 2341, 158261, 1212416, 8388608, 1493440414263
8, 430000, 2447, 163437, 1310720, 8388608, 1493440415703
8, 440000, 2599, 169167, 1409024, 8388608, 1493440417220
8, 450000, 2709, 175338, 1589248, 8388608, 1493440418727
8, 460000, 2883, 183183, 1654784, 8388608, 1493440420192
8, 470000, 3026, 188674, 1654784, 8388608, 1493440421660
8, 480000, 3149, 194263, 1720320, 8388608, 1493440423296
8, 490000, 3280, 199905, 2097152, 8388608, 1493440424794
8, 500000, 3502, 208581, 2113536, 8388608, 1493440426420
8, 510000, 3763, 216227, 2228224, 8388608, 1493440428023
8, 520000, 3963, 226108, 2113536, 8388608, 1493440429560
8, 530000, 4110, 232518, 2129920, 8388608, 1493440431084
8, 540000, 4323, 243525, 2129920, 8388608, 1493440432663
8, 550000, 4410, 248949, 2113536, 8388608, 1493440434155
8, 560000, 4570, 257617, 2129920, 8388608, 1493440435679
8, 570000, 4722, 265231, 2129920, 8388608, 1493440437139
8, 580000, 4918, 274648, 2129920, 8388608, 1493440438707
8, 590000, 5076, 283109, 2129920, 8388608, 1493440440292
8, 600000, 5209, 290428, 2048000, 8388608, 1493440441811
8, 610000, 5396, 300008, 2146304, 8388608, 1493440443322
8, 620000, 5585, 309309, 2129920, 8388608, 1493440444796
8, 630000, 5732, 316564, 2129920, 8388608, 1493440446294
8, 640000, 5933, 325731, 2146304, 8388608, 1493440447815
8, 650000, 6063, 332496, 2113536, 8388608, 1493440449296
8, 660000, 6199, 339472, 2146304, 8388608, 1493440450803
8, 670000, 6394, 349356, 2129920, 8388608, 1493440452330
8, 680000, 6563, 358611, 2113536, 8388608, 1493440453846
8, 690000, 6727, 366596, 2113536, 8388608, 1493440455345
8, 700000, 6853, 372718, 2146304, 8388608, 1493440456886
8, 710000, 7071, 383086, 2146304, 8388608, 1493440458495
8, 720000, 7250, 391731, 1900544, 8388608, 1493440460006
8, 730000, 7422, 400500, 2129920, 8388608, 1493440461527
8, 740000, 7619, 409471, 2015232, 8388608, 1493440462998
8, 750000, 7814, 418516, 2080768, 8388608, 1493440464495
8, 760000, 7980, 425868, 2146304, 8388608, 1493440465934
8, 770000, 8159, 432771, 2113536, 8388608, 1493440467499
8, 780000, 8418, 442213, 2080768, 8388608, 1493440469052
8, 790000, 8603, 449933, 2113536, 8388608, 1493440470568
8, 800000, 8813, 458301, 2129920, 8388608, 1493440472143
8, 810000, 9024, 467800, 2129920, 8388608, 1493440473645
8, 820000, 9259, 474492, 2146304, 8388608, 1493440475175
8, 830000, 9469, 483251, 2129920, 8388608, 1493440476661
8, 840000, 9677, 491979, 2129920, 8388608, 1493440478155
8, 850000, 10001, 501674, 2129920, 8388608, 1493440479652
8, 860000, 10349, 507608, 2228224, 8388608, 1493440481143
8, 870000, 10689, 517611, 2129920, 8388608, 1493440482662
8, 880000, 10928, 525647, 2113536, 8388608, 1493440484143
8, 890000, 11201, 533601, 2080768, 8388608, 1493440485586
8, 900000, 11420, 541518, 2113536, 8388608, 1493440487049
8, 910000, 11836, 550982, 2113536, 8388608, 1493440488503
8, 920000, 12075, 559262, 2129920, 8388608, 1493440489895
8, 930000, 12353, 567237, 2146304, 8388608, 1493440491355
8, 940000, 12717, 576505, 2179072, 8388608, 1493440492887
8, 950000, 13217, 586187, 2179072, 8388608, 1493440494375
8, 960000, 13544, 594685, 2129920, 8388608, 1493440495767
8, 970000, 13856, 602772, 2113536, 8388608, 1493440497192
8, 980000, 14128, 610441, 2113536, 8388608, 1493440498568
8, 990000, 14568, 620607, 2146304, 8388608, 1493440499963
8, 1000000, 14857, 628179, 1474560, 8388608, 1493440501431
8, 1010000, 15307, 639504, 1769472, 8388608, 1493440502851
8, 1020000, 15727, 648020, 2244608, 8388608, 1493440504207
8, 1030000, 16008, 655527, 2146304, 8388608, 1493440505580
8, 1040000, 16352, 665176, 2162688, 8388608, 1493440506972
8, 1050000, 16735, 673893, 2179072, 8388608, 1493440508374
8, 1060000, 17019, 682162, 2195456, 8388608, 1493440509783
8, 1070000, 17378, 691617, 2179072, 8388608, 1493440511203
8, 1080000, 17740, 699743, 2260992, 8388608, 1493440512614
8, 1090000, 18088, 709392, 2195456, 8388608, 1493440514005
8, 1100000, 18403, 718261, 2179072, 8388608, 1493440515419
8, 1110000, 18715, 726992, 2260992, 8388608, 1493440516839
8, 1120000, 19100, 737556, 2211840, 8388608, 1493440518233
8, 1130000, 19443, 746597, 2129920, 8388608, 1493440519595
8, 1140000, 19757, 754550, 2179072, 8388608, 1493440520955
8, 1150000, 20169, 765175, 2260992, 8388608, 1493440522395
8, 1160000, 20536, 775145, 2244608, 8388608, 1493440523802
8, 1170000, 20852, 782576, 2179072, 8388608, 1493440525179
8, 1180000, 21239, 793451, 2146304, 8388608, 1493440526587
8, 1190000, 21570, 802561, 2228224, 8388608, 1493440528014
8, 1200000, 21934, 811420, 2260992, 8388608, 1493440529420
8, 1210000, 22300, 820696, 2162688, 8388608, 1493440530851
8, 1220000, 22624, 829591, 2162688, 8388608, 1493440532263
8, 1230000, 22954, 838391, 2162688, 8388608, 1493440533739
8, 1240000, 23340, 849289, 2244608, 8388608, 1493440535135
8, 1250000, 23680, 858306, 2195456, 8388608, 1493440536504
8, 1260000, 23954, 865306, 2260992, 8388608, 1493440537863
8, 1270000, 24301, 874219, 2260992, 8388608, 1493440539279
8, 1280000, 24615, 882720, 2260992, 8388608, 1493440540667
8, 1290000, 24993, 893701, 2228224, 8388608, 1493440542104
8, 1300000, 25310, 902147, 2162688, 8388608, 1493440543494
8, 1310000, 25659, 912058, 147456, 8388608, 1493440545020
8, 1320000, 26072, 922349, 2162688, 8388608, 1493440546419
8, 1330000, 26418, 930949, 2162688, 8388608, 1493440547790
8, 1340000, 26726, 939173, 2211840, 8388608, 1493440549190
8, 1350000, 27049, 948212, 2195456, 8388608, 1493440550676
8, 1360000, 27419, 958528, 2146304, 8388608, 1493440552117
8, 1370000, 27831, 969244, 2113536, 8388608, 1493440553543
8, 1380000, 28119, 976297, 2244608, 8388608, 1493440554904
8, 1390000, 28543, 986505, 2260992, 8388608, 1493440556343
8, 1400000, 28816, 993505, 2260992, 8388608, 1493440557715
8, 1410000, 29210, 1003674, 2146304, 8388608, 1493440559159
8, 1420000, 29503, 1011096, 2260992, 8388608, 1493440560623
8, 1430000, 29863, 1020936, 1835008, 8388608, 1493440562099
8, 1440000, 30332, 1032292, 2179072, 8388608, 1493440563503
8, 1450000, 30709, 1040664, 2260992, 8388608, 1493440564903
8, 1460000, 31016, 1048660, 2244608, 8388608, 1493440566335
8, 1470000, 31416, 1058960, 1212416, 8388608, 1493440567822
8, 1480000, 31853, 1068522, 2260992, 8388608, 1493440569242
8, 1490000, 32252, 1078476, 2179072, 8388608, 1493440570646
8, 1500000, 32584, 1086438, 2244608, 8388608, 1493440572027
8, 1510000, 33046, 1095215, 2080768, 8388608, 1493440573478
8, 1520000, 33421, 1103905, 2244608, 8388608, 1493440574884
8, 1530000, 33838, 1113142, 2211840, 8388608, 1493440576333
8, 1540000, 34295, 1123444, 2179072, 8388608, 1493440577767
8, 1550000, 34723, 1132251, 2162688, 8388608, 1493440579203
8, 1560000, 35120, 1140852, 2162688, 8388608, 1493440580628
8, 1570000, 35584, 1150407, 2113536, 8388608, 1493440582045
8, 1580000, 36144, 1159748, 2260992, 8388608, 1493440583467
8, 1590000, 36649, 1169467, 2129920, 8388608, 1493440584917
8, 1600000, 37152, 1178893, 2146304, 8388608, 1493440586316
8, 1610000, 37778, 1188415, 2048000, 8388608, 1493440587739
8, 1620000, 38227, 1196454, 2080768, 8388608, 1493440589130
8, 1630000, 38690, 1204760, 2146304, 8388608, 1493440590883
8, 1640000, 39311, 1212282, 2244608, 8388608, 1493440592331
8, 1650000, 39950, 1222068, 2162688, 8388608, 1493440593919
8, 1660000, 40405, 1229919, 2228224, 8388608, 1493440595335
8, 1670000, 40927, 1240832, 2179072, 8388608, 1493440597193
8, 1680000, 41475, 1247866, 2260992, 8388608, 1493440598651
8, 1690000, 42034, 1258114, 1032192, 8388608, 1493440600112
8, 1700000, 42732, 1269308, 2097152, 8388608, 1493440601893
8, 1710000, 43414, 1276497, 2260992, 8388608, 1493440603323
8, 1720000, 44052, 1286471, 2080768, 8388608, 1493440604827
8, 1730000, 44621, 1294905, 2228224, 8388608, 1493440606265
8, 1740000, 45170, 1303765, 2146304, 8388608, 1493440607927
8, 1750000, 45815, 1311172, 2260992, 8388608, 1493440609491
8, 1760000, 46565, 1321697, 2048000, 8388608, 1493440610957
8, 1770000, 47286, 1330833, 2129920, 8388608, 1493440612402
8, 1780000, 48006, 1338815, 2244608, 8388608, 1493440613863
8, 1790000, 48865, 1349385, 2228224, 8388608, 1493440615346
8, 1800000, 49464, 1358020, 2179072, 8388608, 1493440616787
8, 1810000, 50058, 1365979, 2211840, 8388608, 1493440618250
8, 1820000, 50649, 1374891, 2211840, 8388608, 1493440619793
8, 1830000, 51512, 1385665, 2097152, 8388608, 1493440621383
8, 1840000, 52200, 1394340, 2113536, 8388608, 1493440622883
8, 1850000, 52955, 1403066, 2211840, 8388608, 1493440624685
8, 1860000, 53630, 1409915, 2260992, 8388608, 1493440626256
8, 1870000, 54567, 1421946, 2244608, 8388608, 1493440627851
8, 1880000, 55265, 1430195, 2113536, 8388608, 1493440629398
8, 1890000, 56007, 1440025, 2260992, 8388608, 1493440630876
8, 1900000, 56754, 1448164, 2179072, 8388608, 1493440632379
8, 1910000, 57559, 1458766, 2162688, 8388608, 1493440634594
8, 1920000, 58124, 1465327, 2244608, 8388608, 1493440636220
8, 1930000, 58912, 1473749, 2260992, 8388608, 1493440637823
8, 1940000, 59857, 1486535, 2146304, 8388608, 1493440639583
8, 1950000, 60430, 1492923, 966656, 8388608, 1493440641141
8, 1960000, 61137, 1503072, 2113536, 8388608, 1493440642847
8, 1970000, 62028, 1513192, 2080768, 8388608, 1493440644558
8, 1980000, 62781, 1522973, 2244608, 8388608, 1493440646443
8, 1990000, 63538, 1532024, 1163264, 8388608, 1493440648155
8, 2000000, 64228, 1539782, 2195456, 8388608, 1493440650191
8, 2010000, 64892, 1549002, 2244608, 8388608, 1493440651795
8, 2020000, 65644, 1559165, 2260992, 8388608, 1493440653539
8, 2030000, 66472, 1568569, 1605632, 8388608, 1493440655492
8, 2040000, 67063, 1576845, 1441792, 8388608, 1493440657148
8, 2050000, 67639, 1585130, 2260992, 8388608, 1493440658866
8, 2060000, 68525, 1596545, 2260992, 8388608, 1493440660678
8, 2070000, 69311, 1606071, 2244608, 8388608, 1493440662304
8, 2080000, 69972, 1614877, 2260992, 8388608, 1493440664067
8, 2090000, 70496, 1622507, 409600, 8388608, 1493440666156
8, 2100000, 71439, 1635421, 1966080, 8388608, 1493440669194
8, 2110000, 72122, 1644873, 2260992, 8388608, 1493440671942
8, 2120000, 72844, 1653916, 2260992, 8388608, 1493440674811
8, 2130000, 73529, 1661721, 2260992, 8388608, 1493440677632
8, 2140000, 74280, 1672024, 2260992, 8388608, 1493440680638
8, 2150000, 74919, 1680939, 2260992, 8388608, 1493440683513
8, 2160000, 75776, 1691678, 2260992, 8388608, 1493440686611
8, 2170000, 76376, 1700579, 2260992, 8388608, 1493440689448
8, 2180000, 76989, 1709120, 2244608, 8388608, 1493440692350
8, 2190000, 77766, 1718930, 2244608, 8388608, 1493440695480
8, 2200000, 78532, 1728514, 2260992, 8388608, 1493440698529
8, 2210000, 79236, 1738426, 2260992, 8388608, 1493440701727
8, 2220000, 79904, 1747744, 2260992, 8388608, 1493440703432
8, 2230000, 80616, 1757936, 1966080, 8388608, 1493440705151
8, 2240000, 81099, 1765090, 901120, 8388608, 1493440707315
8, 2250000, 81866, 1775342, 2260992, 8388608, 1493440708964
8, 2260000, 82685, 1785932, 2260992, 8388608, 1493440710854
8, 2270000, 83429, 1796106, 2260992, 8388608, 1493440712839
8, 2280000, 83954, 1803754, 2260992, 8388608, 1493440714407
8, 2290000, 84733, 1814693, 2260992, 8388608, 1493440716315
8, 2300000, 85269, 1822580, 1294336, 8388608, 1493440718195
8, 2310000, 85990, 1832248, 2244608, 8388608, 1493440720035
8, 2320000, 86766, 1841944, 917504, 8388608, 1493440721791
8, 2330000, 87557, 1853160, 2244608, 8388608, 1493440723931
8, 2340000, 88285, 1863188, 2048000, 8388608, 1493440725839
8, 2350000, 89076, 1873492, 2228224, 8388608, 1493440727691
8, 2360000, 89591, 1881039, 2260992, 8388608, 1493440729952
8, 2370000, 90322, 1890829, 2260992, 8388608, 1493440731934
8, 2380000, 90993, 1898831, 2260992, 8388608, 1493440733499
8, 2390000, 91784, 1909683, 1163264, 8388608, 1493440735692
8, 2400000, 92450, 1919115, 2260992, 8388608, 1493440737495
8, 2410000, 93183, 1929213, 2260992, 8388608, 1493440739344
8, 2420000, 93770, 1938125, 1572864, 8388608, 1493440741154
8, 2430000, 94442, 1947401, 2211840, 8388608, 1493440742911
8, 2440000, 95122, 1956292, 2260992, 8388608, 1493440744819
8, 2450000, 95868, 1966106, 2260992, 8388608, 1493440746943
8, 2460000, 96548, 1975930, 2260992, 8388608, 1493440748775
8, 2470000, 97207, 1985280, 2260992, 8388608, 1493440750435
8, 2480000, 97812, 1994172, 1589248, 8388608, 1493440752624
8, 2490000, 98543, 2005191, 2260992, 8388608, 1493440754407
8, 2500000, 99118, 2013094, 2244608, 8388608, 1493440756230
8, 2510000, 99968, 2024304, 1163264, 8388608, 1493440758374
8, 2520000, 100602, 2033194, 344064, 8388608, 1493440760156
8, 2530000, 101282, 2043154, 2244608, 8388608, 1493440761896
8, 2540000, 101977, 2052660, 2260992, 8388608, 1493440763831
8, 2550000, 102550, 2061340, 2260992, 8388608, 1493440765675
8, 2560000, 103311, 2072038, 2260992, 8388608, 1493440767571
8, 2570000, 104120, 2082251, 2260992, 8388608, 1493440769693
8, 2580000, 104734, 2090724, 2260992, 8388608, 1493440771487
8, 2590000, 105474, 2101163, 2244608, 8388608, 1493440773286
8, 2600000, 106209, 2110794, 1294336, 8388608, 1493440775324
8, 2610000, 106803, 2119312, 1933312, 8388608, 1493440777248
8, 2620000, 107565, 2129485, 2211840, 8388608, 1493440778983
8, 2630000, 108309, 2138436, 507904, 8388608, 1493440781231
8, 2640000, 108929, 2146962, 2228224, 8388608, 1493440783038
8, 2650000, 109495, 2155090, 2260992, 8388608, 1493440784779
8, 2660000, 110458, 2168199, 2113536, 8388608, 1493440786777
8, 2670000, 111051, 2177051, 2260992, 8388608, 1493440788424
8, 2680000, 111796, 2187081, 2260992, 8388608, 1493440790195
8, 2690000, 112556, 2196769, 262144, 8388608, 1493440792543
8, 2700000, 113279, 2206137, 1851392, 8388608, 1493440794275
8, 2710000, 113992, 2215519, 1851392, 8388608, 1493440796207
8, 2720000, 114708, 2225243, 1310720, 8388608, 1493440798765
8, 2730000, 115448, 2235520, 2260992, 8388608, 1493440800464
8, 2740000, 116143, 2244917, 1540096, 8388608, 1493440802185
8, 2750000, 116893, 2254152, 2260992, 8388608, 1493440805099
8, 2760000, 117531, 2262096, 2260992, 8388608, 1493440806851
8, 2770000, 118367, 2273509, 868352, 8388608, 1493440809411
8, 2780000, 118833, 2280120, 2244608, 8388608, 1493440811090
8, 2790000, 119664, 2291130, 2260992, 8388608, 1493440813104
8, 2800000, 120446, 2302307, 2162688, 8388608, 1493440815863
8, 2810000, 121082, 2310554, 2260992, 8388608, 1493440817522
8, 2820000, 121837, 2319725, 1245184, 8388608, 1493440819489
8, 2830000, 122594, 2329755, 851968, 8388608, 1493440821345
8, 2840000, 123286, 2339149, 2260992, 8388608, 1493440823511
8, 2850000, 124026, 2348227, 1736704, 8388608, 1493440826167
8, 2860000, 124736, 2358023, 2244608, 8388608, 1493440828106
8, 2870000, 125499, 2367885, 2260992, 8388608, 1493440830414
8, 2880000, 126368, 2377496, 2097152, 8388608, 1493440832315
8, 2890000, 127090, 2386550, 2211840, 8388608, 1493440834350
8, 2900000, 127873, 2396467, 2048000, 8388608, 1493440836466
8, 2910000, 128440, 2403553, 2260992, 8388608, 1493440838512
8, 2920000, 129424, 2415927, 2260992, 8388608, 1493440840388
8, 2930000, 130038, 2423820, 147456, 8388608, 1493440842674
8, 2940000, 130810, 2433220, 2260992, 8388608, 1493440844643
8, 2950000, 131713, 2442998, 2260992, 8388608, 1493440846678
8, 2960000, 132473, 2452552, 2048000, 8388608, 1493440849335
8, 2970000, 133211, 2462043, 2244608, 8388608, 1493440851371
8, 2980000, 134125, 2472329, 2179072, 8388608, 1493440853478
8, 2990000, 134838, 2481428, 2260992, 8388608, 1493440855456
8, 3000000, 135549, 2489857, 2260992, 8388608, 1493440857379
8, 3010000, 136564, 2500301, 2260992, 8388608, 1493440860572
8, 3020000, 137376, 2509199, 1802240, 8388608, 1493440862667
8, 3030000, 138011, 2516154, 1900544, 8388608, 1493440865576
8, 3040000, 138861, 2526886, 2260992, 8388608, 1493440867699
8, 3050000, 139859, 2537772, 2260992, 8388608, 1493440870683
8, 3060000, 140719, 2548020, 1966080, 8388608, 1493440872547
8, 3070000, 141355, 2555025, 2260992, 8388608, 1493440874751
8, 3080000, 142429, 2565271, 1916928, 8388608, 1493440876730
8, 3090000, 143269, 2574687, 2260992, 8388608, 1493440878887
8, 3100000, 144136, 2583751, 1441792, 8388608, 1493440880787
8, 3110000, 144863, 2592215, 2260992, 8388608, 1493440882679
8, 3120000, 146003, 2603736, 2097152, 8388608, 1493440885567
8, 3130000, 146821, 2612461, 2228224, 8388608, 1493440887544
8, 3140000, 147674, 2621268, 2244608, 8388608, 1493440889911
8, 3150000, 148795, 2630695, 2260992, 8388608, 1493440891819
8, 3160000, 149855, 2642028, 2195456, 8388608, 1493440894011
8, 3170000, 150727, 2650163, 2260992, 8388608, 1493440896664
8, 3180000, 151459, 2657575, 2260992, 8388608, 1493440898848
8, 3190000, 152695, 2669429, 2260992, 8388608, 1493440901415
8, 3200000, 153493, 2677297, 1163264, 8388608, 1493440903351
8, 3210000, 154485, 2686671, 2260992, 8388608, 1493440905638
8, 3220000, 155562, 2695140, 2260992, 8388608, 1493440907845
8, 3230000, 156553, 2705527, 2260992, 8388608, 1493440910451
8, 3240000, 157532, 2714900, 2031616, 8388608, 1493440912768
8, 3250000, 158447, 2724298, 1605632, 8388608, 1493440914846
8, 3260000, 159602, 2733748, 2244608, 8388608, 1493440917912
8, 3270000, 160523, 2743138, 1720320, 8388608, 1493440920092
8, 3280000, 161410, 2750926, 2244608, 8388608, 1493440922422
8, 3290000, 162782, 2762184, 2260992, 8388608, 1493440924661
8, 3300000, 163878, 2772387, 2244608, 8388608, 1493440928048
8, 3310000, 164752, 2780323, 1916928, 8388608, 1493440930203
8, 3320000, 165850, 2790182, 2211840, 8388608, 1493440932534
8, 3330000, 166868, 2799331, 2195456, 8388608, 1493440935131
8, 3340000, 167806, 2807778, 2244608, 8388608, 1493440937583
8, 3350000, 168936, 2816520, 2031616, 8388608, 1493440940403
8, 3360000, 170243, 2825970, 2162688, 8388608, 1493440943083
8, 3370000, 171216, 2834398, 2260992, 8388608, 1493440945475
8, 3380000, 172281, 2843724, 2260992, 8388608, 1493440947759
8, 3390000, 173274, 2853321, 2244608, 8388608, 1493440950232
8, 3400000, 174440, 2861518, 1966080, 8388608, 1493440952939
8, 3410000, 175551, 2871903, 2228224, 8388608, 1493440955402
8, 3420000, 176755, 2881315, 1982464, 8388608, 1493440957831
8, 3430000, 178235, 2891275, 1179648, 8388608, 1493440960507
8, 3440000, 179376, 2900437, 1441792, 8388608, 1493440962897
8, 3450000, 180436, 2908751, 2113536, 8388608, 1493440965197
8, 3460000, 181462, 2918566, 1867776, 8388608, 1493440967908
8, 3470000, 182726, 2927427, 2113536, 8388608, 1493440970228
8, 3480000, 183772, 2936881, 2260992, 8388608, 1493440973480
8, 3490000, 185034, 2946779, 1818624, 8388608, 1493440975884
8, 3500000, 186522, 2956399, 2211840, 8388608, 1493440978467
8, 3510000, 187531, 2964473, 2260992, 8388608, 1493440980682
8, 3520000, 188584, 2972752, 2260992, 8388608, 1493440983741
8, 3530000, 189843, 2983719, 2228224, 8388608, 1493440986039
8, 3540000, 191181, 2992987, 1835008, 8388608, 1493440988551
8, 3550000, 192421, 3003274, 2244608, 8388608, 1493440991323
8, 3560000, 193579, 3011023, 2244608, 8388608, 1493440993903
8, 3570000, 194864, 3019113, 2244608, 8388608, 1493440996480
8, 3580000, 196501, 3031013, 2260992, 8388608, 1493440999316
8, 3590000, 197549, 3038293, 2211840, 8388608, 1493441001647
8, 3600000, 198776, 3047158, 2211840, 8388608, 1493441005531
8, 3610000, 200054, 3056881, 1409024, 8388608, 1493441010213
8, 3620000, 201345, 3065684, 1441792, 8388608, 1493441014401
8, 3630000, 202621, 3075853, 2129920, 8388608, 1493441018185
8, 3640000, 204064, 3085232, 1966080, 8388608, 1493441022265
8, 3650000, 205423, 3093792, 2260992, 8388608, 1493441025431
8, 3660000, 206690, 3103815, 2211840, 8388608, 1493441028363
8, 3670000, 207835, 3111715, 2244608, 8388608, 1493441031031
8, 3680000, 209102, 3122218, 1359872, 8388608, 1493441034661
8, 3690000, 210525, 3131455, 2244608, 8388608, 1493441037563
8, 3700000, 211787, 3140723, 2244608, 8388608, 1493441041092
8, 3710000, 213110, 3149160, 2260992, 8388608, 1493441043881
8, 3720000, 214432, 3157566, 1982464, 8388608, 1493441046563
8, 3730000, 215793, 3167206, 2260992, 8388608, 1493441049586
8, 3740000, 217176, 3177755, 2244608, 8388608, 1493441052151
8, 3750000, 218313, 3186218, 2179072, 8388608, 1493441055279
8, 3760000, 219770, 3195271, 2146304, 8388608, 1493441058011
8, 3770000, 220984, 3204940, 2211840, 8388608, 1493441060883
8, 3780000, 222429, 3214538, 2211840, 8388608, 1493441063523
8, 3790000, 223754, 3222873, 2260992, 8388608, 1493441067566
8, 3800000, 225102, 3231834, 2260992, 8388608, 1493441070349
8, 3810000, 226491, 3242261, 2146304, 8388608, 1493441073072
8, 3820000, 227631, 3250941, 2260992, 8388608, 1493441076274
8, 3830000, 229243, 3261361, 1081344, 8388608, 1493441079232
8, 3840000, 230409, 3270464, 2244608, 8388608, 1493441082018
8, 3850000, 231711, 3279337, 2260992, 8388608, 1493441084752
8, 3860000, 233022, 3287810, 2260992, 8388608, 1493441088209
8, 3870000, 234715, 3299072, 2211840, 8388608, 1493441090881
8, 3880000, 236102, 3308922, 2244608, 8388608, 1493441094715
8, 3890000, 237280, 3317590, 2228224, 8388608, 1493441097373
8, 3900000, 238740, 3326989, 2179072, 8388608, 1493441100331
8, 3910000, 240008, 3336087, 2260992, 8388608, 1493441103475
8, 3920000, 241364, 3345368, 2260992, 8388608, 1493441106284
8, 3930000, 242728, 3353560, 966656, 8388608, 1493441109710
8, 3940000, 244324, 3364539, 1212416, 8388608, 1493441112698
8, 3950000, 245440, 3372414, 2260992, 8388608, 1493441116796
8, 3960000, 246818, 3382797, 2129920, 8388608, 1493441120526
8, 3970000, 248024, 3389929, 2260992, 8388608, 1493441123704
8, 3980000, 249609, 3402326, 1163264, 8388608, 1493441127819
8, 3990000, 250958, 3411388, 1720320, 8388608, 1493441130850
8, 4000000, 252231, 3419342, 2260992, 8388608, 1493441133656
8, 4010000, 253728, 3429700, 2244608, 8388608, 1493441137032
8, 4020000, 255045, 3439016, 2260992, 8388608, 1493441139831
8, 4030000, 256545, 3449795, 2260992, 8388608, 1493441143979
8, 4040000, 257750, 3457938, 2244608, 8388608, 1493441147536
8, 4050000, 259012, 3467019, 2244608, 8388608, 1493441150536
8, 4060000, 260710, 3478567, 2244608, 8388608, 1493441154742
8, 4070000, 261961, 3486139, 2228224, 8388608, 1493441157827
8, 4080000, 263435, 3496761, 2260992, 8388608, 1493441160687
8, 4090000, 264497, 3504324, 2244608, 8388608, 1493441165065
8, 4100000, 266097, 3515309, 2015232, 8388608, 1493441168180
8, 4110000, 267398, 3524672, 2015232, 8388608, 1493441171013
8, 4120000, 268681, 3533389, 851968, 8388608, 1493441174594
8, 4130000, 269897, 3541461, 2260992, 8388608, 1493441177366
8, 4140000, 271668, 3553295, 1097728, 8388608, 1493441180850
8, 4150000, 272884, 3561888, 2260992, 8388608, 1493441183898
8, 4160000, 274199, 3571413, 2228224, 8388608, 1493441188063
8, 4170000, 275802, 3581895, 2162688, 8388608, 1493441191378
8, 4180000, 276993, 3590688, 1949696, 8388608, 1493441194301
8, 4190000, 278345, 3600017, 2244608, 8388608, 1493441198375
8, 4200000, 279699, 3608773, 1818624, 8388608, 1493441201263
8, 4210000, 281177, 3618818, 1654784, 8388608, 1493441204539
8, 4220000, 282450, 3628079, 1720320, 8388608, 1493441207830
8, 4230000, 283839, 3638613, 2129920, 8388608, 1493441210944
8, 4240000, 285395, 3649710, 2179072, 8388608, 1493441214863
8, 4250000, 286632, 3658536, 1032192, 8388608, 1493441218798
8, 4260000, 287975, 3667661, 2260992, 8388608, 1493441222115
8, 4270000, 289438, 3676915, 2260992, 8388608, 1493441225530
8, 4280000, 290997, 3688050, 917504, 8388608, 1493441228619
8, 4290000, 291987, 3695110, 2179072, 8388608, 1493441231405
8, 4300000, 293556, 3705433, 2260992, 8388608, 1493441236148
8, 4310000, 294750, 3714760, 1294336, 8388608, 1493441239619
8, 4320000, 296362, 3726186, 2129920, 8388608, 1493441242956
8, 4330000, 297422, 3732972, 2260992, 8388608, 1493441246350
8, 4340000, 299120, 3744742, 1540096, 8388608, 1493441250417
8, 4350000, 300304, 3753512, 98304, 8388608, 1493441253608
8, 4360000, 301738, 3763720, 2211840, 8388608, 1493441256923
8, 4370000, 302833, 3771444, 671744, 8388608, 1493441260990
8, 4380000, 304166, 3781805, 2031616, 8388608, 1493441263843
8, 4390000, 305625, 3792069, 2244608, 8388608, 1493441267590
8, 4400000, 307024, 3800809, 1015808, 8388608, 1493441271196
8, 4410000, 308338, 3810759, 2064384, 8388608, 1493441274676
8, 4420000, 309794, 3821475, 2260992, 8388608, 1493441278290
8, 4430000, 311279, 3831615, 1441792, 8388608, 1493441281797
8, 4440000, 312313, 3839641, 2179072, 8388608, 1493441285040
8, 4450000, 313745, 3850107, 2244608, 8388608, 1493441288954
8, 4460000, 315167, 3859431, 1163264, 8388608, 1493441292694
8, 4470000, 316544, 3868581, 2260992, 8388608, 1493441296463
8, 4480000, 317832, 3878017, 2211840, 8388608, 1493441300219
8, 4490000, 319201, 3888042, 2260992, 8388608, 1493441304631
8, 4500000, 320737, 3899458, 2244608, 8388608, 1493441308554
8, 4510000, 322117, 3909234, 671744, 8388608, 1493441312148
8, 4520000, 323330, 3917192, 2260992, 8388608, 1493441315470
8, 4530000, 325002, 3928202, 2228224, 8388608, 1493441319613
8, 4540000, 326130, 3935969, 2260992, 8388608, 1493441322661
8, 4550000, 327732, 3947229, 1818624, 8388608, 1493441327497
8, 4560000, 328897, 3954928, 2260992, 8388608, 1493441332907
8, 4570000, 330440, 3966611, 2244608, 8388608, 1493441338139
8, 4580000, 331994, 3976900, 2146304, 8388608, 1493441343583
8, 4590000, 333232, 3984556, 2228224, 8388608, 1493441347308
8, 4600000, 334575, 3994335, 2228224, 8388608, 1493441351061
8, 4610000, 336093, 4005105, 2260992, 8388608, 1493441354240
8, 4620000, 337492, 4014675, 2260992, 8388608, 1493441358453
8, 4630000, 338615, 4023163, 1261568, 8388608, 1493441362420
8, 4640000, 340160, 4034319, 2064384, 8388608, 1493441365844
8, 4650000, 341499, 4042659, 2260992, 8388608, 1493441369034
8, 4660000, 343005, 4053238, 2211840, 8388608, 1493441372240
8, 4670000, 344333, 4062730, 2228224, 8388608, 1493441375796
8, 4680000, 345822, 4072853, 2195456, 8388608, 1493441380005
8, 4690000, 346979, 4081733, 2260992, 8388608, 1493441383245
8, 4700000, 348440, 4092062, 933888, 8388608, 1493441386836
8, 4710000, 349969, 4101844, 2260992, 8388608, 1493441390316
8, 4720000, 351135, 4109726, 2260992, 8388608, 1493441394646
8, 4730000, 352333, 4118114, 2113536, 8388608, 1493441397986
8, 4740000, 353975, 4130029, 819200, 8388608, 1493441402176
8, 4750000, 355384, 4140349, 1130496, 8388608, 1493441407226
8, 4760000, 356635, 4149566, 2260992, 8388608, 1493441411127
8, 4770000, 358123, 4159526, 1310720, 8388608, 1493441414251
8, 4780000, 359748, 4170399, 2064384, 8388608, 1493441418332
8, 4790000, 360735, 4177331, 966656, 8388608, 1493441421741
8, 4800000, 362271, 4188183, 950272, 8388608, 1493441425261
8, 4810000, 363643, 4197663, 1949696, 8388608, 1493441429345
8, 4820000, 365060, 4208360, 1425408, 8388608, 1493441433409
8, 4830000, 366100, 4215428, 2244608, 8388608, 1493441437014
8, 4840000, 367803, 4226414, 2179072, 8388608, 1493441440632
8, 4850000, 369125, 4236096, 2260992, 8388608, 1493441445008
8, 4860000, 370517, 4246127, 2244608, 8388608, 1493441448658
8, 4870000, 371860, 4255213, 2244608, 8388608, 1493441452524
8, 4880000, 373300, 4266282, 1736704, 8388608, 1493441456511
8, 4890000, 374447, 4274549, 2260992, 8388608, 1493441461248
8, 4900000, 376026, 4284709, 2260992, 8388608, 1493441465351
8, 4910000, 377355, 4293734, 2244608, 8388608, 1493441468533
8, 4920000, 378762, 4304115, 2195456, 8388608, 1493441473493
8, 4930000, 380210, 4314329, 2260992, 8388608, 1493441477032
8, 4940000, 381579, 4324729, 2260992, 8388608, 1493441480433
8, 4950000, 382783, 4333614, 2260992, 8388608, 1493441484497
8, 4960000, 384208, 4343129, 2179072, 8388608, 1493441488480
8, 4970000, 385697, 4352865, 2260992, 8388608, 1493441491766
8, 4980000, 387038, 4362299, 1130496, 8388608, 1493441495795
8, 4990000, 388495, 4372839, 2162688, 8388608, 1493441500413
8, 5000000, 389789, 4382170, 1294336, 8388608, 1493441504708


==> data/innodb/goldengate_normal_1000.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.09685632484,1.08066728904,0,0.0,1.09685632484
0.02,32,0,1.11773681501,1.10374135378,0,0.0,1.11773681501
0.03,62,0,1.73733688623,1.10487352246,0,0.0,1.73733688623
0.04,64,0,1.1560291292,1.11060474489,0,0.0,1.1560291292
0.05,67,0,1.16675521321,1.15109363096,0,0.0,1.16675521321
0.06,122,0,1.72880416294,1.13492772871,0,0.0,1.72880416294
0.07,128,218,1.19111129382,1.14279699173,2.7,1.70584821946,4.76444517527
0.08,128,218,1.19111129382,1.14279699173,6.65517241379,1.70584821946,4.76444517527
0.09,128,872,1.19111129382,1.14279699173,63.6666666667,6.82339287785,16.6755581135
0.1,142,872,1.28139055953,1.20156933068,0,6.21526600412,16.6580772739
0.11,186,1962,1.53012660931,1.46064491685,41.5555555556,10.7716428839,33.6627854049
0.12,235,2180,1.79002179261,1.63034015276,17.7228915663,9.36470449508,34.0104140595
0.13,254,1744,1.78006717256,1.14489621278,30.7833333333,6.88422936282,24.9209404158
0.14,256,5014,1.20916053011,1.14778278657,15.191011236,19.6220122866,48.3664212042
0.15,256,6104,1.20916053011,1.14778278657,33.4464285714,23.8876671315,58.0397054451
0.16,256,4360,1.20916053011,1.14778278657,34.5684931507,17.0626193796,42.3206185537
0.17,256,3706,1.20916053011,1.14778278657,25.829787234,14.5032264727,35.0656553731
0.18,256,1744,1.20916053011,1.14778278657,25.8318584071,6.82504775185,16.9282474215
0.19,261,6322,1.23120760531,1.15971467159,11.2214765101,24.3131488504,60.3291726604
0.2,281,3706,1.27148566586,1.18773134421,30.0,13.323086401,34.3301129782
0.21,314,2398,1.36801398657,1.29502770523,27.1855670103,7.77608032626,21.888223785
0.22,372,3706,1.57065328503,1.4784653119,13.52,10.1715355002,31.4130657007
0.23,421,4142,1.68824394637,1.56743650138,24.9782608696,10.006966516,33.7648789275
0.24,464,5232,1.74302684918,1.60894803554,19.6,11.3920036512,40.0896175312
0.25,489,6104,1.80917759688,1.30562778104,18.7233201581,12.5621469619,45.229439922
0.26,505,5014,1.77950084674,1.16064765737,15.5922619048,9.96546987236,35.5900169349
0.27,511,6104,1.64889414118,1.16027400096,11.9891304348,11.9781251196,39.5734593883
0.28,512,6104,1.54599611365,1.16114881273,12.1417721519,11.95319546,37.1039067277
0.29,512,5886,1.54599611365,1.16114881273,13.4380733945,11.5262956222,35.557910614
0.3,513,6758,1.4022468003,1.16248973152,16.0568181818,13.2072893137,37.8606636081
0.31,513,7630,1.4022468003,1.16248973152,15.1879699248,14.9114556768,42.067404009
0.32,513,6976,1.4022468003,1.16248973152,15.6529562982,13.6333309045,39.2629104084
0.33,513,8938,1.4022468003,1.16248973152,13.5331632653,17.4677052213,49.0786380106
0.34,514,8938,1.32347383169,1.16392673825,17.2847682119,17.4343088766,46.3215841093
0.35,514,6322,1.32347383169,1.16392673825,16.92,12.3315843274,33.0868457924
0.36,517,4142,1.33119838713,1.16800981435,13.9421296296,8.03659062797,22.6303725812
0.37,520,5668,1.33892294257,1.17065475322,11.2038567493,10.9392042652,29.4563047365
0.38,529,8502,1.2603924546,1.16961373198,12.7669902913,16.1536895091,41.5929510018
0.39,548,6540,1.30566174881,1.18739171444,22.9723076923,12.0315520724,31.3358819714
0.4,570,5450,1.29232556363,1.22259178255,12.4259681093,9.67111612644,25.8465112726
0.41,592,6758,1.33710517324,1.24555364747,12.4350961538,11.576048822,30.7534189845
0.42,629,6976,1.41730455617,1.30140637307,13.6923076923,11.2832768049,32.5980047918
0.43,678,7630,1.45926099423,1.37782955878,14.0798403194,11.4786329898,33.5630028672
0.44,731,7194,1.53600535921,1.45922857211,13.0868725869,10.0448013317,30.7201071842
0.45,791,9374,1.6620796705,1.5110552294,11.587962963,12.0723161364,39.889912092
0.46,829,10246,1.66793045847,1.55324181717,17.1333333333,12.5664952764,41.6982614617
0.47,874,10246,1.72843301874,1.5736488001,15.9192825112,11.8842570713,41.4823924497
0.48,913,11990,1.7481874308,1.59166378351,15.997311828,13.2745907473,47.2010606317
0.49,938,12644,1.79605674709,1.58466315717,19.036036036,13.5983702336,48.4935321714
0.5,966,14388,1.74548116991,1.54126255326,19.1286549708,14.991974702,52.3644350974
0.51,983,15914,1.77556594226,1.19249231489,22.1472392638,16.2742102915,58.5936760946
0.52,999,15478,1.73800973389,1.17283524491,21.8571428571,15.557065445,53.8783017506
0.53,1012,16132,1.70253564695,1.17572822352,22.3430232558,15.9915543413,54.4811407024
0.54,1017,17222,1.67267196802,1.17603894841,22.1726190476,16.9827307906,56.8708469128
0.55,1020,20274,1.62800727458,1.16888620185,24.9827586207,19.9302141173,65.1202909833
0.56,1021,17658,1.62960336015,1.16979994671,25.4754521964,17.3409834776,57.0361176051
0.57,1022,20274,1.59569330283,1.17055965906,24.8741935484,19.8894059223,63.8277321133
0.58,1023,18094,1.49171805707,1.16964098327,28.9596273292,17.7325916441,53.7018500546
0.59,1023,18312,1.49171805707,1.16964098327,24.0073529412,17.9462373265,53.7018500546
0.6,1023,18530,1.49171805707,1.16964098327,28.9638554217,18.159883009,55.1935681117
0.61,1024,18094,1.41377144858,1.17057243709,28.4142394822,17.7150479992,50.895772149
0.62,1024,16132,1.41377144858,1.17057243709,29.210031348,15.79413918,45.2406863547
0.63,1024,20274,1.41377144858,1.17057243709,24.8584474886,19.8493911316,56.5508579433
0.64,1024,22018,1.41377144858,1.17057243709,30.2,21.5568656376,62.2059437377
0.65,1024,23544,1.41377144858,1.17057243709,33.5789473684,23.0509058303,65.0334866348
0.66,1026,22236,1.35003886821,1.1715256185,35.2510121457,21.7286636058,59.4017102012
0.67,1026,20492,1.35003886821,1.1715256185,36.1077586207,20.0244546955,54.0015547283
0.68,1026,20928,1.35003886821,1.1715256185,30.5460750853,20.4505069231,55.3515935966
0.69,1027,20492,1.31914630388,1.17125082236,33.6622807018,20.0057124055,52.7658521553
0.7,1027,22018,1.31914630388,1.17125082236,31.1902439024,21.4954994995,56.7232910669
0.71,1028,21582,1.32043076961,1.17213743277,34.175,21.0506994122,55.4580923236
0.72,1033,17440,1.30057226274,1.17450821107,28.97,16.9350343542,44.2194569333
0.73,1039,16786,1.27390224286,1.17673000765,26.2931034483,16.2135296022,42.0387740145
0.74,1044,16568,1.27294435603,1.17846231546,24.8961937716,15.9331515512,40.7342193931
0.75,1054,17876,1.27984426842,1.18345452606,24.938697318,17.0417546397,43.5147051263
0.76,1067,17658,1.28327156429,1.18779425342,25.9596541787,16.6449792159,43.631233186
0.77,1078,19838,1.27584510875,1.19214162356,28.7172131148,18.5240472609,47.2062690239
0.78,1095,16568,1.29596511511,1.20091654769,25.1805225653,15.2488865518,40.1749185683
0.79,1113,19620,1.31726865125,1.21079970357,25.5288461538,17.7899764646,47.4216714449
0.8,1143,18748,1.3403876059,1.22853198725,21.3302325581,16.5865767898,44.2327909948
0.81,1173,17876,1.37556838296,1.25106410066,24.4857142857,15.4382102647,42.6426198718
0.82,1200,17222,1.35654709155,1.26231955982,20.0849514563,14.5583079194,39.3398656549
0.83,1244,17004,1.40447834339,1.29786536071,20.4975124378,13.8931952455,39.325393615
0.84,1293,15478,1.4597994357,1.33420459161,18.6277372263,12.1867112672,35.0351864567
0.85,1327,14388,1.44866706968,1.35498431859,16.5745098039,11.0457755245,31.870675533
0.86,1373,14170,1.49888461694,1.38516441929,15.0585858586,10.5212102837,31.4765769556
0.87,1436,13516,1.55273617017,1.4292518462,13.9026548673,9.59869351998,29.5019872333
0.88,1473,13734,1.58713239685,1.44912944422,12.4856230032,9.50628738571,30.1555155401
0.89,1527,15696,1.63232729219,1.47823351675,15.1602708804,10.4753069208,34.2788731359
0.9,1587,15260,1.69646588913,1.50622004469,13.1902718169,9.78851651771,33.9293177826
0.91,1620,18094,1.69448398084,1.521521166,15.9901234568,11.360309224,38.9731315593
0.92,1653,20056,1.67443823474,1.5402500171,14.3868471954,12.3304910154,41.8609558686
0.93,1694,19620,1.70150751383,1.55348213343,14.6843100189,11.7569893108,40.8361803319
0.94,1735,21146,1.74268921871,1.56655895647,15.3351851852,12.3569801899,43.5672304678
0.95,1775,21800,1.78286649176,1.57056687845,17.6567164179,12.4359807057,44.5716622941
0.96,1807,26596,1.7894809851,1.58148378618,20.6275167785,14.8858803251,53.6844295531
0.97,1837,26596,1.81919013262,1.58109402589,17.299389002,14.6271440518,52.7565138459
0.98,1862,22890,1.79546767669,1.5767568985,22.0628415301,12.4079178944,44.8866919172
0.99,1896,26814,1.77951778636,1.56614207941,18.5238095238,14.2555555173,51.6060158044
1.0,1919,28340,1.80110476372,1.54057115349,20.627039627,14.8741267707,54.0331429117
1.01,1937,28340,1.81009483917,1.50177325783,23.1727019499,14.7245199737,54.302845175
1.02,1949,30084,1.82130864302,1.42680746642,20.8118161926,15.5277428094,56.4605679337
1.03,1964,27468,1.83532589784,1.21585744578,23.0988764045,14.0619894246,51.3891251396
1.04,1977,27468,1.84747418535,1.19364326803,21.3245614035,13.9635297837,51.7292771899
1.05,1987,27468,1.78075983261,1.18636096062,19.4429133858,13.8871450868,49.8612753132
1.06,2003,26378,1.79509911662,1.18217775951,20.7408256881,13.222371197,48.4676761488
1.07,2012,28776,1.73048098755,1.18231497524,23.3501259446,14.3556534221,50.1839486389
1.08,2020,27686,1.69226873957,1.18407585019,22.1205128205,13.7537660618,47.383524708
1.09,2027,28558,1.69813303718,1.18420528323,22.4387990762,14.1352807603,49.2458580783
1.1,2034,28122,1.69375351476,1.18147039537,20.4190064795,13.8688929223,47.4250984132
1.11,2036,29212,1.69541895578,1.18145196289,23.4475703325,14.3912888632,49.1671497175
1.12,2042,29866,1.54850733108,1.1806815291,22.9402597403,14.6683427008,46.4552199325
1.13,2042,28340,1.54850733108,1.1806815291,23.6178489703,13.9188653366,43.3582052704
1.14,2043,24416,1.54926565985,1.18049699536,22.5137614679,11.9855917506,37.1823758363
1.15,2044,28558,1.52633904023,1.17979674477,20.862804878,14.0117792078,42.7374931265
1.16,2046,29430,1.52783252266,1.18015484026,22.9206008584,14.4251751655,44.3071431571
1.17,2046,28122,1.52783252266,1.18015484026,22.0360824742,13.7840562693,42.7793106344
1.18,2046,29212,1.52783252266,1.18015484026,23.0491400491,14.3183220161,44.3071431571
1.19,2046,25506,1.52783252266,1.18015484026,24.765625,12.5018184768,38.1958130665
1.2,2046,28776,1.52783252266,1.18015484026,22.793764988,14.1046157174,44.3071431571
1.21,2047,29212,1.48009469138,1.17998013795,23.8169014085,14.3111545965,42.9227460499
1.22,2047,28994,1.48009469138,1.17998013795,24.8105590062,14.2043549353,42.9227460499
1.23,2047,29212,1.48009469138,1.17998013795,23.0983606557,14.3111545965,42.9227460499
1.24,2047,29212,1.48009469138,1.17998013795,25.3157894737,14.3111545965,42.9227460499
1.25,2047,28340,1.48009469138,1.17998013795,22.3603133159,13.8839559518,41.4426513586
1.26,2049,28776,1.45967094929,1.18017399096,23.0951219512,14.0837231547,42.3304575293
1.27,2049,28340,1.45967094929,1.18017399096,22.9333333333,13.87033341,40.87078658
1.28,2049,27904,1.45967094929,1.18017399096,24.0327868852,13.6569436652,40.87078658
1.29,2050,25942,1.4273652201,1.17986303205,21.8700696056,12.6904863409,37.1114957225
1.3,2050,21800,1.4273652201,1.17986303205,19.203957382,10.664274236,31.4020348422
1.31,2050,27686,1.4273652201,1.17986303205,17.7927272727,13.5436282798,39.9662261627
1.32,2052,28558,1.34935547281,1.18013705686,21.2659574468,13.9568974692,37.7819532386
1.33,2052,28994,1.34935547281,1.18013705686,21.0486725664,14.1699798733,39.1313087114
1.34,2052,28776,1.34935547281,1.18013705686,21.6971428571,14.0634386713,39.1313087114
1.35,2056,28994,1.33134536973,1.18150514345,23.6291560102,14.1437822129,38.6090157221
1.36,2056,28994,1.33134536973,1.18150514345,23.3025641026,14.1437822129,38.6090157221
1.37,2056,29430,1.33134536973,1.18150514345,24.7818181818,14.3564706672,38.6090157221
1.38,2056,28776,1.33134536973,1.18150514345,24.0230414747,14.0374379857,37.2776703524
1.39,2058,29430,1.33264045277,1.18214462617,25.7848410758,14.3435734421,38.6465731304
1.4,2058,28776,1.33264045277,1.18214462617,25.1818181818,14.0248273656,37.3139326776
1.41,2064,28558,1.33652570191,1.18223967248,20.3690721649,13.8809448129,37.4227196534
1.42,2070,28340,1.30322250901,1.18323190998,22.1488095238,13.7375331259,36.4902302524
1.43,2072,28340,1.29400509883,1.18392252835,21.6574074074,13.7251049417,36.2321427673
1.44,2072,28994,1.29400509883,1.18392252835,23.0198863636,14.0418381326,36.2321427673
1.45,2074,29430,1.2952541385,1.18210199322,23.0539325843,14.2403636581,37.5623700166
1.46,2081,29648,1.29962577735,1.18548187059,20.6216730038,14.3021278546,37.6891475432
1.47,2090,21800,1.30524645587,1.18600495791,20.5856777494,10.4747099279,27.4101755732
1.48,2102,26378,1.29444716748,1.18923491539,22.8787128713,12.6078735896,33.6556263546
1.49,2105,28340,1.28599888155,1.19053368274,18.7069672131,13.5277489895,34.7219698018
1.5,2113,28558,1.29088628823,1.19290174333,20.0417536534,13.5872891108,36.1448160703
1.51,2126,28340,1.29882832407,1.19729210957,17.5573440644,13.4076383316,35.06836475
1.52,2153,18094,1.3153233216,1.20620481749,19.3568376068,8.46146623826,22.3604964673
1.53,2176,27032,1.3293746158,1.20985634488,19.4432773109,12.5169154148,33.2343653949
1.54,2188,28122,1.29869015422,1.21052810615,17.4806517312,12.9551582117,33.7659440097
1.55,2201,27032,1.30640632058,1.21098706484,19.8640350877,12.3849134568,32.6601580146
1.56,2222,29212,1.30531229858,1.21735449266,18.4868154158,13.266988941,35.2434320617
1.57,2248,27904,1.32058597984,1.22356803123,14.785079929,12.5367510128,33.0146494961
1.58,2286,28122,1.34290905246,1.23616493523,18.1642857143,12.4392134668,33.5727263114
1.59,2306,25070,1.35465803804,1.24213529594,19.6563146998,10.9995534127,29.8024768369
1.6,2320,28340,1.36288232795,1.24580748361,15.0958646617,12.3633464255,34.0720581988
1.61,2345,25506,1.37756855994,1.25080858766,18.5480225989,11.0159219963,30.3065083186
1.62,2379,24852,1.38993843486,1.26028042095,14.9806701031,10.5886254567,29.188707132
1.63,2423,27250,1.41564557699,1.27741325775,16.1577726218,11.4119337264,32.5598482707
1.64,2454,26378,1.39680481952,1.28750786823,17.6111111111,10.9140781816,30.7297060294
1.65,2474,22454,1.40818872188,1.29429361264,13.8949579832,9.21922441382,26.7555857157
1.66,2504,26814,1.42526457542,1.30595411886,13.5895953757,10.8838764265,31.3558206592
1.67,2546,28340,1.44917077037,1.31688456573,13.4811490126,11.3208376897,33.3309277185
1.68,2599,26596,1.47933811162,1.33719736802,13.4412171508,10.4162389691,31.0661003441
1.69,2660,24634,1.51405901382,1.35734021684,14.085787452,9.43258897058,28.7671212626
1.7,2691,25942,1.53170406248,1.36698793324,15.1537162162,9.8213138325,30.6340812496
1.71,2715,25942,1.54536474531,1.37254188402,10.9596864502,9.73573739779,30.9072949062
1.72,2760,26596,1.57097852562,1.38834493718,11.8294314381,9.82092625427,31.4195705124
1.73,2810,27468,1.52918994748,1.40357961564,10.0291970803,9.96405006617,30.5837989497
1.74,2866,27468,1.55966490729,1.42298026853,10.0052083333,9.7701248937,31.1932981458
1.75,2935,25288,1.59721441134,1.44581031801,12.2622754491,8.78282410572,28.7498594041
1.76,2966,26814,1.61408447838,1.45446436641,12.308319739,9.21392748466,30.6676050891
1.77,2991,24852,1.62670208436,1.46021702783,12.1510107015,8.46691286747,27.6539354341
1.78,3019,27032,1.5839868282,1.46740871047,10.8146666667,9.12280177106,28.5117629075
1.79,3081,26160,1.60813898534,1.48398698961,9.52612393682,8.64784629536,27.3383627507
1.8,3150,24634,1.64415378248,1.50044841256,12.5005945303,7.96087765162,26.3064605196
1.81,3201,28558,1.67077341515,1.51333152257,12.4481132075,9.07724577021,30.0739214726
1.82,3224,28558,1.68277834753,1.51672583943,10.2983957219,9.01003060104,30.2900102555
1.83,3256,27468,1.69948086214,1.52416480958,12.6798179059,8.57698656811,28.8911746564
1.84,3301,29430,1.67813450369,1.52931467626,10.4403669725,9.05905170514,30.2064210664
1.85,3336,28122,1.6883247077,1.53737307546,10.90625,8.56176373595,28.7015200309
1.86,3386,28994,1.71362933462,1.54649762195,12.9909774436,8.69096616589,30.8453280231
1.87,3433,28340,1.73741568392,1.55628497459,12.8622386224,8.37281702155,29.5360666266
1.88,3453,28122,1.72306956254,1.55514798793,10.1340713407,8.25750103733,29.2921825631
1.89,3477,28558,1.73504571936,1.55955308692,12.8488529015,8.32567445108,29.4957772291
1.9,3501,29648,1.74702187618,1.56253723127,11.008356546,8.58130076356,29.699371895
1.91,3532,29212,1.76249107874,1.56713291771,10.4312039312,8.37687040186,29.9623483385
1.92,3589,26378,1.79093445118,1.56968115857,12.3329571106,7.4364799733,26.8640167678
1.93,3641,26814,1.80411818142,1.57705124215,12.0166270784,7.4448875076,27.0617727214
1.94,3654,29648,1.810559691,1.57465042753,11.0917573872,8.20040995645,30.779514747
1.95,3671,29212,1.81898320352,1.57226314012,12.0776152981,8.0398140218,29.1037312563
1.96,3692,29866,1.82938871898,1.5706637606,11.1535433071,8.17026137106,31.0996082227
1.97,3714,28994,1.84028973518,1.5671236036,10.2714429869,7.88137079219,29.444635763
1.98,3758,28776,1.77757251031,1.56225323582,11.9360465116,7.72468633645,28.4411601649
1.99,3795,29212,1.78591232831,1.55373985746,13.0449251248,7.76006220922,28.5745972529
2.0,3807,24198,1.78368615953,1.54885989606,11.7308085977,6.40642910821,23.1879200739
2.01,3816,29866,1.78790291168,1.54306348623,13.3150912106,7.88716238128,28.6064465869
2.02,3834,30084,1.79633641598,1.53132032787,12.314861461,7.90476220958,28.7413826557
2.03,3856,21800,1.79243288886,1.51516002796,11.376753507,5.69330707753,21.5091946663
2.04,3882,23326,1.77328952287,1.4855578416,12.6002604167,6.04816364997,23.0527637973
2.05,3911,28558,1.78653666253,1.30098374293,11.5037257824,7.34620897561,26.798049938
2.06,3921,29866,1.79110464173,1.26299477732,11.0641025641,7.66167848804,28.6576742676
2.07,3931,29866,1.77812895272,1.23430143211,13.8011049724,7.64060610834,28.4500632435
2.08,3943,29648,1.78355697292,1.23120771455,12.2551159618,7.56007191628,28.5369115668
2.09,3962,28122,1.79215133825,1.21451214521,11.330552659,7.13443860399,26.8822700738
2.1,3981,29212,1.74995023997,1.20354518703,12.9726027397,7.37335851937,26.2492535995
2.11,3997,29430,1.75698344867,1.19919713856,13.3071216617,7.39671874149,26.3547517301
2.12,4001,29866,1.75128249987,1.19739874918,11.5652173913,7.49818265636,26.269237498
2.13,4008,30084,1.75434647825,1.19448458069,13.2874058127,7.53885737407,28.069543652
2.14,4019,28994,1.75916130142,1.19348734658,11.5492957746,7.24458877426,26.3874195213
2.15,4024,30084,1.7613498574,1.19222733714,11.5727136432,7.50701015916,26.4202478611
2.16,4033,30084,1.76528925818,1.19262000855,14.0124378109,7.48934680984,26.4793388727
2.17,4040,29866,1.76835323656,1.19185436877,13.8474842767,7.42150438737,26.5252985484
2.18,4043,30084,1.76966637015,1.19098925928,13.3949930459,7.46967192122,26.5449955523
2.19,4044,30084,1.77010408135,1.19106220165,13.8773584906,7.46770065574,26.5515612202
2.2,4047,30084,1.6665895198,1.19125731452,12.600284495,7.46181574542,24.9988427971
2.21,4052,30084,1.66864856295,1.19033769577,12.1554921541,7.45219788542,25.0297284442
2.22,4062,27032,1.66159234087,1.18978731665,12.9471598415,6.67888049283,23.2622927722
2.23,4067,29212,1.66363762933,1.19057267267,13.9575289575,7.20817419481,24.9545644399
2.24,4068,5014,1.66404668702,1.19057463073,13.4674846626,1.23690778868,4.99214006105
2.25,4073,5668,1.63282449609,1.19018589727,12.6694444444,1.39642380404,4.89847348826
2.26,4076,30084,1.63402716574,1.19028680286,12.5500725689,7.40613134804,24.5104074861
2.27,4076,30084,1.63402716574,1.19028680286,12.5734720416,7.40613134804,24.5104074861
2.28,4080,29648,1.63563072527,1.19079817004,12.6603325416,7.29144624931,24.5344608791
2.29,4081,30084,1.63603161516,1.1909622244,12.0864799026,7.39686294743,24.5404742273
2.3,4084,29430,1.63479654375,1.19123097817,13.0708898944,7.23049159957,24.5219481563
2.31,4085,30084,1.63519683673,1.19137335864,12.4121287129,7.38928215489,24.527952551
2.32,4087,29866,1.6359974227,1.19114995408,11.3680104031,7.3320069672,24.5399613405
2.33,4090,30084,1.63719830165,1.19120911845,12.789044289,7.37998224887,24.5579745248
2.34,4091,29648,1.63759859463,1.19127965906,12.8941798942,7.27123703148,24.5639789195
2.35,4093,30084,1.53735492167,1.19140531664,13.2838983051,7.37439541283,23.060323825
2.36,4094,29866,1.5216540057,1.19143540288,13.2868949233,7.31912364169,22.8248100855
2.37,4094,28776,1.5216540057,1.19143540288,12.2396251673,7.0520023409,22.8248100855
2.38,4097,30084,1.52276904283,1.19205010184,12.6271870794,7.36708144707,22.8415356425
2.39,4098,28558,1.52314072188,1.19219304937,13.1871257485,6.9916573863,21.3239701063
2.4,4098,30084,1.52314072188,1.19219304937,13.1109422492,7.36525739931,22.8471108282
2.41,4098,30084,1.52314072188,1.19219304937,14.152639087,7.36525739931,22.8471108282
2.42,4098,30084,1.52314072188,1.19219304937,13.9293785311,7.36525739931,22.8471108282
2.43,4098,26378,1.52314072188,1.19219304937,12.3612903226,6.457943082,19.8008293844
2.44,4099,30084,1.52351240092,1.19230463746,14.1315028902,7.36346029533,22.8526860138
2.45,4099,30084,1.52351240092,1.19230463746,13.6513249651,7.36346029533,22.8526860138
2.46,4099,30084,1.52351240092,1.19230463746,12.6503957784,7.36346029533,22.8526860138
2.47,4100,30084,1.51051062556,1.19256067456,14.3293768546,7.36162128334,22.6576593834
2.48,4101,30084,1.45112148139,1.19283969224,13.3398058252,7.35979144523,21.7668222209
2.49,4101,29648,1.45112148139,1.19283969224,11.8644470868,7.25312780109,21.7668222209
2.5,4102,30084,1.45147532715,1.19300711447,13.8648648649,7.35803163351,21.7721299073
2.51,4103,15478,1.41836831134,1.19299385941,13.6337662338,3.78473172757,11.3469464907
2.52,4103,29648,1.41836831134,1.19299385941,13.2268518519,7.24962697113,21.2755246701
2.53,4103,30084,1.41836831134,1.19299385941,14.1251612903,7.35623913247,21.2755246701
2.54,4103,25288,1.41836831134,1.19299385941,12.6619519095,6.18350535773,18.4387880474
2.55,4104,30084,1.40533252438,1.19287640952,12.322496749,7.35446977117,21.0799878657
2.56,4105,30084,1.40567495433,1.19286257762,13.1898428053,7.35275944283,21.085124315
2.57,4106,29648,1.40601738428,1.19304354848,12.8344709898,7.24449642897,21.0902607643
2.58,4106,26378,1.40601738428,1.19304354848,13.5154362416,6.44547108754,18.2782259957
2.59,4106,30084,1.40601738428,1.19304354848,13.8614173228,7.35103314116,21.0902607643
2.6,4106,30084,1.40601738428,1.19304354848,12.0708748616,7.35103314116,21.0902607643
2.61,4107,30084,1.40635981424,1.19314829562,12.7036516854,7.34929367678,21.0953972136
2.62,4109,29866,1.37362232147,1.1931850718,13.4090909091,7.29257358269,20.604334822
2.63,4109,23326,1.37362232147,1.1931850718,13.1180758017,5.69565965947,16.4834678576
2.64,4109,30084,1.37362232147,1.1931850718,13.776119403,7.3458040468,20.604334822
2.65,4109,30084,1.37362232147,1.1931850718,12.8505747126,7.3458040468,20.604334822
2.66,4110,27686,1.37395661748,1.19322798841,11.649928264,6.75871906754,19.2353926447
2.67,4111,19402,1.3742909135,1.19323962819,13.3608247423,4.73531803041,13.742909135
2.68,4111,30084,1.3742909135,1.19323962819,13.551369863,7.34240323816,20.6143637024
2.69,4111,30084,1.3742909135,1.19323962819,12.980141844,7.34240323816,20.6143637024
2.7,4112,30084,1.37462520951,1.19319924031,14.1246537396,7.34070238087,20.6193781426
2.71,4112,18530,1.37462520951,1.19319924031,13.4698457223,4.52144711865,13.7462520951
2.72,4112,21364,1.37462520951,1.19319924031,12.1684491979,5.21296256033,15.1208773046
2.73,4115,29866,1.37562809755,1.19278113457,13.465408805,7.28242727917,20.6344214633
2.74,4119,30084,1.37696528161,1.19306724043,13.3945480631,7.32883441024,20.6544792241
2.75,4121,29866,1.37763387364,1.19260256998,12.8294036061,7.27240886297,20.6645081045
2.76,4121,29866,1.37763387364,1.19260256998,14.014354067,7.27240886297,20.6645081045
2.77,4121,30084,1.37763387364,1.19260256998,12.953626635,7.32549213935,20.6645081045
2.78,4123,26160,1.37830246566,1.19215243807,11.6708860759,6.36708957636,17.9179320536
2.79,4127,29648,1.37963964972,1.19201034341,12.3505154639,7.20941572269,20.6945947458
2.8,4130,30084,1.38064253776,1.1925510808,13.967191601,7.3105370626,20.7096380664
2.81,4130,29866,1.38064253776,1.1925510808,12.8705882353,7.25756215635,20.7096380664
2.82,4135,30084,1.38231401783,1.19287738868,13.1727672035,7.3022421956,20.7347102675
2.83,4136,29648,1.38264831385,1.19264332224,11.7937172775,7.19477631978,20.7397247077
2.84,4141,30084,1.38431979392,1.19248134243,12.6132352941,7.29238468687,20.7647969087
2.85,4157,30084,1.38966853014,1.19050432792,13.1811377246,7.26652478454,20.8450279521
2.86,4163,30084,1.39167430622,1.19122674287,12.5965978129,7.25671720539,20.8751145933
2.87,4165,29648,1.39234289825,1.19152537333,12.9571823204,7.14836862022,20.8851434738
2.88,4166,29648,1.39267719426,1.19164873981,12.4772413793,7.14678935444,20.890157914
2.89,4168,30084,1.39334578629,1.19174936729,11.4920273349,7.24857215965,20.9001867944
2.9,4183,30084,1.3983602265,1.19333772865,12.3854595336,7.22477202344,20.9754033975
2.91,4209,28776,1.40705192287,1.1962987616,12.5481386393,6.87122550298,19.6987269201
2.92,4212,28994,1.40805481091,1.1968444458,11.547235023,6.91871885266,19.7127673527
2.93,4213,29430,1.40838910692,1.1971211982,12.3598265896,7.0212663693,19.7174474969
2.94,4217,30084,1.40972629098,1.19673707588,11.3912009512,7.17092179024,21.1458943647
2.95,4224,30084,1.32328832349,1.19768220749,10.4494773519,7.15981831036,19.8493248523
2.96,4246,30084,1.33018045017,1.20031200824,11.8002219756,7.1255179743,19.9527067526
2.97,4266,30084,1.33644601989,1.20331652948,12.0492040521,7.0947229319,20.0466902983
2.98,4274,28558,1.33895224777,1.20444732827,11.5504115226,6.7231671261,18.7453314688
2.99,4276,28122,1.33957880474,1.20473103081,11.7018716578,6.61765357046,18.7541032664
3.0,4282,30084,1.34145847566,1.20512816462,10.7791262136,7.07012044054,20.1218771349
3.01,4300,30084,1.3470974884,1.20710528894,10.1223628692,7.04277001026,18.8593648376
3.02,4335,29648,1.3580622354,1.20989784458,11.163406214,6.88897639984,19.0128712956
3.03,4358,21800,1.36526764057,1.21228062006,11.5703225806,5.04070940279,15.0179440463
3.04,4362,29866,1.35232314513,1.21286915653,10.6330645161,6.899841046,18.9325240318
3.05,4372,29430,1.34135425406,1.21360938551,11.5494011976,6.78460191513,18.7789595568
3.06,4384,29866,1.34503592173,1.21461425847,10.3177777778,6.86748009581,18.8305029042
3.07,4402,13080,1.35055842323,1.21680673494,10.1283710895,2.99625593528,8.10335053938
3.08,4439,29212,1.36191023188,1.22147272383,11.2254716981,6.63970742354,19.0667432463
3.09,4459,28558,1.36804634466,1.22448339515,10.7163398693,6.46410588328,17.7846024805
3.1,4468,29866,1.34191298737,1.22598051072,10.0984162896,6.74735686159,18.7867818232
3.11,4479,27468,1.34521671227,1.22809614525,10.4830508475,6.19146458459,17.4878172595
3.12,4491,24852,1.34643370269,1.23034700795,9.1991744066,5.58781395286,16.1572044323
3.13,4523,30084,1.35602753001,1.23611981758,8.8951048951,6.71968648528,18.9843854201
3.14,4575,29430,1.3716174994,1.24389994414,9.7801980198,6.50415529359,17.8310274922
3.15,4609,17876,1.36723074734,1.24915715966,11.2728226653,3.92341496664,10.9378459788
3.16,4621,28340,1.36675372909,1.2506089332,9.08666017527,6.20568299646,17.7677984782
3.17,4635,27468,1.37089451079,1.25170550672,10.0726072607,5.99766306072,16.4507341295
3.18,4658,29866,1.37769722357,1.25590486073,7.87345679012,6.49092887574,17.9100639064
3.19,4688,29648,1.3865703272,1.26124352957,9.05747126437,6.40487246264,18.0254142536
3.2,4719,27468,1.39573920095,1.26413483159,9.89868667917,5.89732974618,16.7488704114
3.21,4748,24634,1.40431653446,1.26862120317,9.40690376569,5.25843637611,15.4474818791
3.22,4764,27686,1.4090488564,1.27115857065,9.04118173679,5.89116451656,16.9085862768
3.23,4786,28558,1.41555579906,1.27369572728,9.30240963855,6.05003475158,16.9866695887
3.24,4809,24852,1.42235851184,1.27749343172,7.87451737452,5.24096011402,15.6459436302
3.25,4854,30084,1.42155784391,1.28555701747,8.94499618029,6.28862045272,18.4802519709
3.26,4912,28776,1.43854390797,1.29719831404,8.72914798206,5.94787624067,17.2625268957
3.27,4943,28558,1.44762266635,1.30274430814,9.57481296758,5.86758873849,17.3714719962
3.28,4956,29212,1.43556083404,1.30322958385,8.53791887125,5.9868199278,17.2267300085
3.29,4972,30084,1.44019541301,1.30465430759,9.50102880658,6.14659850835,18.7225403691
3.3,4985,30084,1.44047286712,1.30668381062,7.07911908646,6.13112751126,18.7261472726
3.31,5028,29866,1.45289820981,1.31320827204,7.7201946472,6.036981601,17.4347785177
3.32,5085,20710,1.44206944829,1.32198281453,8.24180327869,4.14108272204,12.9786250346
3.33,5151,30084,1.46078657387,1.3334105687,9.71972318339,5.94111125764,17.5294388865
3.34,5175,30084,1.46759280136,1.33803731795,7.4513137558,5.91444484525,17.6111136163
3.35,5193,28558,1.47269747197,1.33887908793,8.44891640867,5.59543848442,16.1996721917
3.36,5223,29430,1.48120525633,1.34137599533,7.23481116585,5.73404271112,17.7744630759
3.37,5255,27904,1.49028022631,1.34666160754,6.80332610268,5.40456610006,16.3930824894
3.38,5309,29430,1.50559423815,1.35499186291,8.51640759931,5.64376715714,18.0671308578
3.39,5390,29212,1.52856525591,1.36831798193,7.68209876543,5.51990739264,16.814217815
3.4,5430,30084,1.53232595628,1.37399536371,7.36337209302,5.64377857114,18.3879114754
3.41,5459,23544,1.52093975622,1.37799984874,7.38528769119,4.39352872879,13.688457806
3.42,5479,28994,1.52651198468,1.3819530161,7.6025,5.39091525109,16.7916318314
3.43,5496,29212,1.53124837886,1.38474142423,5.84541832669,5.41484505779,16.8437321675
3.44,5554,28340,1.54740784138,1.39489949578,7.01801801802,5.19911730702,17.0214862551
3.45,5618,16350,1.55874541551,1.40418093601,7.66063348416,2.96572128059,9.35247249304
3.46,5682,6976,1.57650257225,1.41396744872,8.06516290727,1.25119000437,4.72950771676
3.47,5712,28776,1.58482623948,1.41822156882,6.32698844324,5.13388706873,17.4330886342
3.48,5738,29430,1.56637810205,1.42147204823,7.80938967136,5.22671156127,17.2301591225
3.49,5756,29212,1.57129180122,1.42363327054,6.2972972973,5.17171071633,17.2842098134
3.5,5803,28558,1.58124792197,1.43116054798,6.2961622013,5.01513472813,15.8124792197
3.51,5873,28340,1.60032208267,1.44149229327,7.17875841436,4.91741205223,16.0032208267
3.52,5950,29648,1.60990666583,1.45321213009,7.57254561251,5.07731290474,16.0990666583
3.53,5975,30084,1.61667097955,1.45622541134,6.22453371593,5.1300003598,17.7833807751
3.54,6004,28558,1.61785145488,1.4599237063,8.70051635112,4.8457126999,16.1785145488
3.55,6025,27904,1.58091086019,1.46085344388,6.58846153846,4.71787366331,15.8091086019
3.56,6055,29866,1.58878261551,1.46491970531,6.0422310757,5.02411142074,15.8878261551
3.57,6115,30084,1.60293243351,1.47507261138,7.04347826087,5.01041824774,16.0293243351
3.58,6186,29212,1.6215437504,1.48349247069,7.72298943948,4.80803191212,16.215437504
3.59,6256,23108,1.6351003993,1.49171716657,8.1775862069,3.75988307309,13.0808031944
3.6,6279,28340,1.64111179783,1.49321302317,6.20307281229,4.59379671483,16.4111179783
3.61,6292,29212,1.64450954482,1.49439514129,7.91805766313,4.72498914904,16.4450954482
3.62,6312,27904,1.64973684789,1.49423310708,6.16126943005,4.4985799304,14.847631631
3.63,6364,28776,1.66332783586,1.5016981183,6.24716098864,4.60025935041,16.6332783586
3.64,6418,25288,1.67744155414,1.51028503946,6.90358361775,4.00763162066,13.4195324331
3.65,6493,29430,1.67975935822,1.51889132313,7.3595505618,4.60838847621,16.7975935822
3.66,6516,27032,1.68570952998,1.52049692045,5.83109118087,4.21736870673,15.1713857698
3.67,6544,18312,1.69295321734,1.52342401596,7.91732002851,2.84415077799,10.1577193041
3.68,6568,28122,1.69891497244,1.52472329365,6.22795115332,4.35111198911,15.290234752
3.69,6597,27032,1.70134085897,1.52744064595,5.9519586105,4.16325212582,15.3120677307
3.7,6641,23980,1.71268828929,1.53190494452,7.25088589653,3.66777571978,13.7015063143
3.71,6700,30084,1.71418821734,1.53944984769,6.96111975117,4.55909494413,15.427693956
3.72,6761,17222,1.72979500558,1.54389661514,7.63419761738,2.5852988726,10.3787700335
3.73,6789,28994,1.73695877724,1.54374881259,6.2816091954,4.33348469946,15.6326289952
3.74,6813,29648,1.74309915294,1.54519368156,6.94728560189,4.41474176898,15.6878923765
3.75,6834,29212,1.74847198168,1.54470001811,6.28562615669,4.3357589069,15.7362478352
3.76,6866,15696,1.73959975685,1.54621942456,5.85543199316,2.31820621202,8.69799878426
3.77,6918,29212,1.75277470403,1.55175566788,7.22410546139,4.2804612304,15.7749723363
3.78,6972,25288,1.76645637995,1.55424160677,7.25790349418,3.67528676912,14.1316510396
3.79,6985,28558,1.76975011675,1.55366786067,6.29407713499,4.14242341783,15.9277510508
3.8,7005,29430,1.77481740413,1.55408268924,7.09647228222,4.25600171084,15.9733566372
3.81,7030,27904,1.78115151335,1.5542739072,6.1696238467,4.02008494287,14.2492121068
3.82,7056,14824,1.78773898694,1.55448693922,5.90410006949,2.12733178394,8.93869493471
3.83,7121,30084,1.80420767092,1.55788258145,7.27108057464,4.27577815168,16.2378690383
3.84,7181,27904,1.81940953305,1.55964992476,7.06325301205,3.93091376794,14.5552762644
3.85,7196,20056,1.82320999859,1.56068234345,5.85771012574,2.81907708651,10.9392599915
3.86,7209,29648,1.8251192074,1.5614889152,7.24873524452,4.15923919303,16.4260728666
3.87,7224,27686,1.8289167921,1.56150292582,6.55098934551,3.87541022377,14.6313343368
3.88,7240,25506,1.83296754911,1.5624950338,6.07098591549,3.56183531225,14.6637403929
3.89,7272,22236,1.84106906314,1.5633900815,6.89371657754,3.09073114626,12.887483442
3.9,7328,28776,1.78698547303,1.56211809916,6.5413961039,3.96735605948,14.2958837842
3.91,7355,24198,1.7935696171,1.56087257451,6.9,3.32325385051,12.5549873197
3.92,7366,18748,1.77662574387,1.5613300839,6.47168554297,2.5706634117,10.6597544632
3.93,7390,15914,1.7824143697,1.56069138486,6.41928414901,2.17453285423,8.91207184848
3.94,7409,24198,1.78699703181,1.55830211695,6.10028011204,3.29747257276,12.5089792227
3.95,7441,30084,1.74768728099,1.55711941965,6.30430958663,4.0807722,15.7291855289
3.96,7479,21364,1.75661244114,1.55539490137,7.36137071651,2.88226352224,10.5396746468
3.97,7515,29866,1.75628018409,1.54870218381,6.59757942511,4.00877472893,14.0502414727
3.98,7531,17876,1.76001943664,1.54615529714,6.54111955771,2.39396453838,8.80009718321
3.99,7541,29648,1.76235646949,1.54582601412,6.7392257122,3.96486539083,14.0988517559
4.0,7559,30084,1.76656312861,1.54349098036,6.40918032787,4.01297472525,14.1325050289
4.01,7585,30084,1.73868542535,1.54101796618,6.49458483755,3.99831762888,13.9094834028
4.02,7624,30084,1.74762527131,1.53263957735,6.68158090977,3.97654599842,13.9810021705
4.03,7649,29866,1.75335594179,1.52428378119,7.04339963834,3.93395185564,14.0268475344
4.04,7660,30084,1.75587743681,1.51982587044,6.6802252816,3.95659439888,14.0470194945
4.05,7672,30084,1.75862815864,1.51745347149,6.68802816901,3.94999740534,14.0690252691
4.06,7679,30084,1.74106001057,1.51557285848,6.12074716478,3.94616772997,13.9284800846
4.07,7699,30084,1.74559461146,1.50791102743,6.58296529968,3.93526940503,13.9647568917
4.08,7715,30084,1.74922229217,1.50201890561,6.93175614195,3.92662735545,13.9937783373
4.09,7744,29866,1.75579746345,1.47967805475,7.18973998595,3.88274232917,14.0463797076
4.1,7758,30084,1.75897168408,1.46951944912,6.50947225981,3.9036098824,14.0717734726
4.11,7775,30084,1.76282609483,1.4466548991,6.67882689557,3.89455820346,14.1026087586
4.12,7783,17004,1.76463993518,1.43718346118,6.35488215488,2.19882972562,8.82319967592
4.13,7798,28122,1.76446004058,1.41117619967,6.54351585014,3.62906428448,14.1156803247
4.14,7829,30084,1.77147443674,1.30145350697,6.45893310754,3.86598922286,14.1717954939
4.15,7848,28122,1.77577358278,1.27555437094,6.96617210682,3.60449786462,14.2061886622
4.16,7855,29430,1.77735747868,1.27069366589,6.65477114042,3.76856439503,14.2188598295
4.17,7867,28558,1.78007272881,1.26229311054,6.74840764331,3.65100887114,14.2405818305
4.18,7876,23762,1.76840900928,1.25262320775,6.10495156082,3.03414795131,12.378863065
4.19,7888,30084,1.77110338563,1.24907343156,6.40512820513,3.83517176935,14.1688270851
4.2,7914,28776,1.77694120105,1.23367397635,6.54712460064,3.65564551197,14.2155296084
4.21,7927,30084,1.77986010876,1.22874163982,6.16224951519,3.81515742155,14.2388808701
4.22,7934,30084,1.7814318283,1.22631264491,7.18980667838,3.81155946685,14.2514546264
4.23,7941,28994,1.76946041637,1.22468720805,6.37418300654,3.67002160804,14.155683331
4.24,7946,21146,1.76202269868,1.22303238033,5.83464091732,2.6748500254,10.5721361921
4.25,7959,29866,1.76490544409,1.22038243727,6.69895287958,3.77134103257,14.1192435527
4.26,7979,29648,1.7555586638,1.2177016006,6.4211409396,3.73385301899,14.0444693104
4.27,7985,30084,1.75687879815,1.21602409063,6.53292600136,3.78570657488,14.0550303852
4.28,7988,29866,1.75753886533,1.21573324607,6.78112094395,3.75676892613,14.0603109226
4.29,7995,30084,1.75907902207,1.21467589112,6.47261345853,3.78063800664,14.0726321766
4.3,8004,22890,1.72962482273,1.21352159945,6.32583503749,2.87317426768,10.3777489364
4.31,8024,30084,1.71361051416,1.21132303526,6.81198003328,3.76622727477,13.7088841133
4.32,8041,30084,1.71724104491,1.20683128722,7.01976639712,3.75789628277,13.7379283593
4.33,8048,30084,1.71873596934,1.20666711351,6.35878867676,3.75441949255,13.7498877547
4.34,8052,30084,1.71959021187,1.20686219384,7.19835277968,3.75245294422,13.756721695
4.35,8058,29866,1.72087157566,1.20666448067,6.72284122563,3.72234224914,13.7669726053
4.36,8065,29866,1.70793881946,1.20684498241,6.05423987777,3.7189198452,13.6635105557
4.37,8078,27032,1.71069185165,1.20543209987,6.91441441441,3.36036292248,11.9748429616
4.38,8088,30084,1.71280956873,1.20485459257,7.017208413,3.73491051845,13.7024765498
4.39,8091,26160,1.71344488385,1.20481683762,6.5154483798,3.24648411678,11.9941141869
4.4,8096,30084,1.71450374239,1.20476250758,6.86788990826,3.73101970494,13.7160299391
4.41,8096,29430,1.71450374239,1.20476250758,6.0592401803,3.64991058092,13.7160299391
4.42,8105,23326,1.71640968775,1.20379171016,6.33356070941,2.88954516823,10.2984581265
4.43,8110,30084,1.66528454394,1.20345220664,6.42707493956,3.72425387737,13.3222763515
4.44,8119,30084,1.66713257857,1.20304467118,6.64333333333,3.7199792615,13.3370606286
4.45,8121,29430,1.66754325293,1.20311439513,7.33033863165,3.63816604853,13.3403460235
4.46,8128,11118,1.66898061321,1.20303156897,6.76034236805,1.37318308719,5.00694183962
4.47,8129,29866,1.66918595039,1.2030366213,6.33971631206,3.6882726981,13.3534876031
4.48,8135,29430,1.67041797348,1.20308069252,6.63608374384,3.63164247031,13.3633437878
4.49,8138,28340,1.67103398502,1.20298422681,6.99723565999,3.49579457985,11.6972378952
4.5,8141,18530,1.67164999657,1.20308714139,6.27842069435,2.28482764388,8.35824998285
4.51,8143,27032,1.67206067093,1.20285572514,7.2906548933,3.33229694356,11.7044246965
4.52,8145,27468,1.6724713453,1.20282503192,6.45886442642,3.38517338484,11.7072994171
4.53,8149,30084,1.67297527608,1.20272292803,5.76808510638,3.70568775489,13.3838022086
4.54,8155,18966,1.67420706546,1.20236534133,6.55808236017,2.33440224671,8.37103532729
4.55,8158,30084,1.67482296015,1.20250242381,6.79083094556,3.70144632211,13.3985836812
4.56,8159,13734,1.67502825838,1.20248451285,6.75612535613,1.68957664393,6.70011303351
4.57,8160,30084,1.67523355661,1.2021465102,6.61720599842,3.70049466418,13.4018684529
4.58,8160,30084,1.67523355661,1.2021465102,6.9242997729,3.70049466418,13.4018684529
4.59,8161,30084,1.67543885484,1.20212121841,6.47901872176,3.70003271686,13.4035108387
4.6,8162,30084,1.67564415307,1.2020908812,6.88224527151,3.69957090278,13.4051532245
4.61,8164,30084,1.67605474953,1.2021788832,6.89103554869,3.69866098349,13.4084379962
4.62,8166,30084,1.67646534599,1.20202926775,6.84551724138,3.69772257032,13.4117227679
4.63,8167,30084,1.67667064422,1.20199665888,7.02822865208,3.69724884027,13.4133651537
4.64,8168,30084,1.67687594245,1.20201297084,6.37874160049,3.69677128747,13.4150075396
4.65,8173,29430,1.6779024336,1.20233387469,6.35650378527,3.61415153209,13.4232194688
4.66,8176,30084,1.59358678058,1.20243136486,6.67934002869,3.69304183946,12.7486942447
4.67,8177,30084,1.5937816909,1.20219170305,6.38964096527,3.69259081397,12.7502535272
4.68,8178,28122,1.59355644199,1.20214539183,6.94740853659,3.45132763915,11.1548950939
4.69,8178,29648,1.59355644199,1.20214539183,6.70358090186,3.63860898391,12.7484515359
4.7,8179,26596,1.59375130093,1.20216652805,5.98080741231,3.26364042603,11.1562591065
4.71,8181,30084,1.59414101882,1.20221829142,6.62041884817,3.69074332604,12.7531281506
4.72,8185,30084,1.5949204546,1.20212785716,6.91874554526,3.68889271818,12.7593636368
4.73,8185,30084,1.5949204546,1.20212785716,6.57777777778,3.68889271818,12.7593636368
4.74,8186,29212,1.59511531354,1.20178190426,7.19549330085,3.5815255141,12.7609225083
4.75,8187,29866,1.59531017248,1.20180046464,5.98327464789,3.66124266248,12.7624813799
4.76,8189,30084,1.59569989037,1.2015677997,6.51210428305,3.68706837506,12.765599123
4.77,8191,30084,1.59608960826,1.20174598885,6.64782908339,3.68616227545,12.7687168661
4.78,8192,25070,1.5962844672,1.20180037838,6.88196721311,3.07143292095,11.1739912704
4.79,8193,29866,1.59647932615,1.20168392359,7.25168539326,3.6585614605,12.7718346092
4.8,8194,30084,1.59667418509,1.20142997076,6.98021978022,3.68481015387,12.7733934807
4.81,8194,30084,1.59667418509,1.20142997076,6.2258953168,3.68481015387,12.7733934807
4.82,8195,30084,1.56194126253,1.20140908152,6.27581009797,3.68433868334,12.4955301003
4.83,8196,30084,1.56213185939,1.20148888814,6.73824362606,3.68389632843,12.4970548752
4.84,8197,29430,1.56232245625,1.20160316241,6.06320907618,3.60336148114,12.49857965
4.85,8197,30084,1.56232245625,1.20160316241,7.17005076142,3.68343618072,12.49857965
4.86,8197,29212,1.56232245625,1.20160316241,6.22030237581,3.57666991461,12.49857965
4.87,8198,30084,1.56251305311,1.20148482426,6.06745783885,3.68299207551,12.5001044249
4.88,8198,30084,1.56251305311,1.20148482426,6.63466494845,3.68299207551,12.5001044249
4.89,8200,29648,1.55568121485,1.20123272692,7.0990990991,3.62871864229,12.4454497188
4.9,8201,30084,1.4924692945,1.20120898557,6.94602609727,3.68161741065,11.939754356
4.91,8201,29430,1.4924692945,1.20120898557,7.22305140962,3.60158224955,11.939754356
4.92,8201,30084,1.4924692945,1.20120898557,6.40690505549,3.68161741065,11.939754356
4.93,8202,28340,1.49265128076,1.20119268185,6.39432815665,3.46776491841,10.4485589653
4.94,8203,30084,1.49283326702,1.20076339231,7.04188481675,3.68071205589,11.9426661361
4.95,8204,30084,1.49301525327,1.20061388629,6.99424736337,3.6802805741,11.9441220262
4.96,8204,29430,1.49301525327,1.20061388629,7.04693366708,3.60027447467,11.9441220262
4.97,8204,30084,1.49301525327,1.20061388629,6.92844974446,3.6802805741,11.9441220262
4.98,8204,25724,1.49301525327,1.20061388629,6.67176470588,3.14690657786,10.4511067729
4.99,8204,30084,1.49301525327,1.20061388629,6.50358166189,3.6802805741,11.9441220262
5.0,8205,28340,1.49319723953,1.20063934217,7.18176470588,3.46651391521,10.4523806767


==> data/innodb/goldengate_pareto_0.5.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.13900727864,1.07772854562,9.86890009633,0.0,1.13900727864
0.02,32,0,1.15731282715,1.09599048317,0,0.0,1.15731282715
0.03,60,0,1.84823718243,1.54276457463,0,0.0,1.84823718243
0.04,64,0,1.22882399163,1.11671266349,0,0.0,1.22882399163
0.05,68,0,1.1951549644,1.16988482825,0,0.0,1.1951549644
0.06,122,0,1.78342792753,1.20007008371,0,0.0,1.78342792753
0.07,128,0,1.26225678155,1.12137214573,0,0.0,1.26225678155
0.08,128,0,1.26225678155,1.12137214573,0,0.0,1.26225678155
0.09,128,218,1.26225678155,1.12137214573,4.27272727273,1.70611597893,5.04902712621
0.1,140,218,1.25667028273,1.19939957358,5.51724137931,1.57362666123,5.02668113092
0.11,183,1308,1.55201256017,1.44300071308,18.4375,7.30306476874,23.2801884026
0.12,236,1962,1.77402787195,1.63305189356,31.525,8.38719972974,30.1584738232
0.13,252,1962,1.77689635882,1.14586744285,21.1176470588,7.81006148046,28.4303417412
0.14,256,5886,1.32768476725,1.15162477866,33.6756756757,23.0392921354,61.0734992936
0.15,256,2834,1.32768476725,1.15162477866,32.7154471545,11.0929925097,30.5367496468
0.16,256,7412,1.32768476725,1.15162477866,14.3825503356,29.0124419483,77.0057165006
0.17,256,5668,1.32768476725,1.15162477866,35.10625,22.1859850193,59.7458145263
0.18,256,5014,1.32768476725,1.15162477866,35.3277310924,19.6260636709,53.1073906901
0.19,265,1526,1.23009720427,1.16602942106,25.8443113772,5.78700660975,14.7611664513
0.2,279,5668,1.26627107738,1.19224886585,10.3109756098,20.5098203447,51.9171141727
0.21,318,4142,1.39660421459,1.31044236088,30.1111111111,13.2682233082,37.708313794
0.22,366,2616,1.52152712644,1.45125084218,22.7185628743,7.29914675252,22.8229068966
0.23,426,2180,1.70830950491,1.58631975482,10.835443038,5.19915095732,18.791404554
0.24,469,6104,1.78935424657,1.62888163303,8.29971181556,13.1338883925,48.3125646574
0.25,490,6758,1.75800770662,1.20382665179,18.6006825939,13.8631153993,49.2242157852
0.26,502,4796,1.70253988306,1.16729267683,17.4285714286,9.58382308876,34.0507976612
0.27,508,7630,1.61285024427,1.16553313103,7.8386167147,15.0577029681,49.9983575724
0.28,510,10682,1.53023659888,1.1636196555,23.331797235,20.9950627672,64.269937153
0.29,511,6540,1.5332370628,1.16380379163,22.9746835443,12.8289910596,39.8641636328
0.3,511,4360,1.5332370628,1.16380379163,20.3139534884,8.55266070637,27.5982671304
0.31,512,6976,1.37033811156,1.16402919839,11.3584229391,13.6567997228,38.3694671238
0.32,512,8066,1.37033811156,1.16402919839,16.0540540541,15.7906746795,43.8508195701
0.33,512,9374,1.37033811156,1.16402919839,18.2271386431,18.3513246276,50.7025101279
0.34,512,8284,1.37033811156,1.16402919839,19.8539042821,16.2174496709,45.2211576816
0.35,514,7412,1.26475245576,1.1650364767,21.1068376068,14.4564824232,36.6778212171
0.36,518,8502,1.27459488733,1.16246716806,18.3485714286,16.4648153398,42.0616312817
0.37,526,5450,1.24606333446,1.17312019783,17.8060747664,10.406006531,26.1673300237
0.38,533,6322,1.26264592636,1.1710162402,12.0281690141,11.9261729015,30.3035022328
0.39,541,5886,1.25801307831,1.17880075442,20.0210084034,10.9530892754,27.6762877229
0.4,557,5668,1.26657977086,1.20072511507,10.3852813853,10.2709871304,26.5981751881
0.41,583,6976,1.32523893821,1.23632662284,11.7977272727,12.1226827013,31.8057345171
0.42,632,6540,1.43662265686,1.30357325126,11.3991683992,10.5322683626,30.1690757941
0.43,690,6758,1.46277395552,1.38868131256,10.9786476868,9.99475797537,29.2554791104
0.44,739,6758,1.56350350353,1.45475005746,10.7417102967,9.33375651334,29.7065665672
0.45,791,7412,1.66148973333,1.51884959756,10.4958123953,9.55697840332,31.5683049333
0.46,841,6758,1.69409464596,1.57829512564,10.9314641745,8.17327503071,28.7996089814
0.47,881,9810,1.7397789094,1.59624393629,9.35304054054,11.292785008,40.0149149161
0.48,925,11118,1.75727964756,1.60008591102,12.2295719844,12.1460731067,43.9319911889
0.49,952,13734,1.75618801979,1.5727484858,17.7709677419,14.5442554667,50.9294525739
0.5,965,13080,1.74408923116,1.51723366639,17.8532731377,13.6512446647,48.8344984724
0.51,986,14824,1.78204350458,1.19521164797,19.9195710456,15.1169247314,55.2433486421
0.52,999,13516,1.75403144739,1.17587366233,20.75,13.5903181408,49.112880527
0.53,1006,15696,1.70860313922,1.17918737655,19.8087557604,15.6647016346,54.6753004549
0.54,1012,13298,1.696981405,1.17750201867,20.4359673025,13.1880609917,45.8184979349
0.55,1014,17004,1.68369069183,1.17403573917,21.5,16.8280908881,57.2454835221
0.56,1017,14824,1.60123234231,1.17502899607,23.9572192513,14.6254215612,48.0369702694
0.57,1019,17876,1.55701466799,1.17487363071,22.9741697417,17.6005873107,56.0525280476
0.58,1019,19620,1.55701466799,1.17487363071,27.1038461538,19.3177177801,60.7235720515
0.59,1020,17222,1.55854265098,1.17549959637,24.5746478873,16.9396888362,52.9904501333
0.6,1021,19402,1.56007063397,1.17464833572,30.5505050505,19.0649892753,60.8427547248
0.61,1025,19184,1.51573284698,1.17506885593,29.5601503759,18.7764240252,57.5978481851
0.62,1025,20492,1.51573284698,1.17506885593,31.4042553191,20.0566347542,60.629313879
0.63,1025,22890,1.51573284698,1.17506885593,28.2938596491,22.4036877573,68.2079781139
0.64,1026,21364,1.51721161073,1.17532419337,30.726618705,20.889885675,63.7228876506
0.65,1027,20928,1.33352056536,1.17510828136,30.897689769,20.4431927812,54.6743431799
0.66,1027,17004,1.33352056536,1.17510828136,32.9360902256,16.6100941347,45.3396992224
0.67,1027,25070,1.33352056536,1.17510828136,33.6113989637,24.4892413524,65.3425077028
0.68,1027,24634,1.33352056536,1.17510828136,32.0782918149,24.0633415028,64.0089871375
0.69,1028,20710,1.33481902745,1.17467088446,33.2292993631,20.2116906269,54.7275801256
0.7,1029,17658,1.31657853599,1.17478289209,30.1619047619,17.2170667964,46.0802487597
0.71,1031,17222,1.28729263277,1.17676918678,26.5697329377,16.7611249066,43.7679495141
0.72,1037,18312,1.29478415148,1.17451236375,24.2948328267,17.7268712698,46.6122294535
0.73,1039,18530,1.2838883411,1.17399912392,25.6719242902,17.9056257707,46.2199802797
0.74,1048,17440,1.29500960681,1.17817701085,27.2292490119,16.7187917071,44.0303266315
0.75,1062,15260,1.31230935347,1.17710462791,23.1214285714,14.4517324492,38.0569712505
0.76,1070,15914,1.32219492298,1.17570988641,24.2444444444,14.9664591371,39.6658476895
0.77,1084,18966,1.2739855753,1.18587511344,23.2088607595,17.6247505985,44.5894951356
0.78,1095,19402,1.28691347321,1.19433901449,21.7475409836,17.8630651799,46.3288850355
0.79,1117,21800,1.29728402946,1.21152017312,25.9852071006,19.7083630779,51.8913611782
0.8,1133,15914,1.31586643274,1.22139841736,25.7017167382,14.1997338037,38.1601265495
0.81,1159,18966,1.32802276523,1.23868619035,17.6025236593,16.5700339089,43.8247512525
0.82,1195,16786,1.35699239224,1.25939990081,20.6846473029,14.2534356057,39.3527793748
0.83,1220,17876,1.37836000927,1.27763970336,17.7935034803,14.8849788815,41.350800278
0.84,1280,13516,1.44614820645,1.32565226565,20.6600397614,10.7524449928,31.8152605418
0.85,1325,14170,1.45582247419,1.35006912801,15.8642857143,10.901048447,32.0280944323
0.86,1374,5450,1.50966043739,1.39198608432,14.4919499106,4.04694745267,12.0772834991
0.87,1428,15478,1.52903084057,1.42508188693,16.5203045685,11.0618687246,33.6386784925
0.88,1483,16568,1.56737617172,1.46038687471,12.175,11.3982366562,36.0496519495
0.89,1543,15260,1.61552526814,1.48807755379,16.3290529695,10.0835171332,32.3105053629
0.9,1593,15042,1.62863606756,1.51735107966,12.3316666667,9.61729299341,30.9440852837
0.91,1638,17222,1.67464273614,1.54002566759,14.2564766839,10.6965125326,36.8421401951
0.92,1676,16786,1.7130317673,1.55628069835,14.7174231332,10.1796316395,35.9736671133
0.93,1715,15478,1.7418163604,1.56640802016,15.0709342561,9.16070274347,33.0945108475
0.94,1747,16786,1.72411599256,1.58267733657,13.3815789474,9.74223315125,34.4823198513
0.95,1794,18094,1.7705003381,1.59243046465,12.025,10.208610439,37.1805071001
0.96,1829,18094,1.80504187201,1.58936086447,15.25,10.0007488947,36.1008374402
0.97,1850,19184,1.7908044889,1.58557566969,13.6550522648,10.4732533143,37.6068942669
0.98,1875,20056,1.81500454956,1.5771518306,14.8414376321,10.7924352068,39.9301000903
0.99,1899,23762,1.77134344171,1.55727875927,14.1541755889,12.6126901531,46.0549294844
1.0,1930,21800,1.75289618064,1.49611333258,18.4335154827,11.3713332287,40.3166121546
1.01,1938,25942,1.75967101865,1.45398114187,18.4930747922,13.4716197765,47.5111175036
1.02,1949,28122,1.76965883145,1.39097246415,18.6441860465,14.5162531328,51.3201061121
1.03,1971,24852,1.78963445705,1.24086747042,17.9755639098,12.6753028413,46.5304958833
1.04,1981,27904,1.76380657533,1.210114118,17.4788418708,14.1544927367,51.1503906845
1.05,1992,26378,1.77360055429,1.20600384338,21.0023584906,13.3008717391,47.8872149659
1.06,2000,28776,1.72115481539,1.19942862612,21.8476190476,14.4479409449,49.9134896462
1.07,2005,28340,1.72545770243,1.19728320048,21.3791044776,14.1915471151,50.0382733704
1.08,2016,28340,1.73492405391,1.19446272823,23.0168776371,14.1099579527,50.3127975634
1.09,2023,6758,1.65893038524,1.19513224634,20.1514563107,3.35232773846,11.6125126967
1.1,2026,27032,1.64907600585,1.19414393864,21.8521939954,13.3882966537,44.5250521578
1.11,2028,27904,1.58464102619,1.1941037913,21.5162162162,13.8059617539,44.3699487335
1.12,2030,28122,1.58620378855,1.1921564044,21.5581854043,13.8996942477,44.4137060794
1.13,2031,27032,1.58698516972,1.19118583465,20.0087145969,13.354280725,42.8485995826
1.14,2036,20056,1.59089207561,1.19038902923,18.8266475645,9.88296804837,31.8178415122
1.15,2037,22018,1.59167345678,1.18857281719,18.8306451613,10.8442661041,35.0168160493
1.16,2037,23544,1.59167345678,1.18857281719,18.5151515152,11.5958489034,38.2001629628
1.17,2039,25506,1.55256512274,1.18862283923,18.2004454343,12.5496124718,40.3666931912
1.18,2041,24852,1.55408799191,1.18623303994,18.6026200873,12.2157846557,38.8521997978
1.19,2044,26596,1.53332912394,1.18316259479,19.9909090909,13.053311114,41.3998863464
1.2,2045,16786,1.53407928496,1.1805052671,19.4269406393,8.2345247769,26.0793478443
1.21,2045,27032,1.53407928496,1.1805052671,22.8009708738,13.2607931472,41.4201406939
1.22,2046,28122,1.53482944598,1.17878978227,20.5081206497,13.7888472924,42.9752244874
1.23,2049,28558,1.4977252027,1.1772680345,20.6036036036,13.9817963616,41.9363056757
1.24,2049,28122,1.4977252027,1.1772680345,22.5471698113,13.7683338218,41.9363056757
1.25,2049,26814,1.4977252027,1.1772680345,22.1105882353,13.1279462021,40.438580473
1.26,2049,18748,1.4977252027,1.1772680345,23.4975728155,9.1788892145,28.4567788514
1.27,2049,27904,1.4977252027,1.1772680345,21.1666666667,13.6616025518,41.9363056757
1.28,2052,26814,1.40781214948,1.17776257329,21.2821576763,13.1087545094,38.0109280358
1.29,2052,28340,1.40781214948,1.17776257329,21.7487804878,13.8547811888,39.4187401853
1.3,2053,28558,1.40849821777,1.17814194435,21.4681818182,13.9547645984,39.4379500977
1.31,2053,28340,1.40849821777,1.17814194435,25.6547619048,13.8482396778,39.4379500977
1.32,2054,28776,1.34898594158,1.17859219179,22.0660792952,14.0545514855,39.1205923059
1.33,2054,28776,1.34898594158,1.17859219179,20.4898419865,14.0545514855,39.1205923059
1.34,2054,27468,1.34898594158,1.17859219179,21.9973474801,13.4157082362,36.4226204227
1.35,2054,28122,1.34898594158,1.17859219179,22.64160401,13.7351298609,37.7716063643
1.36,2055,25942,1.34964270202,1.1789239916,22.29218107,12.6646653841,35.0907102525
1.37,2055,29212,1.34964270202,1.1789239916,20.3666666667,14.2610517771,39.1396383586
1.38,2062,28340,1.33270760234,1.17587757807,20.5483870968,13.7906210639,37.3158128655
1.39,2066,26814,1.32029934085,1.17639654291,21.1841491841,13.0241990177,34.3277828621
1.4,2067,28558,1.32093840152,1.17656663576,22.7995642702,13.8650589935,36.9862752425
1.41,2067,25724,1.32093840152,1.17656663576,20.8976833977,12.4891371086,33.023460038
1.42,2071,27032,1.32349464419,1.1775383316,18.2313829787,13.100502077,35.7343553932
1.43,2081,26596,1.32920641238,1.18031230829,19.1804670913,12.8314835464,34.5593667218
1.44,2085,28558,1.33176135022,1.17992006787,20.1563218391,13.7537978811,37.2893178062
1.45,2090,25506,1.33495502252,1.1795887615,18.885106383,12.2566625073,33.3738755631
1.46,2095,28776,1.33814869483,1.1802603448,22.4502762431,13.7973218931,37.4681634551
1.47,2112,28340,1.34900718066,1.1841496819,21.1612903226,13.4869913363,36.4231938777
1.48,2120,28340,1.33791612949,1.18711589858,19.4719334719,13.439860947,36.1237354962
1.49,2130,28340,1.34422705463,1.18845489006,21.3694117647,13.381339698,36.294130475
1.5,2135,28558,1.34140093782,1.18893390857,20.6090047393,13.4550401943,36.2178253211
1.51,2137,26814,1.33437371965,1.18936329747,22.2733485194,12.6220648107,34.6937167108
1.52,2151,27032,1.31324117938,1.19288601685,19.3628318584,12.6481104819,34.1442706639
1.53,2170,28122,1.3248411712,1.19879945382,17.9680851064,13.0523855277,34.4458704512
1.54,2195,27904,1.34010431833,1.20639097483,19.0974576271,12.8159676392,34.8427122767
1.55,2205,28340,1.34620957719,1.20979972907,19.5915492958,12.9616974401,35.0014490069
1.56,2221,26378,1.35597799135,1.21288877581,17.230529595,11.9841768121,32.5434717925
1.57,2235,25070,1.32682436862,1.21719400459,18.398019802,11.3240058555,30.5169604783
1.58,2262,25070,1.34285311939,1.22717764987,14.4295302013,11.199343138,30.8856217459
1.59,2286,28340,1.35710089784,1.2337539798,17.0429594272,12.5369408793,33.927522446
1.6,2302,28122,1.36659941681,1.23763339607,17.0461783439,12.3598117281,34.1649854203
1.61,2316,25942,1.37491062091,1.2433140463,16.1695721078,11.3374216756,31.6229442809
1.62,2346,26814,1.34797878117,1.25298615176,15.8689516129,11.5783497469,31.0035119668
1.63,2390,24634,1.36532455956,1.26578850905,13.2115902965,10.4523830216,28.6718157507
1.64,2448,24852,1.39845795891,1.28565117874,14.2033383915,10.3087446875,29.3676171371
1.65,2465,25070,1.40816947251,1.29170235616,15.089193825,10.3312395365,29.5715589228
1.66,2489,23980,1.41774810802,1.30111410436,14.8137829912,9.79108328665,28.3549621603
1.67,2516,25288,1.43272434816,1.30851023893,12.1787878788,10.2187001963,30.0872113114
1.68,2578,24634,1.46802995611,1.33214409768,11.5238095238,9.72547677335,29.3605991221
1.69,2626,20056,1.45990438896,1.35026554186,14.439854192,7.77969344722,23.3584702233
1.7,2651,20710,1.46183464351,1.3554583274,10.1057934509,7.95923325474,23.3893542961
1.71,2673,23326,1.47083525911,1.36292955088,11.1607378129,8.89233855947,26.4750346641
1.72,2709,26378,1.47491631199,1.37248829288,8.03394255875,9.92484606751,29.4983262398
1.73,2790,23762,1.51901679973,1.39965029893,11.0268528464,8.6852697423,27.3423023951
1.74,2865,24416,1.55779860245,1.42434112058,10.2597701149,8.69116178608,28.0403748442
1.75,2891,18312,1.57193569274,1.43058825228,10.215648855,6.45950561143,20.4351640056
1.76,2921,19838,1.55661744139,1.44011572538,9.98734177215,6.92561049042,21.7926441795
1.77,3018,16568,1.6083092907,1.46725703125,8.60863697706,5.59699954591,17.6914021977
1.78,3064,14606,1.63282295119,1.47751116481,7.3904109589,4.85880412511,16.3282295119
1.79,3091,17876,1.62829242966,1.48477390877,6.59266600595,5.8942133704,19.5395091559
1.8,3176,18094,1.67306915451,1.51159848884,6.8997005988,5.80233100354,20.0768298541
1.81,3229,19184,1.67465213001,1.52290806234,7.05985915493,6.04736012119,20.0958255601
1.82,3258,19402,1.68969236282,1.52699297274,8.98951507208,6.05902922147,20.2763083539
1.83,3283,24198,1.66047819879,1.53251981898,7.73748103187,7.49626050422,24.9071729819
1.84,3314,27686,1.67273757557,1.5391387586,8.09604519774,8.49268990234,28.4365387847
1.85,3355,28122,1.69018512376,1.54701291574,11.5511182109,8.51646112177,28.7331471039
1.86,3411,28340,1.71839685757,1.55795491852,11.8806818182,8.43490576138,29.2127465787
1.87,3439,28340,1.72335258037,1.56250190806,10.0556257901,8.36241597979,29.2969938662
1.88,3459,28776,1.7333749856,1.56587018885,13.5150326797,8.43920670644,29.4673747553
1.89,3492,27686,1.74991195424,1.56875618216,11.4411347518,8.03839918045,27.9985912679
1.9,3528,28994,1.76795228367,1.57131546391,10.8521970706,8.32722436673,30.0551888224
1.91,3580,30084,1.76364868074,1.57438049717,12.5855354659,8.50757709932,29.9820275726
1.92,3619,29430,1.76889497708,1.57885686958,12.9811557789,8.22717056056,30.0712146104
1.93,3637,28558,1.77769301786,1.57860985273,9.91235955056,7.94103387314,28.4430882858
1.94,3673,28340,1.77209815508,1.57828034216,12.4089775561,7.79770358388,28.3535704813
1.95,3693,27904,1.76684634775,1.57427686825,11.7510204082,7.63275318392,28.269541564
1.96,3724,30084,1.76726855719,1.56959917231,10.2863585118,8.15564300766,30.0435654722
1.97,3767,28994,1.78767471937,1.55619659023,12.1961538462,7.76440122323,28.6027955099
1.98,3789,29430,1.78688617461,1.54247497731,12.6302765648,7.83207225658,28.5901787938
1.99,3807,30084,1.76850087646,1.53149060424,11.8923267327,7.96526873499,28.2960140234
2.0,3822,27686,1.77546896502,1.52534106872,12.9406451613,7.29951907431,26.6320344753
2.01,3839,29866,1.78336613206,1.51120661411,12.4392523364,7.83702328758,28.5338581129
2.02,3852,28558,1.73875698505,1.50365887568,11.2748538012,7.4666902175,26.0813547758
2.03,3873,30084,1.7482361898,1.46662990268,13.3528678304,7.82040194578,27.9717790368
2.04,3894,30084,1.75771539455,1.41466167136,12.4957746479,7.77536281457,28.1234463127
2.05,3902,21146,1.76132652016,1.38181096121,12.0044893378,5.45330617693,19.3745917218
2.06,3917,29212,1.75726169683,1.3153423736,11.9703389831,7.5025299293,26.3589254525
2.07,3926,29866,1.76129931625,1.27818412703,11.9042089985,7.65173551355,28.1807890601
2.08,3942,30084,1.76847730634,1.2537134739,11.7542277339,7.6742764776,28.2956369014
2.09,3964,30084,1.7783470427,1.2350372925,12.4358974359,7.62898185826,28.4535526832
2.1,3975,29866,1.78328191088,1.22836273811,12.6820349762,7.55142200968,28.5325105741
2.11,3984,29866,1.7873195303,1.2225202904,13.3300852619,7.53315666901,26.8097929545
2.12,3992,30084,1.79090852534,1.21820139548,13.3837920489,7.57208866648,28.6545364054
2.13,3996,30084,1.79270302286,1.21686724381,12.2946530148,7.56406089818,28.6832483658
2.14,4003,14606,1.79584339352,1.21308798078,12.0480905233,3.66567657755,14.3667471482
2.15,4016,30084,1.80167551046,1.20740009873,13.2201834862,7.52444087846,27.0251326569
2.16,4021,28558,1.71220298004,1.20754450003,12.369189907,7.13326450723,25.6830447006
2.17,4026,30084,1.71433205612,1.20748871014,13.7703703704,7.50457864016,25.7149808417
2.18,4028,29866,1.71518368655,1.20751483551,12.7808716707,7.44633693005,25.7277552982
2.19,4035,29648,1.71816439305,1.20808277104,11.44875,7.37858537066,25.7724658958
2.2,4041,30084,1.67228131478,1.20691115603,12.9493670886,7.47528318679,25.0842197217
2.21,4046,30084,1.67435045771,1.20648508822,13.182983683,7.46560363035,25.1152568657
2.22,4048,28994,1.67517811488,1.20515494564,12.1263650546,7.19136202298,25.1276717232
2.23,4048,29212,1.67517811488,1.20515494564,13.4790575916,7.24543241413,25.1276717232
2.24,4049,30084,1.67559194347,1.20517937293,12.2152406417,7.45978596516,25.133879152
2.25,4053,30084,1.67724725781,1.20564280188,12.7661623109,7.45215715135,25.1587088672
2.26,4059,29430,1.67973022932,1.2019982915,12.889017341,7.27898917985,25.1959534399
2.27,4060,30084,1.6453804629,1.20173511789,12.3288135593,7.43877283383,24.6807069435
2.28,4061,26596,1.6096219746,1.20196262778,14.2473262032,6.57458366507,22.5347076444
2.29,4062,30084,1.61001833559,1.20187508687,12.4992657856,7.43491111992,24.1502750339
2.3,4065,30084,1.60890984932,1.20048572818,11.7827130852,7.42915051123,24.1336477398
2.31,4068,30084,1.5887536746,1.19936233173,13.3951285521,7.42349553529,23.8313051191
2.32,4071,29866,1.58992532186,1.19952435402,13.5029498525,7.36422350945,23.8488798279
2.33,4072,29648,1.59031587094,1.19914904767,13.1334134615,7.3086205234,23.8547380641
2.34,4073,24198,1.59070642003,1.1989681899,13.4562962963,5.96362572217,19.0884770403
2.35,4074,28340,1.59109696911,1.19897947049,12.1366742597,6.98267799691,22.2753575675
2.36,4079,28558,1.59304971453,1.19855979844,11.1489088575,7.02760004153,23.895745718
2.37,4081,30084,1.5938308127,1.19852369529,12.6873278237,7.39947033672,23.9074621905
2.38,4089,30084,1.59695520537,1.19879026857,12.5439330544,7.38478437406,23.9543280806
2.39,4091,29430,1.57275711961,1.19918604312,12.6432818074,7.22055736244,23.5913567942
2.4,4094,15042,1.57391044921,1.19745742467,11.9723374827,3.68776860138,12.5912835936
2.41,4095,23108,1.5742948924,1.19756061779,11.7315668203,5.6638668258,18.8915387088
2.42,4097,29430,1.5750637788,1.19674701844,12.5452091768,7.2098881081,23.625956682
2.43,4098,29866,1.5539946628,1.19673093096,12.7919655667,7.31484223512,23.309919942
2.44,4098,30084,1.5539946628,1.19673093096,12.7203389831,7.36823524414,23.309919942
2.45,4098,29648,1.5539946628,1.19673093096,13.1450617284,7.26144922611,23.309919942
2.46,4100,30084,1.55475307893,1.19656712295,12.6323751891,7.3646647176,23.321296184
2.47,4103,27250,1.55589070314,1.196534086,12.1677489177,6.66601935322,21.7824698439
2.48,4105,26814,1.55664911927,1.19637157887,12.9472868217,6.55617006377,21.7930876698
2.49,4107,30084,1.45491798734,1.19617350556,13.2141882674,7.35201114082,21.8237698101
2.5,4107,28340,1.45491798734,1.19617350556,14.1819322459,6.92580759643,20.3688518227
2.51,4108,29648,1.45527224056,1.19598518845,12.8853146853,7.24373113507,21.8290836084
2.52,4108,27686,1.45527224056,1.19598518845,11.7431693989,6.76436657466,20.3738113679
2.53,4108,21582,1.45527224056,1.19598518845,12.4472049689,5.2730101645,16.0079946462
2.54,4110,30084,1.4335702481,1.19524565357,13.4641833811,7.3466981372,21.5035537215
2.55,4110,30084,1.4335702481,1.19524565357,12.7252440725,7.3466981372,21.5035537215
2.56,4110,30084,1.4335702481,1.19524565357,14.0561797753,7.3466981372,21.5035537215
2.57,4110,30084,1.4335702481,1.19524565357,13.1867549669,7.3466981372,21.5035537215
2.58,4110,30084,1.4335702481,1.19524565357,11.5242236025,7.3466981372,21.5035537215
2.59,4110,29648,1.4335702481,1.19524565357,12.8573351279,7.24022425115,21.5035537215
2.6,4112,29648,1.4342678492,1.19523842874,13.3746130031,7.2367899795,21.514017738
2.61,4112,30084,1.4342678492,1.19523842874,13.4220072551,7.34321336155,21.514017738
2.62,4113,30084,1.43461664974,1.19512993623,13.4674922601,7.34148756671,21.5192497462
2.63,4114,15478,1.43496545029,1.19519872866,12.443196005,3.77625679334,11.4797236023
2.64,4116,29648,1.39170241951,1.19566200574,11.9528061224,7.22994226284,20.8755362927
2.65,4117,30084,1.39204053963,1.19593244169,12.9316239316,7.33458757781,20.8806080945
2.66,4118,30084,1.39237865976,1.1955175663,12.5286103542,7.33287183296,20.8856798963
2.67,4118,29866,1.39237865976,1.1955175663,13.3989569752,7.27973508054,20.8856798963
2.68,4119,30084,1.39271677988,1.1955660246,13.4393673111,7.33117489257,20.8907516981
2.69,4120,30084,1.3930549,1.19555940828,12.0761363636,7.32948724945,20.8958235
2.7,4122,30084,1.37628348033,1.19600963318,13.1323155216,7.32603871551,20.644252205
2.71,4126,29212,1.37761902956,1.19454035536,13.0638297872,7.10720977671,20.6642854434
2.72,4126,30084,1.37761902956,1.19454035536,12.506512301,7.31936529244,20.6642854434
2.73,4126,29430,1.37761902956,1.19454035536,13.9973924381,7.16024865564,20.6642854434
2.74,4129,29648,1.35277316568,1.19462735815,12.3350649351,7.20821969131,20.2915974852
2.75,4130,30084,1.35310079299,1.19459798934,11.5878552972,7.31253569918,20.2965118949
2.76,4137,30084,1.34691202328,1.19498412928,13.1428571429,7.30086296723,20.2036803492
2.77,4142,29648,1.34853990825,1.19474287117,13.4817610063,7.18689533534,20.2280986237
2.78,4144,21364,1.34919106223,1.19480154484,12.725433526,5.17640125284,14.8411016846
2.79,4145,30084,1.34951663923,1.1950543412,13.7067988669,7.28753522347,20.2427495884
2.8,4148,28994,1.34982227297,1.19548370062,12.6340533672,7.01869619287,18.8975118216
2.81,4151,30084,1.35079851859,1.19558410878,12.0036674817,7.27768425038,20.2619777788
2.82,4159,30084,1.35340184023,1.1962616812,12.5413839891,7.26452434587,20.3010276035
2.83,4174,29430,1.35828306832,1.19602796241,12.9692307692,7.08257558289,20.3742460248
2.84,4179,29866,1.35991014435,1.19675135069,12.8601036269,7.17953910011,20.3986521652
2.85,4180,28776,1.36023555955,1.19688008412,12.8441717791,6.91594453123,19.0432978337
2.86,4180,29866,1.36023555955,1.19688008412,11.5539280959,7.17791212711,20.4035333933
2.87,4187,24416,1.36251346599,1.19742713455,11.5656934307,5.85892169461,16.3501615919
2.88,4199,30084,1.35350016281,1.19830131181,12.6657754011,7.19982902712,20.3025024421
2.89,4202,27686,1.35446717888,1.1974133138,12.1333333333,6.62150809133,18.9625405043
2.9,4202,29212,1.35446717888,1.1974133138,12.995821727,6.98647310424,18.9625405043
2.91,4207,30084,1.35607887233,1.19671476141,12.553030303,7.18699702123,20.341183085
2.92,4214,30084,1.35833524317,1.19687605697,10.8738317757,7.17583399048,20.3750286475
2.93,4230,30084,1.35122317011,1.19645299739,12.6054279749,7.1505366409,20.2683475517
2.94,4245,29212,1.35601474164,1.19774932296,11.343792633,6.92047901851,18.9842063829
2.95,4248,30084,1.35697305594,1.1984769549,11.3368560106,7.1223559022,20.3545958392
2.96,4255,28994,1.35920912266,1.19827873877,11.6327272727,6.85373349234,19.0289277172
2.97,4259,29212,1.36048687506,1.19853844184,11.5815028902,6.89922148076,19.0468162509
2.98,4271,29648,1.36432013228,1.19874396849,9.94565217391,6.98384562711,19.100481852
2.99,4284,30084,1.3684728276,1.19919331866,10.8072992701,7.06655174148,20.5270924141
3.0,4312,29212,1.37741709445,1.20224742797,11.8404384896,6.82063780509,19.2838393223
3.01,4319,30084,1.33742399622,1.2027744735,10.7478165939,7.01348704939,18.7239359471
3.02,4329,30084,1.34052060191,1.2009746933,11.5855263158,6.99922869047,18.7672884267
3.03,4338,28558,1.32992275271,1.20229678542,11.2334384858,6.63140364386,18.618918538
3.04,4354,29648,1.32813911209,1.20463358718,9.48941469489,6.86102816644,18.5939475693
3.05,4371,30084,1.33332477238,1.20777620967,11.2314606742,6.93716753855,18.6665468133
3.06,4397,29866,1.34125578224,1.21198104176,11.7755308392,6.84934458347,18.7775809513
3.07,4407,27032,1.34430617064,1.21224975423,10.2314814815,6.18628698351,17.4759802184
3.08,4414,28776,1.34644144253,1.21350184738,10.7407407407,6.57572260028,18.8501801954
3.09,4421,29648,1.34857671441,1.21407222538,9.51098376313,6.76496814146,18.8800740018
3.1,4444,29866,1.35559260775,1.21752772263,9.52753303965,6.78197053021,18.9782965084
3.11,4484,29866,1.36779416137,1.22374030186,11.0249003984,6.72604198106,19.1491182592
3.12,4503,29212,1.37358989934,1.22561389889,10.8573298429,6.55299740015,17.8566686915
3.13,4515,28558,1.37725036543,1.22640381374,10.1104294479,6.39033511996,17.9042547506
3.14,4525,29866,1.38030075384,1.22764614138,10.382231405,6.66915458643,19.3242105537
3.15,4532,30084,1.34933616065,1.22820444016,7.83597285068,6.70799098858,18.8907062491
3.16,4568,30084,1.35856466951,1.23457768966,10.085106383,6.65864116037,19.0199053731
3.17,4620,30084,1.35995477786,1.24535032158,10.5653923541,6.58907854606,19.03936689
3.18,4638,7848,1.36525330297,1.24816080162,9.72823779193,1.712636349,5.46101321187
3.19,4650,29866,1.36878565304,1.25008796681,10.3452502554,6.5016395395,17.7942134895
3.2,4672,29430,1.37526162817,1.25339388698,9.87010309278,6.37893791713,17.8784011662
3.21,4682,29430,1.37573272333,1.2552030757,7.13180515759,6.36611826795,17.8845254032
3.22,4727,28776,1.38895527193,1.26260677094,9.36878727634,6.16900235547,18.0564185351
3.23,4793,27904,1.40834834321,1.27139879975,9.06660323501,5.90457323933,16.9001801185
3.24,4819,30084,1.40973772547,1.27472365641,10.0222693531,6.33304083145,18.3265904311
3.25,4831,29430,1.41324817426,1.27638148799,8.74388111888,6.18065762539,18.3722262653
3.26,4851,29212,1.41909892223,1.27944787554,9.21638655462,6.11079386044,18.448285989
3.27,4874,28122,1.42582728241,1.2826933672,7.47497879559,5.85644477687,17.1099273889
3.28,4938,28776,1.42002877548,1.2953343643,8.61407972858,5.91904590383,17.0403453057
3.29,4997,28776,1.43699550244,1.30638204333,8.48073217726,5.85235153896,17.2439460293
3.3,5036,29866,1.44821079654,1.31337054104,9.55082987552,6.02899137353,17.3785295585
3.31,5055,28776,1.45367465777,1.31575965066,7.76037588097,5.78788402481,17.4440958932
3.32,5080,29212,1.46086394885,1.31924517045,9.09322974473,5.84781896937,17.5303673862
3.33,5096,28776,1.46546509515,1.32264050173,7.45155855097,5.7430582402,17.5855811418
3.34,5138,28994,1.47754310417,1.32946257567,7.92284186402,5.74096024144,17.7305172501
3.35,5201,29866,1.49566011771,1.33782658341,8.0685169124,5.84434270292,17.9479214126
3.36,5270,28994,1.48680705175,1.34938285968,9.00542986425,5.60138125571,17.841684621
3.37,5289,27904,1.49216745668,1.35070501426,7.4931402439,5.37190777236,16.4138420235
3.38,5313,27686,1.49893849449,1.35407354644,8.24536082474,5.30634821787,16.4883234394
3.39,5335,29430,1.50514527915,1.35786097784,6.57303370787,5.61784223504,18.0617433498
3.4,5372,21364,1.51558396243,1.36270216058,7.29600523903,4.05073676599,12.1246716995
3.41,5425,21146,1.53053667092,1.37144121047,8.00569259962,3.97114406991,12.2442933674
3.42,5507,22890,1.5536710501,1.38496954071,7.89882352941,4.23575547693,13.9830394509
3.43,5533,29648,1.56100634105,1.38899755058,7.20954692557,5.46083421534,17.1710697516
3.44,5547,28558,1.56495611311,1.39067711839,8.61819803747,5.24688842766,17.2145172442
3.45,5580,30084,1.52551010332,1.3965041631,6.90725806452,5.49477295139,16.7806111366
3.46,5618,29866,1.5358988818,1.40269737056,5.45161290323,5.41828723602,16.8948876999
3.47,5684,30084,1.55394254969,1.41397308422,7.89269406393,5.39590990806,17.0933680466
3.48,5756,28340,1.56045597168,1.42675790716,7.6023255814,5.01973154098,15.6045597168
3.49,5808,27904,1.57455321117,1.43398683009,8.24955752212,4.89808076323,15.7455321117
3.5,5829,21582,1.58024632712,1.43672039831,6.77501678979,3.77463528738,12.641970617
3.51,5853,29430,1.58675274535,1.43826873362,6.54908774978,5.12591159279,17.4542801989
3.52,5885,19838,1.59542796966,1.44181816953,6.18876860622,3.43617656611,11.1679957876
3.53,5955,29430,1.61440502282,1.45322925918,6.43787375415,5.03723513176,16.1440502282
3.54,6011,29430,1.62958666535,1.46115109721,7.06306990881,4.98977358684,16.2958666535
3.55,6078,29430,1.64775041624,1.46892314848,8.00685518423,4.93427614353,16.4775041624
3.56,6105,27904,1.65507013675,1.47272871796,6.21694480103,4.65724364603,16.5507013675
3.57,6122,29430,1.65967884966,1.47379231086,7.60380348653,4.8979964641,16.5967884966
3.58,6149,29866,1.66699857016,1.47702593857,5.88326585695,4.948109383,16.6699857016
3.59,6210,29648,1.68353571649,1.48609396019,6.18089816572,4.8627845393,16.8353571649
3.6,6280,28558,1.70251276966,1.49677673065,6.55141476881,4.63077441577,17.0251276966
3.61,6351,28776,1.72176092358,1.5056422142,7.10991735537,4.61242418846,17.2176092358
3.62,6371,25724,1.72718293877,1.50691277148,6.40398126464,4.10973678801,15.544646449
3.63,6384,17004,1.73070724865,1.50801128813,5.96850393701,2.71087694866,10.3842434919
3.64,6414,30084,1.73884027143,1.51146184231,5.7876344086,4.77299558534,17.3884027143
3.65,6438,27468,1.74534668966,1.51443415008,5.7000672495,4.34113732773,15.7081202069
3.66,6522,25288,1.76811915346,1.52676059549,6.99794661191,3.94333929332,14.1449532277
3.67,6597,27686,1.78845171042,1.53259749948,7.17461383479,4.26614242969,16.0960653938
3.68,6626,24198,1.79631363245,1.53499744619,5.52440944882,3.71161904633,14.3705090596
3.69,6648,16350,1.80227784915,1.53590429182,6.94617784711,2.49911242371,9.01138924577
3.7,6674,16786,1.71369709895,1.5386242233,6.38523391813,2.55520157526,10.2821825937
3.71,6706,25070,1.72191380665,1.54071120959,6.11744186047,3.79714032305,13.7753104532
3.72,6763,29648,1.73654981723,1.54507214498,6.2317232376,4.45097940107,15.6289483551
3.73,6820,29212,1.70946934834,1.55022207791,6.7664399093,4.34713062567,15.3852241351
3.74,6884,29866,1.72551128944,1.55519787988,7.80806451613,4.40104283594,15.529601605
3.75,6904,28994,1.73052439604,1.55662126769,6.63016393443,4.25954745781,15.5747195643
3.76,6923,28776,1.7352868473,1.55737641117,6.41789883268,4.21516675174,15.6175816257
3.77,6938,30084,1.73904667724,1.5588508271,6.2147601476,4.39665028044,15.6514200952
3.78,6975,18966,1.74832092444,1.55964213508,6.64206856479,2.75632087332,10.4899255467
3.79,7012,29648,1.75759517164,1.56285866084,6.72660550459,4.28478127522,15.8183565448
3.8,7072,30084,1.77263449142,1.56561732315,7.35272459499,4.30902855475,15.9537104228
3.81,7093,30084,1.77789825334,1.56535194408,6.36502132846,4.29543951099,16.0010842801
3.82,7106,29430,1.78115677263,1.56602766149,6.68781725888,4.1938943118,16.0304109537
3.83,7126,30084,1.78616987922,1.56589927356,6.23552894212,4.27423427217,16.075528913
3.84,7143,30084,1.79043101983,1.56693363541,6.04328165375,4.26345204926,16.1138791784
3.85,7205,20710,1.80597165027,1.56786456988,7.37803979366,2.90827842764,10.8358299016
3.86,7267,29430,1.82151228071,1.56606522233,7.04049844237,4.09536514705,16.3936105263
3.87,7290,30084,1.82727735329,1.56573732083,6.22861054073,4.17222352428,16.4454961796
3.88,7306,30084,1.83128783856,1.56625789185,7.17099236641,4.16246347257,16.4815905471
3.89,7324,29866,1.76548290845,1.5647574421,6.76983002833,4.1213053854,15.889346176
3.9,7340,28340,1.75713728518,1.56310730278,6.05251520177,3.90161216701,14.0570982814
3.91,7380,30084,1.76671296521,1.56169508475,6.66723989682,4.11786786785,15.9004166869
3.92,7417,29866,1.77557046923,1.55880444565,7.16913746631,4.06643093569,15.9801342231
3.93,7447,28994,1.78275222925,1.55650311306,6.85968819599,3.93066120661,14.262017834
3.94,7460,30084,1.78586432526,1.55328148976,6.56776556777,4.0709638443,16.0727789274
3.95,7475,30084,1.78945520527,1.55193553306,6.38805031447,4.06225871372,16.1050968475
3.96,7490,25070,1.79304608528,1.55077228484,6.32527624309,3.37792476632,12.551322597
3.97,7512,30084,1.7851905864,1.54584230387,6.59899569584,4.04083032982,16.0667152776
3.98,7541,29866,1.77146301594,1.54108855473,6.74464944649,3.99509723175,14.1717041275
3.99,7573,29648,1.76636953853,1.53472021157,6.91834170854,3.94803211372,14.1309563082
4.0,7586,28994,1.76940173238,1.5301861415,6.58174386921,3.85385434158,14.155213859
4.01,7603,24198,1.77336690895,1.52725843608,6.48206278027,3.20863872695,12.4135683626
4.02,7620,15042,1.77733208551,1.52279660029,6.12313209803,1.98980383264,7.10932834206
4.03,7643,29866,1.78269673617,1.51607263951,6.06741573034,3.93804045138,14.2615738893
4.04,7679,23762,1.79109358067,1.49652427984,6.91577060932,3.11760426065,12.5376550647
4.05,7696,30084,1.79505875723,1.49023811191,6.582616179,3.93778809925,14.3604700579
4.06,7702,29866,1.79011734878,1.48725489326,7.0749656121,3.90595386051,14.3209387903
4.07,7710,29866,1.79197672801,1.48220242377,6.58604376109,3.90160768745,14.3358138241
4.08,7720,30084,1.77017734792,1.47636077248,5.74852941176,3.92460208179,14.1614187834
4.09,7748,19184,1.77659768027,1.45380244251,6.80702875399,2.49302356466,8.88298840134
4.1,7776,30084,1.78301801262,1.41646529745,6.72929447853,3.8945749394,14.264144101
4.11,7790,23108,1.78622817879,1.40340973842,6.35003017502,2.98576148,10.7173690728
4.12,7796,30084,1.7876039643,1.38817147905,7.05944625407,3.88391446135,14.3008317144
4.13,7808,29212,1.7903555353,1.3796972744,6.29736673089,3.76514266413,14.3228442824
4.14,7815,25288,1.79196061839,1.36662057868,6.22740193292,3.25625768879,12.5437243287
4.15,7828,18530,1.79494148698,1.34759248389,6.32641374374,2.38184683017,8.97470743492
4.16,7849,29212,1.78281628003,1.30101981037,6.4780669145,3.7442694794,14.2625302402
4.17,7859,27686,1.78508767292,1.28561315213,6.49886621315,3.54388461743,14.2807013834
4.18,7873,30084,1.75202651626,1.27676783,7.14573539288,3.84355058893,14.0162121301
4.19,7884,29866,1.75447441308,1.26973136635,6.34369055168,3.81002263524,14.0357953046
4.2,7889,27032,1.75558709345,1.26841710883,5.94759556104,3.4461699721,12.2891096542
4.21,7900,30084,1.75803499027,1.26295062269,6.49775112444,3.82964778876,14.0642799222
4.22,7919,29648,1.74492433354,1.26015622156,7.34063047285,3.76455546402,13.9593946683
4.23,7929,30084,1.74712779904,1.2578217869,6.80513418903,3.81476562243,13.9770223924
4.24,7936,30084,1.7486702249,1.24761293102,6.85714285714,3.81122746731,13.9893617992
4.25,7943,30084,1.70750551149,1.247139784,6.28140013727,3.80768161547,13.6600440919
4.26,7952,27686,1.70944024013,1.24274613009,6.33434650456,3.49998774828,11.9660816809
4.27,7973,30084,1.71395460696,1.23669836997,6.8281938326,3.79259852367,13.7116368557
4.28,7982,30084,1.71118664275,1.23450607722,6.78424938474,3.7880260034,13.689493142
4.29,7989,29648,1.71268730756,1.23361329549,6.55287474333,3.72967986726,13.7014984605
4.3,7997,28340,1.71440235306,1.23114129869,6.13380839272,3.56134554981,13.7152188244
4.31,7999,30084,1.71483111443,1.23090043795,5.92848484848,3.77950439438,13.7186489154
4.32,8015,26160,1.71826120542,1.22939361222,6.22350119904,3.27964539971,12.0278284379
4.33,8023,29648,1.71997625091,1.22770681952,5.84772370487,3.71300341934,13.7598100073
4.34,8026,30084,1.72061939298,1.22742212936,6.2075596817,3.76612430724,13.7649551438
4.35,8028,28558,1.72104815435,1.2270386088,6.35824175824,3.5741503834,13.7683852348
4.36,8031,29648,1.72169129641,1.22677542128,5.7551937114,3.70910221607,13.7735303713
4.37,8041,29866,1.72383510328,1.22400040352,6.09546703297,3.73151438163,13.7906808262
4.38,8051,26596,1.72597891015,1.22026437623,7.02344273275,3.3186471232,12.081852371
4.39,8056,27250,1.72705081358,1.2197150365,6.11856091578,3.39803177133,12.0893556951
4.4,8059,30084,1.72769395564,1.21937937547,7.35705521472,3.74996073754,13.8215516451
4.41,8060,29212,1.72790833633,1.21946130107,6.36157779401,3.6407836018,13.8232666906
4.42,8065,29866,1.72898023976,1.21888370794,5.99891245242,3.71990240915,13.8318419181
4.43,8071,27468,1.73026652389,1.21749097385,6.95004029009,3.41857138413,12.1118656672
4.44,8075,30084,1.73112404663,1.21757384779,6.99834847234,3.74225782759,13.8489923731
4.45,8076,29648,1.73133842732,1.21763797676,6.90984578885,3.68754115589,13.8507074186
4.46,8077,30084,1.73155280801,1.21744263446,6.64425770308,3.74128069211,13.8524224641
4.47,8078,30084,1.73176718869,1.21725445269,6.35184029944,3.74079220048,13.8541375095
4.48,8084,28994,1.67914827139,1.21636392726,5.95478374836,3.60244234387,13.4331861711
4.49,8094,29430,1.68122539691,1.21537869761,6.77375,3.6519241286,13.4498031753
4.5,8101,26814,1.68267938478,1.21434179941,6.27073552426,3.32434249115,11.7787556935
4.51,8107,27032,1.68392566009,1.214300303,6.61732851986,3.34877198054,11.7874796206
4.52,8109,21146,1.6843410852,1.21428438999,6.94009489917,2.61892181074,10.1060465112
4.53,8112,29648,1.68496422285,1.21457308919,5.65814266487,3.67047562219,13.4797137828
4.54,8117,28558,1.68600278561,1.21439259274,6.92609254499,3.53323619106,13.4880222849
4.55,8121,29866,1.64158772312,1.21471955529,6.63724756918,3.69315478033,13.132701785
4.56,8123,28776,1.64199200529,1.21470932715,6.55273189327,3.557453227,13.1359360423
4.57,8125,30084,1.64239628745,1.21473486813,6.82425562818,3.71822275172,13.1391702996
4.58,8127,29866,1.62739215351,1.2148533487,6.30939947781,3.69032581835,13.019137228
4.59,8130,29648,1.62799288889,1.21481338712,6.14760638298,3.66200706851,13.0239431111
4.6,8134,25724,1.6287938694,1.21380625988,6.57569444444,3.17570686553,11.4015570858
4.61,8139,26596,1.62979509504,1.21361181035,7.20810600156,3.28129792707,11.4085656653
4.62,8141,28994,1.63019558529,1.21334736682,6.48811188811,3.57626741564,13.0415646824
4.63,8144,29866,1.63079632068,1.21198512497,7.1156462585,3.6824283516,13.0463705654
4.64,8144,30084,1.63079632068,1.21198512497,6.40380952381,3.70930739066,13.0463705654
4.65,8146,23326,1.63119681093,1.21160018218,6.31219211823,2.87533517444,9.7871808656
4.66,8152,30084,1.61284293072,1.21089599082,6.66736547869,3.70556963979,12.9027434458
4.67,8153,21582,1.61304077701,1.21103518518,6.55489417989,2.65801583581,9.67824466205
4.68,8155,29866,1.61343646958,1.21117189654,7.12183098592,3.67734391369,12.9074917567
4.69,8157,29866,1.61383216216,1.21085153512,6.3289846852,3.67643305602,12.9106572972
4.7,8157,29430,1.61383216216,1.21085153512,5.58770614693,3.62276250046,12.9106572972
4.71,8162,30084,1.61482139359,1.21060658639,6.84501236603,3.70095819617,12.9185711487
4.72,8165,30084,1.61541493245,1.21068479687,6.91905051735,3.69959179526,12.9233194596
4.73,8167,29430,1.61581062502,1.21042872534,6.33110616184,3.61826307191,12.9264850002
4.74,8170,22454,1.61640416389,1.21029048967,7.1199200533,2.75958510837,9.69842498331
4.75,8171,30084,1.61660201017,1.21038611873,6.54493580599,3.69684378107,12.9328160814
4.76,8172,30084,1.61679985646,1.21047793287,6.5151155898,3.69637794735,12.9343988517
4.77,8175,29648,1.61739339532,1.2096934077,6.48791208791,3.64146789154,12.9391471626
4.78,8175,30084,1.61739339532,1.2096934077,6.81315605318,3.69501888995,12.9391471626
4.79,8177,28558,1.61778908789,1.2096705246,6.90040650407,3.50672346991,11.3245236153
4.8,8178,30084,1.61798693418,1.20950135729,6.58461538462,3.69364834796,12.9438954734
4.81,8181,29648,1.61858047304,1.20909809063,5.62057667104,3.63873950448,12.9486437843
4.82,8183,30084,1.61897616561,1.20902728046,6.27516339869,3.69133332874,12.9518093249
4.83,8185,30084,1.54909454713,1.20881325194,6.48305084746,3.69042646983,12.392756377
4.84,8188,29648,1.54966232766,1.20759072634,6.19840213049,3.63559509497,12.3972986213
4.85,8189,19184,1.54985158784,1.20755119244,6.75689881735,2.35215393046,7.74925793919
4.86,8189,30084,1.54985158784,1.20755119244,6.58309037901,3.68860502731,12.3988127027
4.87,8190,30084,1.55004084801,1.20744011891,6.33868613139,3.6881473458,12.4003267841
4.88,8196,23544,1.55117640908,1.20724695204,6.81028938907,2.88427525696,9.30705845445
4.89,8197,29212,1.55136566925,1.20725515868,6.64217252396,3.57820018594,12.410925354
4.9,8198,30084,1.55155492943,1.20712386483,6.82655103402,3.68455780664,12.4124394354
4.91,8198,11554,1.55155492943,1.20712386483,6.71913781842,1.4150837953,4.65466478829
4.92,8198,29212,1.55155492943,1.20712386483,5.98309329994,3.57775902964,12.4124394354
4.93,8199,30084,1.55174418961,1.2069810883,6.10035087719,3.68410830153,12.4139535168
4.94,8206,29212,1.55306901084,1.20597966688,6.70685279188,3.57427547184,12.4245520867
4.95,8206,30084,1.55306901084,1.20597966688,6.29027113238,3.68097026204,12.4245520867
4.96,8206,29866,1.55306901084,1.20597966688,7.29078498294,3.65429656449,12.4245520867
4.97,8207,30084,1.55325827102,1.20562757017,6.61853593015,3.68051051903,12.4260661682
4.98,8212,29866,1.53914906296,1.20556428004,5.90102595051,3.65163584301,12.3131925037
4.99,8214,30084,1.5395239166,1.20549443369,6.67605633803,3.67740997369,12.3161913328
5.0,8216,29648,1.46306087927,1.20547476282,6.77435897436,3.62321841807,11.7044870341


==> data/innodb/goldengate_pareto_1.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.15849885508,1.09646089466,10.008218015,0.0,1.15849885508
0.02,32,0,1.17827424125,1.12073977061,0,0.0,1.17827424125
0.03,61,0,1.72915134091,1.1587376196,0,0.0,1.72915134091
0.04,64,0,1.21572471564,1.15114482114,0,0.0,1.21572471564
0.05,71,0,1.28299438596,1.22079576595,0,0.0,1.28299438596
0.06,115,0,1.72342196965,1.55365210423,0,0.0,1.72342196965
0.07,125,0,1.55050271278,1.15478669339,0,0.0,1.55050271278
0.08,128,218,1.2641108738,1.1610010986,0,1.70803463786,5.05644349519
0.09,130,872,1.20908281114,1.17289277562,2.98214285714,6.7342054005,16.9271593559
0.1,148,1526,1.29501931993,1.25923355261,63.8823529412,10.4586385878,27.1954057184
0.11,189,1962,1.60661951878,1.48926306686,31.4390243902,10.6146547289,33.7390098944
0.12,230,2834,1.6903025368,1.56530409865,22.8860759494,12.4612581178,42.25756342
0.13,245,4360,1.70049200011,1.24517371953,29.6904761905,17.9188836852,61.2177120039
0.14,250,4360,1.5798450975,1.19187198677,33.24,17.5358831729,55.2945784125
0.15,254,4142,1.56077348939,1.17821361992,39.4489795918,16.3909694593,51.5055251498
0.16,257,5450,1.32170857255,1.17536873976,22.803030303,21.3126255817,56.8334686198
0.17,257,5450,1.32170857255,1.17536873976,31.2876712329,21.3126255817,56.8334686198
0.18,261,4360,1.26333628583,1.16784669761,35.1323529412,16.8059340862,42.9534337182
0.19,269,6976,1.25464524964,1.1858948129,26.7553956835,26.1529771211,65.2415529815
0.2,298,2180,1.35068278936,1.2780555181,33.1818181818,7.43285638327,20.2602418404
0.21,327,4142,1.45841149495,1.35754543556,9.34715025907,12.9207449682,37.9186988687
0.22,385,872,1.60668258277,1.51214596157,18.6091954023,2.30905791595,8.03341291383
0.23,424,6540,1.68691423263,1.56355789482,15.6517857143,15.656930302,52.2943412114
0.24,452,4796,1.67889955241,1.56676130467,20.0262295082,10.7243975158,36.935790153
0.25,479,4796,1.7187953507,1.48635676758,20.2681818182,10.0829574019,36.0947023647
0.26,489,4578,1.67160101372,1.2582495075,14.5793357934,9.41505933577,31.7604192607
0.27,496,4796,1.64833050121,1.20157343312,9.32418952618,9.71619448462,32.9666100241
0.28,502,3706,1.63907799755,1.18735232443,17.2644628099,7.41377430727,24.5861699632
0.29,504,4578,1.51494926327,1.17793862426,9.56637168142,9.12004333306,28.7840360021
0.3,509,4796,1.47059849443,1.18211416328,16.037037037,9.4599165633,27.9413713941
0.31,510,7412,1.47348768597,1.18091129133,12.8576512456,14.5910648068,44.204630579
0.32,512,5232,1.33503381893,1.17727543253,17.8459302326,10.2595295603,28.0357101976
0.33,512,8938,1.33503381893,1.17727543253,10.8143236074,17.5266963322,46.7261836627
0.34,513,8284,1.33764130686,1.17635733587,19.1785714286,16.2143025582,44.1421631264
0.35,516,3706,1.34546377064,1.1792178222,15.0481012658,7.21379947747,20.1819565597
0.36,521,7630,1.29965217541,1.18512631445,8.93617021277,14.7180608732,38.9895652624
0.37,526,5014,1.25682130695,1.18929659251,17.4721407625,9.58668618239,25.136426139
0.38,537,5450,1.27948707098,1.2103066194,12.3243243243,10.2249077559,26.8692284905
0.39,554,7194,1.31999224827,1.2243890322,11.9721577726,13.1138589095,34.3197984551
0.4,586,6540,1.39623728788,1.26387177527,14.885786802,11.3144771322,32.1134576213
0.41,618,6540,1.39334095334,1.30600200591,13.3644444444,10.7572692743,30.6535009736
0.42,666,6976,1.50156160991,1.37484891704,11.807775378,10.6737790504,31.5327938082
0.43,713,6758,1.59398365169,1.4450213256,12.728,9.66277377316,30.2856893822
0.44,758,7848,1.58593466991,1.47123089575,10.7034358047,10.5407523437,33.3046280681
0.45,806,8720,1.67231480431,1.51369223338,10.7243589744,10.9955696338,36.7909256949
0.46,844,9374,1.70417123598,1.54160569614,11.3587360595,11.2635809712,39.1959384276
0.47,877,10682,1.76843295629,1.55649422557,14.6730310263,12.33212925,44.2108239072
0.48,896,11554,1.71263672253,1.56180325163,17.1076487252,13.0414045537,44.5285547857
0.49,926,14170,1.76540940557,1.53907811071,17.745508982,15.4446078234,54.7276915726
0.5,956,13298,1.70582169824,1.4743339611,19.4770408163,14.0085211762,47.7630075507
0.51,963,12644,1.70196856141,1.42302755471,21.4042553191,13.2159640815,45.9531511579
0.52,970,14606,1.69052331968,1.38363724275,21.32247557,15.149648619,52.4062229102
0.53,979,15478,1.7062085876,1.27849615417,23.6151202749,15.8999703944,54.5986748031
0.54,988,19620,1.68489583562,1.22424410918,25.1083916084,19.9616636177,67.3958334248
0.55,1001,17222,1.66412263646,1.20929990872,25.9398734177,17.2833616924,58.2442922763
0.56,1004,14606,1.65339070642,1.20835257654,23.6060606061,14.6117979635,49.6017211927
0.57,1006,12862,1.58590932798,1.20275941159,21.7049180328,12.8404959463,41.2336425275
0.58,1009,16568,1.50103230576,1.19972841782,18.8941605839,16.4893742232,49.5340660902
0.59,1013,17222,1.50112898766,1.19784017574,22.5325670498,17.0719582139,52.5395145682
0.6,1016,16786,1.47375995623,1.19557306829,25.1132075472,16.5899252684,50.1078385118
0.61,1019,18094,1.47726617649,1.19508724458,27.3111111111,17.8304534265,53.1815823537
0.62,1021,18312,1.43688065785,1.19513446565,29.2807017544,18.0097700767,51.7277036825
0.63,1022,20710,1.43828798464,1.19428626939,24.6476868327,20.348613441,58.9698073703
0.64,1024,21146,1.44110263823,1.19437430234,28.0183150183,20.7368791239,60.5263108057
0.65,1026,19184,1.44391729182,1.19594673962,32.9961832061,18.7776918316,54.8688570892
0.66,1028,20492,1.38167415968,1.19596784249,26.2058823529,20.0203108606,55.2669663873
0.67,1030,19184,1.38436224171,1.19531376187,28.7137931034,18.7072831343,52.6057651848
0.68,1031,18748,1.33362009909,1.19602611928,26.8916083916,18.2648037653,49.3439436662
0.69,1033,20056,1.32765059397,1.19507685997,29.9545454545,19.5033620024,51.7783731647
0.7,1037,17658,1.32536905185,1.19175704347,25.3651685393,17.1088262511,46.3879168148
0.71,1040,20274,1.3118584122,1.19361122803,27.8,19.5902230383,51.1624780759
0.72,1043,22890,1.29404378159,1.19534167584,31.3333333333,22.0588906087,56.9379263901
0.73,1050,18748,1.30047819016,1.1977273019,32.4423676012,17.9545307508,46.8172148457
0.74,1061,19402,1.31410224739,1.19932357279,24.4772727273,18.4016349678,48.6217831534
0.75,1075,17658,1.32236227353,1.20661900727,28.5359477124,16.5459699466,43.6379550267
0.76,1080,15042,1.32351867047,1.20954164823,24.5059665871,14.0341876558,37.0585227732
0.77,1110,17222,1.32756173849,1.2283771004,20.6071428571,15.66503559,42.4819756316
0.78,1124,18966,1.34430576041,1.23873443698,22.869047619,17.0528339815,45.706395854
0.79,1158,18312,1.38496981366,1.25877314882,22.1051136364,16.0187113487,44.3190340373
0.8,1188,14606,1.42084986065,1.27988003422,21.3578947368,12.4721882268,35.5212465163
0.81,1227,15260,1.39601519513,1.30933989312,17.2224532225,12.6364553952,34.9003798781
0.82,1257,13952,1.41846623427,1.32761704078,15.2554858934,11.2884548084,32.6247233883
0.83,1303,15042,1.47037510204,1.35832367749,16.371007371,11.7538145337,35.2890024489
0.84,1349,12862,1.49420824629,1.39127591287,14.5362537764,9.71284796177,29.8841649259
0.85,1373,13516,1.52079163985,1.39587742948,14.062992126,10.0286434231,30.4158327971
0.86,1421,15478,1.57395842697,1.42234059545,11.4601018676,11.0970340174,34.6270853934
0.87,1465,14606,1.57045553466,1.44236507169,15.0105078809,10.1550369195,31.4091106931
0.88,1484,15260,1.59082321736,1.45264507908,14.5113268608,10.4716918193,33.4072875645
0.89,1533,17222,1.63277895206,1.48272903474,12.4716981132,11.4341812086,37.5539158974
0.9,1583,16786,1.66220530105,1.51148540488,14.6519083969,10.7831984092,36.568516623
0.91,1616,20056,1.63846427122,1.52059311098,12.012987013,12.6109522231,40.9616067806
0.92,1651,14824,1.67395081175,1.5265862316,17.7268817204,9.11559513519,30.1311146115
0.93,1701,16786,1.6957803391,1.54157905992,14.0393811533,10.0040681513,33.9156067821
0.94,1734,18530,1.69866358159,1.54613748149,16.5161904762,10.822200652,37.3705987949
0.95,1751,18748,1.70594571229,1.5484053775,14.2704174229,10.8372532248,37.5308056705
0.96,1785,20056,1.70720651151,1.55317269529,14.6494623656,11.3612845606,39.2657497647
0.97,1822,20710,1.73051610193,1.53891837637,14.4044585987,11.4786623374,39.8018703445
0.98,1846,20928,1.7533110451,1.52867547241,17.2625820569,11.4396520085,40.3261540373
0.99,1861,24198,1.69012680665,1.51501061643,15.9075,13.1129032828,45.6334237795
1.0,1875,23544,1.6950775076,1.50662204287,19.0841584158,12.6581032351,44.0720151976
1.01,1892,28558,1.71044621033,1.48755703896,17.6576200418,15.2077130087,53.0238325204
1.02,1913,14824,1.72943107842,1.45961529347,19.3562753036,7.80221137003,27.6708972547
1.03,1929,27468,1.70529433829,1.40728130598,20.0049627792,14.3302620733,49.4535358103
1.04,1936,15478,1.71148254998,1.36926323713,20.6109785203,8.04402808671,27.3837207998
1.05,1950,27032,1.7052215612,1.30473109174,22.0325443787,13.9425011987,47.7462037137
1.06,1956,27032,1.66394158115,1.28238792288,20.828375286,13.8972992544,46.5903642722
1.07,1969,28122,1.65837418379,1.25302034916,20.6241299304,14.3568639088,48.09285133
1.08,1976,28558,1.63954381386,1.24452271575,23.7851851852,14.5260068397,47.546770602
1.09,1983,28558,1.64535191442,1.23263775862,22.5493333333,14.4725645369,47.7152055181
1.1,1989,27686,1.65033028632,1.22476062464,23.5514018692,13.9862935314,46.209248017
1.11,1993,28340,1.65364920092,1.22281212553,23.0625,14.2867351284,47.9558268268
1.12,1998,28340,1.63584148679,1.21995790556,20.8736383442,14.2496117356,47.4394031168
1.13,2005,28558,1.57917052567,1.21990247216,22.4621409922,14.3071108923,45.7959452444
1.14,2007,28340,1.58074575811,1.21532574534,22.1659192825,14.1833495941,45.8416269853
1.15,2009,26378,1.56984312471,1.21579463409,22.4809322034,13.1877991385,42.385764367
1.16,2016,28776,1.57531296138,1.21554686209,21.556547619,14.3356113152,45.6840758799
1.17,2021,26160,1.57921998757,1.21408247742,20.7072243346,12.9995116474,41.0597196768
1.18,2021,28558,1.57921998757,1.21408247742,21.0652173913,14.1911335484,45.7973796396
1.19,2023,28122,1.58078279805,1.21428726966,21.4866529774,13.9605910797,44.2619183454
1.2,2024,24852,1.58156420329,1.2125103266,23.2066508314,12.3310508918,39.5391050822
1.21,2027,27686,1.53646788887,1.21197407913,19.5197044335,13.7162424286,43.0211008884
1.22,2033,27032,1.45957491424,1.21036523036,19.6210268949,13.3524481439,39.4085226844
1.23,2037,28340,1.46244667993,1.21189814998,22.243559719,13.9713173971,40.9485070381
1.24,2038,28776,1.46316462136,1.21131959335,21.6334164589,14.1794138133,42.4317740193
1.25,2039,28340,1.46388256278,1.20907951954,24.8805555556,13.9577999684,40.9887117578
1.26,2044,28994,1.4674722699,1.20868346664,24.2078239609,14.2458173108,42.556695827
1.27,2046,30084,1.46890815274,1.20696932934,19.2247838617,14.7672938894,44.0672445823
1.28,2048,28994,1.47034403559,1.2066214154,24.4275534442,14.2188425423,42.6399770322
1.29,2049,27686,1.43422648538,1.20689557779,25.3795454545,13.5707195149,40.1583415905
1.3,2051,28994,1.38336977136,1.20526605868,24.2376811594,14.1982883802,40.1177233695
1.31,2052,27904,1.38404425687,1.20576557386,24.1618798956,13.6581947667,38.7532391923
1.32,2054,28558,1.38539322788,1.20539888499,20.8210526316,13.9653347175,38.7910103806
1.33,2055,27468,1.38606771338,1.20493721482,21.522673031,13.4260429686,37.4238282613
1.34,2061,26596,1.38880939525,1.20308741002,23.0487804878,12.9636172079,36.1090442764
1.35,2063,28340,1.39015709966,1.20336029915,20.4293478261,13.8010542114,38.9243987904
1.36,2065,28122,1.39150480407,1.2038817511,23.5350140056,13.6824028293,38.9621345139
1.37,2068,28558,1.39352636068,1.20391770076,23.1310679612,13.8753743904,39.0187380992
1.38,2072,27686,1.35963754674,1.20289087574,21.3642533937,13.427223651,36.710213762
1.39,2073,20056,1.36029374247,1.20332477168,24.36643026,9.72236864003,27.2058748494
1.4,2073,28122,1.36029374247,1.20332477168,22.6338672769,13.63245168,38.0882247891
1.41,2076,27032,1.36226232965,1.20377503931,22.5048543689,13.0861035579,36.7810829006
1.42,2081,28122,1.35252020608,1.20488498378,19.2325581395,13.5825702403,37.8705657702
1.43,2090,28340,1.35836964474,1.20491252009,19.1790393013,13.6327091491,38.0343500527
1.44,2100,28776,1.36486902103,1.20708466984,21.4645669291,13.7809603804,38.2163325888
1.45,2106,28340,1.3687686468,1.20790401561,19.9469026549,13.5362597012,36.9567534637
1.46,2112,25506,1.37266827258,1.2097598578,21.3484536082,12.1503051546,34.3167068145
1.47,2125,24198,1.38111746176,1.21092087435,16.6067615658,11.4613594937,31.7657016204
1.48,2147,26378,1.36147225305,1.21771259058,18.3348623853,12.3753926206,34.0368063264
1.49,2156,28340,1.32318180273,1.22168893955,20.2685421995,13.2433461115,35.7259086738
1.5,2164,28558,1.32809156823,1.22313577326,18.2222222222,13.2989722223,35.8584723423
1.51,2168,28558,1.33054645099,1.2229959001,20.9323770492,13.2761210369,35.9247541766
1.52,2191,28122,1.3446620268,1.22815191278,19.1798245614,12.9446390886,34.9612126969
1.53,2216,27468,1.360005044,1.23702309725,18.1897810219,12.5109927664,34.0001260999
1.54,2246,26160,1.37841666463,1.24465051711,19.1814744802,11.768990632,33.0819999511
1.55,2258,28122,1.38578131288,1.24803544295,18.1786492375,12.588293701,34.644532822
1.56,2274,26596,1.39560084388,1.25246752767,15.0110935024,11.8264320168,33.4944202532
1.57,2292,25288,1.40664781626,1.2545783346,16.8956953642,11.1619085338,32.3528997741
1.58,2336,26596,1.42757077228,1.26886551609,13.0295566502,11.5310808366,32.8341277624
1.59,2372,26596,1.38219187168,1.2796610707,16.5629139073,11.3652085427,31.7904130485
1.6,2389,25506,1.39209796856,1.2848790694,17.0273972603,10.8259540302,30.6261553084
1.61,2413,24852,1.3990776837,1.29054960812,13.0615989515,10.4483341039,29.3806313576
1.62,2450,18966,1.42053059472,1.30207470624,14.5505617978,7.85874913912,22.7284895155
1.63,2492,26378,1.44488254777,1.31376035092,12.2370990237,10.7524169818,31.787416051
1.64,2542,24852,1.44864367672,1.33245787954,14.9119010819,9.93846166504,28.9728735345
1.65,2576,26378,1.46801971331,1.34449327785,15.476618705,10.4143896768,30.8284139796
1.66,2594,26378,1.47139826986,1.35078466687,13.2263610315,10.3438980679,30.8993636671
1.67,2644,25070,1.49975984021,1.36967245686,13.299689441,9.64982641881,28.4954369641
1.68,2683,28340,1.50757898187,1.38104261448,9.94319682959,10.752505946,33.1667376012
1.69,2741,26378,1.53084204557,1.39534279982,14.4086687307,9.79928003975,30.6168409114
1.7,2787,24634,1.55653293725,1.41152522726,14.7107093185,9.00136455912,28.0175928705
1.71,2818,24634,1.57384636425,1.41760090709,11.0536649215,8.90169191879,28.3292345565
1.72,2841,28340,1.55897617805,1.42396615043,14.8100558659,10.1574846076,31.1795235609
1.73,2885,27468,1.58312082846,1.43713737134,11.3291666667,9.69348049951,31.6624165693
1.74,2931,27686,1.60836296299,1.44710407423,11.6164556962,9.61567672978,30.5588962968
1.75,2991,26378,1.64128748628,1.46326728922,13.7181372549,8.97559746703,29.5431747531
1.76,3009,24416,1.65116484327,1.46508004189,11.5225433526,8.25704617202,28.0698023356
1.77,3040,25070,1.59087185865,1.47338398217,13.7697368421,8.38974036285,27.0448215971
1.78,3066,28776,1.60447799955,1.47967017012,10.4747474747,9.54620966371,30.4850819914
1.79,3108,28776,1.62645715023,1.48990063002,10.7840785169,9.41411203577,30.9026858543
1.8,3159,28558,1.65314611891,1.50031083349,13.191461837,9.18801801698,31.4097762593
1.81,3195,26814,1.67198539092,1.50914471938,13.3394736842,8.52643799239,28.4237516456
1.82,3220,27032,1.68506821871,1.51108659885,10.5358166189,8.52611775232,28.646159718
1.83,3247,27904,1.69919767271,1.51314887419,13.0870253165,8.72504316466,30.5855581088
1.84,3280,28776,1.71646700539,1.52030347637,10.5917241379,8.90391383305,30.896406097
1.85,3337,23980,1.74629585274,1.5235357861,11.588362069,7.28764173947,26.1944377911
1.86,3390,27250,1.77403144764,1.53006573612,13.3007874016,8.14682020902,30.1585346099
1.87,3422,28558,1.71736226778,1.53127432929,14.4342948718,8.45409120557,29.1951585522
1.88,3434,29212,1.72338457848,1.53085054618,12.4270032931,8.61605878067,31.0209224126
1.89,3447,28558,1.70302050366,1.53183916363,12.1064189189,8.38936275154,28.9513485623
1.9,3476,29866,1.70196742906,1.53638491862,11.273262662,8.69716958065,30.6354137231
1.91,3509,28340,1.71812534769,1.53766199232,11.8997555012,8.17150798861,29.2081309108
1.92,3559,24852,1.74260704259,1.54126969088,12.3922114047,7.05967610262,24.3964985962
1.93,3574,26160,1.74995155105,1.54053649182,11.3375722543,7.39797033916,26.2492732658
1.94,3592,27250,1.74361740124,1.53760205377,13.3005617978,7.66508621171,27.8978784198
1.95,3614,28340,1.7542965724,1.53473015115,11.3240310078,7.92057550332,28.0687451584
1.96,3639,30084,1.72353935873,1.53414448821,10.5859459459,8.34689084727,29.3001690984
1.97,3673,29430,1.71949328764,1.52032808434,12.9957325747,8.08552702822,29.2313858898
1.98,3694,28994,1.72932431378,1.51211349535,12.9278481013,7.91796672146,27.6691890205
1.99,3707,28776,1.72238484708,1.50876975037,11.7948113208,7.82919371296,27.5581575533
2.0,3718,28776,1.72749578135,1.50433169603,12.5486018642,7.80479188209,27.6399325015
2.01,3735,28776,1.70715913695,1.50052268607,11.1136950904,7.76721339958,27.3145461912
2.02,3757,29212,1.70460825125,1.49649343366,10.8364361702,7.83610221354,27.27373202
2.03,3785,30084,1.71731227868,1.48084168836,12.7329113924,8.00700356783,27.4769964588
2.04,3807,29212,1.72680869558,1.46732902117,12.8495575221,7.7287599469,27.6289391293
2.05,3815,30084,1.73043739786,1.4649132912,12.699742268,7.94171757106,27.6869983657
2.06,3822,29866,1.73361251235,1.45548004594,12.920610687,7.86895528488,27.7378001975
2.07,3827,29648,1.73588045127,1.45166322307,12.0174781523,7.80066261813,27.7740872203
2.08,3837,30084,1.74041632911,1.44290933102,12.4763832659,7.89366719702,27.8466612658
2.09,3866,28994,1.75357037486,1.37572205009,13.4188861985,7.54794126548,26.303555623
2.1,3873,29866,1.72336723883,1.36370685261,12.3432835821,7.76014367293,27.5738758213
2.11,3880,28558,1.72648202599,1.3528106317,12.8245083207,7.40625725503,25.8972303898
2.12,3895,29866,1.7331565699,1.32351098962,12.2370486656,7.71403311366,27.7305051185
2.13,3906,30084,1.73805123544,1.30518979079,11.2444703143,7.74730309614,27.8088197671
2.14,3922,30084,1.74517074895,1.28442653836,12.5355450237,7.71429784174,27.9227319832
2.15,3932,29430,1.74962044489,1.27197598154,13.2643356643,7.52664132559,26.2443066734
2.16,3937,30084,1.69119266093,1.26976997634,13.1211631664,7.68353184129,27.0590825749
2.17,3940,29648,1.69248135231,1.26624406512,14.015037594,7.56608056043,27.079701637
2.18,3944,30084,1.69419960749,1.26344569838,12.471169687,7.6692847707,27.1071937199
2.19,3955,27904,1.68113682821,1.25983744105,12.2131546894,7.09295238545,25.2170524232
2.2,3972,29430,1.68836295364,1.25257972233,13.3380084151,7.44765159971,25.3254443046
2.21,3975,30084,1.68963815225,1.24646918948,13.58674189,7.60718601666,27.034210436
2.22,3976,29866,1.69006321845,1.24498172076,13.80625,7.55007165703,27.0410114952
2.23,3979,29648,1.66727425602,1.24220812987,13.6614509246,7.48900740953,25.0091138403
2.24,3988,30084,1.64070070907,1.2362755996,12.293715847,7.58128564956,26.2512113451
2.25,3996,27904,1.64399198431,1.23441351799,12.6741176471,7.01732751851,23.0158877804
2.26,4008,29648,1.64892889718,1.22864449259,13.3559822747,7.43296152733,24.7339334577
2.27,4011,30084,1.65016312539,1.22731152339,12.8333333333,7.53640773324,26.4026100063
2.28,4013,20274,1.65098594421,1.22705743455,13.9320905459,5.07625013505,18.1608453863
2.29,4018,29648,1.65304299123,1.22594151192,12.9822161423,7.41372597717,24.7956448685
2.3,4022,27468,1.65468862885,1.22452372998,11.5982436883,6.86157986437,23.165640804
2.31,4028,29212,1.65715708529,1.22366056061,12.7945026178,7.28610576785,24.8573562793
2.32,4032,4578,1.58915223191,1.22237926116,13.2161764706,1.14066426816,4.76745669572
2.33,4034,28776,1.57659085763,1.22248945066,12.3868808568,7.16641219054,23.6488628645
2.34,4035,30084,1.57698168333,1.22182820126,13.5762144054,7.49026171524,23.6547252499
2.35,4038,29430,1.56743017429,1.22168023558,12.0332056194,7.32184307521,23.5114526143
2.36,4042,30084,1.568982854,1.22184977918,11.7505938242,7.47716899314,23.5347428101
2.37,4047,29212,1.57092370365,1.22130111673,13.3149931224,7.25135487491,23.5638555548
2.38,4049,30084,1.57170004351,1.2207994156,12.2794959908,7.4640676478,23.5755006526
2.39,4050,28994,1.57208821344,1.22061959265,13.6955223881,7.19185186326,23.5813232016
2.4,4051,28122,1.51672356691,1.22072931066,12.8071979434,6.97376296217,21.2341299368
2.41,4052,28776,1.51709797411,1.22082803073,10.8903924222,7.13416164122,22.7564696117
2.42,4056,30084,1.51859560291,1.2200985286,13.1927710843,7.45113444428,22.7789340437
2.43,4059,30084,1.51971882451,1.21919104127,13.2496413199,7.44566981739,22.7957823677
2.44,4059,30084,1.51971882451,1.21919104127,13.1575520833,7.44566981739,22.7957823677
2.45,4060,24416,1.52009323171,1.21830258732,14.1103448276,6.04138737823,19.7612120123
2.46,4062,22890,1.52084204611,1.21792311685,12.1939058172,5.6610402986,18.2501045533
2.47,4067,26378,1.50193730538,1.21715822068,12.3129689175,6.51568886233,19.5251849699
2.48,4073,29648,1.50415309683,1.21739603925,13.075,7.31271548871,22.5622964524
2.49,4074,30084,1.5045223954,1.21742906638,12.6813031161,7.41852174948,22.567835931
2.5,4077,29866,1.49841017646,1.21794754838,13.063803681,7.35935566535,22.4761526469
2.51,4077,29430,1.49841017646,1.21794754838,12.8231511254,7.25191981622,22.4761526469
2.52,4079,28776,1.49914523174,1.21822529588,11.6285377358,7.08737063163,22.487178476
2.53,4083,30084,1.50061534228,1.21845666907,13.0791788856,7.40246807883,22.5092301343
2.54,4089,29866,1.50282050811,1.21788182109,13.161849711,7.33829400892,22.5423076216
2.55,4090,30084,1.50318803574,1.21798681581,12.9128094726,7.3900549391,22.5478205362
2.56,4091,29866,1.50355556338,1.21801533333,13.7255813953,7.33480324273,22.5533334507
2.57,4092,29212,1.50392309102,1.21805429536,12.9308270677,7.17244401422,22.5588463653
2.58,4092,30084,1.50392309102,1.21805429536,11.4098984772,7.38654682061,22.5588463653
2.59,4095,30084,1.50502567393,1.21832869221,12.6457564576,7.3812677823,22.5753851089
2.6,4102,30084,1.50759836739,1.2191830259,12.8414634146,7.36886660008,22.6139755108
2.61,4105,29212,1.5087009503,1.21944012234,12.8590425532,7.15022264945,22.6305142545
2.62,4108,29648,1.38844555499,1.21891771901,13.7138888889,7.25170804257,20.8266833249
2.63,4112,29866,1.38979749808,1.21819248927,12.5911330049,7.29827032822,20.8469624713
2.64,4113,30084,1.38756044252,1.21805463443,11.7020725389,7.34979453258,20.8134066379
2.65,4120,12862,1.38854265229,1.21712445784,12.8995756719,3.13720173992,9.719798566
2.66,4125,29866,1.39022777686,1.21768955468,13.4125159642,7.27617842804,20.853416653
2.67,4126,29866,1.38903338637,1.21751168939,12.8828451883,7.27445202652,20.8355007955
2.68,4127,29648,1.38937004012,1.21755008165,13.0319303338,7.21968842389,20.8405506018
2.69,4128,29648,1.38970669387,1.21771326308,11.5630153121,7.21802425269,20.8456004081
2.7,4132,29866,1.39105330889,1.21744865479,12.4540942928,7.26440294689,20.8657996333
2.71,4142,30084,1.39441984642,1.2173739993,12.7347611203,7.3007064162,20.9162976963
2.72,4143,30084,1.39475650018,1.21754341839,12.3835470085,7.29902686619,20.9213475026
2.73,4149,30084,1.3967764227,1.21776527358,13.7773788151,7.28901575249,20.9516463404
2.74,4150,30084,1.39711307645,1.21783066317,13.3631436314,7.28738175681,20.9566961467
2.75,4151,30084,1.3974497302,1.21802995647,11.6566332219,7.2857354133,20.961745953
2.76,4158,29866,1.39980630648,1.21793765963,12.8129205922,7.22137669907,20.9970945971
2.77,4170,29866,1.40384615152,1.21963039628,12.8290322581,7.20177063368,21.0576922727
2.78,4175,30084,1.40552942028,1.21943411032,12.57239819,7.24606971662,21.0829413042
2.79,4177,27686,1.40620272779,1.21946641444,13.6577181208,6.66548376795,19.6868381891
2.8,4178,29212,1.40653938154,1.21956299623,11.4364981504,7.03124940223,19.6915513416
2.81,4184,30084,1.40855930406,1.21980821777,11.2022900763,7.23136571324,21.1283895609
2.82,4186,27032,1.40923261157,1.22004916304,12.5661157025,6.49478522469,18.3200239504
2.83,4191,30084,1.41091588034,1.21963527973,12.7549361208,7.21993166246,21.163738205
2.84,4196,30084,1.4125991491,1.21918552244,12.0393120393,7.21181011048,21.1889872365
2.85,4197,29212,1.41293580286,1.21936413861,12.4717691343,7.001208589,19.78110124
2.86,4203,30084,1.37649046433,1.21992912589,11.0325779037,7.20098709799,20.6473569649
2.87,4214,29648,1.3555557652,1.22000997219,11.5893719807,7.07931845109,20.333336478
2.88,4227,30084,1.35973759362,1.22052539972,12.1770114943,7.16268522479,20.3960639043
2.89,4234,29866,1.3520218583,1.22028595554,11.1656516443,7.09960329087,20.2803278746
2.9,4240,28776,1.35393780803,1.22000224438,12.5460893855,6.83148739921,18.9551293124
2.91,4243,30084,1.35482126792,1.22003882554,11.8746928747,7.13721794566,20.3223190187
2.92,4257,30084,1.34828927176,1.22118200353,10.4143302181,7.1151457378,20.2243390764
2.93,4272,30084,1.35304011486,1.22171981017,11.3184931507,7.09193880738,20.2956017229
2.94,4289,29866,1.34154747568,1.22298818835,11.2438672439,7.01452358031,18.7816646595
2.95,4293,29212,1.34279862744,1.22387382929,11.1155080214,6.85494852272,18.7991807842
2.96,4297,29212,1.3440497792,1.22473012058,11.466507177,6.84901859251,18.8166969088
2.97,4303,28122,1.34592650684,1.22560609734,10.0858960764,6.58482974712,18.8429710958
2.98,4322,29866,1.35186947771,1.22911449298,8.93241695304,6.96466817311,18.9261726879
2.99,4357,29866,1.36281705561,1.2326263837,10.6355051936,6.91248992079,19.0794387786
3.0,4391,29430,1.36197373205,1.23458335297,10.6049689441,6.76205029104,19.0676322487
3.01,4395,29866,1.36321442778,1.23450401158,10.4630541872,6.8563085941,19.0850019889
3.02,4407,23980,1.36693651495,1.23564566217,10.9800266312,5.49106697988,15.0363016645
3.03,4415,29866,1.36822589181,1.23671336135,10.0792192882,6.8271818349,19.1551624854
3.04,4437,27904,1.37504377848,1.23895858992,9.37768679632,6.34895238411,17.8755691202
3.05,4474,26160,1.38651022423,1.24575771848,10.346069869,5.90623981807,16.6381226907
3.06,4505,29648,1.39611724635,1.25043189497,11.4303944316,6.65052764016,19.5456414488
3.07,4515,29212,1.39921628574,1.25097081125,9.88910318226,6.53901105536,18.1898117146
3.08,4533,27250,1.40479455664,1.25431711485,11.0083333333,6.07690824385,18.2623292364
3.09,4551,28340,1.41037282755,1.25687646043,7.88924731183,6.29639304538,18.3348467582
3.1,4580,28994,1.41936004179,1.26171788864,9.50265674814,6.40351246509,18.4516805433
3.11,4636,28558,1.43671466239,1.27079737508,10.113381001,6.23571694942,18.677290611
3.12,4650,30084,1.40705991404,1.27097673018,9.26901669759,6.54997909711,18.2917788825
3.13,4661,28340,1.41038844287,1.27153431044,9.98831775701,6.15640278884,18.3350497573
3.14,4667,30084,1.41220400405,1.27228790893,10.9377990431,6.5271901401,18.3586520526
3.15,4686,29866,1.39635663817,1.27374936988,8.14968152866,6.45469944093,18.1526362962
3.16,4737,3488,1.41155386151,1.28148549171,9.960806271,0.746279002434,2.82310772301
3.17,4803,27032,1.43122085641,1.29180505605,9.88853838065,5.70803960438,17.1746502769
3.18,4822,18312,1.43688256706,1.2937214625,9.18428437792,3.85214860206,11.4950605365
3.19,4827,29430,1.43837249092,1.2945481288,9.88924050633,6.18479262436,18.698842382
3.2,4838,29866,1.4416503234,1.29658826974,9.49237472767,6.26279784176,18.7414542042
3.21,4853,30084,1.40313167601,1.2989741573,6.92998352554,6.28966925919,18.2407117881
3.22,4914,22672,1.42076840221,1.31061574336,9.45918367347,4.68394282916,14.2076840221
3.23,4972,21800,1.43203175643,1.32044053159,8.71499503476,4.45355836258,12.8882858078
3.24,5002,27250,1.4406723342,1.32475225832,9.35161606268,5.53471164943,15.8473956762
3.25,5021,28558,1.44614470012,1.32674997691,8.20593368237,5.77966018993,17.3537364015
3.26,5039,29866,1.45132904679,1.32920853282,9.3880126183,6.02405558642,17.4159485615
3.27,5053,25288,1.45536131642,1.33126473135,7.1670984456,5.0870159269,16.0089744806
3.28,5100,28340,1.4688982216,1.33919204494,8.45479452055,5.65016924582,17.6267786591
3.29,5171,27032,1.48934758899,1.34915301329,7.77726432532,5.31761557879,16.3828234789
3.3,5208,28994,1.50000430158,1.35454028466,9.06707946336,5.66413111857,18.000051619
3.31,5227,27686,1.50307525925,1.3573255318,7.53191489362,5.3891896353,16.5338278518
3.32,5244,29866,1.50796377645,1.36022413734,9.25512104283,5.79510889935,18.0955653174
3.33,5276,14824,1.51716569118,1.36298307292,6.62464387464,2.8592061819,9.10299414709
3.34,5334,28122,1.53384416163,1.3727768507,8.15228013029,5.36657061607,16.8722857779
3.35,5378,23544,1.54649679439,1.37718020068,8.49716981132,4.45670039725,13.9184711495
3.36,5425,29430,1.56001210665,1.38383157303,8.66810344828,5.5231599772,17.1601331731
3.37,5448,28558,1.56662598286,1.38703254245,7.1213592233,5.33711297496,17.2328858114
3.38,5460,27032,1.57007670088,1.38860074462,8.24860853432,5.04137762222,15.7007670088
3.39,5482,29866,1.57640301726,1.39285876685,6.35910652921,5.54774838313,17.3404331898
3.4,5534,29430,1.5913561287,1.40307600391,7.48291782087,5.41611085076,17.5049174157
3.41,5598,29430,1.59447660252,1.4124104791,7.33246073298,5.3543862341,17.5392426278
3.42,5653,29648,1.61014223545,1.42025146067,8.05096073517,5.34174847946,17.71156459
3.43,5678,27904,1.60794888254,1.42306932372,6.97519489724,5.00530512708,16.0794888254
3.44,5693,29212,1.61219672214,1.42454674091,7.78880157171,5.22618398528,17.7341639436
3.45,5721,30084,1.62012602273,1.42684921515,6.48559381588,5.35558136228,17.82138625
3.46,5769,21364,1.58030002965,1.43289327921,6.69115442279,3.7714601442,12.6424002372
3.47,5822,27904,1.59481829998,1.441149371,7.54148148148,4.88106014217,15.9481829998
3.48,5887,26596,1.61262372587,1.44932808231,7.98118049615,4.60054495837,16.1262372587
3.49,5912,25506,1.61947196659,1.45275268032,6.90006662225,4.39357115217,14.5752476993
3.5,5943,27468,1.61985944775,1.45616138669,7.14744145707,4.70696293881,16.1985944775
3.51,5967,30084,1.62640103057,1.45957474371,5.86549707602,5.13407350385,17.8904113363
3.52,6010,24852,1.63812136647,1.46649507227,6.7110817942,4.21039060208,14.7430922983
3.53,6074,29866,1.65556558735,1.47505542689,6.94489947878,5.00572261284,16.5556558735
3.54,6138,27904,1.67300980822,1.48433100124,7.61170651278,4.62734081983,16.7300980822
3.55,6159,28994,1.64334720815,1.48556770387,6.70124753775,4.79106804194,16.4334720815
3.56,6175,19184,1.6476163355,1.48815855044,6.97631578947,3.161589787,11.5333143485
3.57,6209,26596,1.65668823111,1.48950031595,5.98175182482,4.35837090301,14.91019408
3.58,6259,29866,1.67002925407,1.49351567811,6.62222222222,4.85393739688,16.7002925407
3.59,6312,27686,1.68346079887,1.49769475433,6.83671875,4.46047497222,15.1511471898
3.6,6368,27468,1.68080633126,1.50308900428,7.48917102315,4.38514465845,15.1272569813
3.61,6384,27032,1.68502946274,1.50382883247,6.64371047084,4.30440774841,15.1652651647
3.62,6408,28776,1.69136415997,1.50539584455,7.12738853503,4.56480672286,15.2222774397
3.63,6442,30084,1.67681939638,1.50718860268,6.17732115677,4.74654300586,16.7681939638
3.64,6478,30084,1.68619001083,1.51108234401,6.50099535501,4.71974318869,16.8619001083
3.65,6529,17004,1.69946504796,1.51601668762,7.6618705036,2.64607416061,10.1967902878
3.66,6587,27468,1.71456214902,1.52125533063,7.86345053148,4.235364038,15.4310593411
3.67,6610,28340,1.71702574824,1.52285131347,6.72663699936,4.35381755763,15.4532317341
3.68,6619,29866,1.71936360478,1.52239063101,7.80184331797,4.58171521883,17.1936360478
3.69,6636,22454,1.72377955602,1.52306699818,6.98538367844,3.43554983349,12.0664568921
3.7,6669,28340,1.70577135414,1.52424192932,6.13890675241,4.31467084487,15.3519421873
3.71,6712,29648,1.71676972994,1.5286700171,6.98594674556,4.48353807474,15.4509275695
3.72,6767,28994,1.73083741992,1.53219741568,7.44047619048,4.3474157033,15.5775367793
3.73,6780,30084,1.73416251028,1.53188154306,6.58910891089,4.50174751621,15.6074625926
3.74,6801,27250,1.73953381009,1.52987779947,7.60343481655,4.0644292606,15.6558042908
3.75,6818,30084,1.74388200518,1.52878608908,6.36556927298,4.4753488774,15.6949380466
3.76,6838,28776,1.74899752881,1.52940984206,6.3634085213,4.26756755383,15.7409777593
3.77,6875,21146,1.75846124752,1.52827243862,7.28547579299,3.11844315224,12.3092287327
3.78,6920,27686,1.76997117569,1.52950550034,7.32406671962,4.0551839313,15.9297405812
3.79,6944,29648,1.77610980404,1.53082357183,6.32501521607,4.32674188834,15.9849882364
3.8,6961,29430,1.78045799913,1.5299505279,7.12632508834,4.28378882261,16.0241219921
3.81,6977,29430,1.78455041803,1.52907302277,6.524506218,4.2733875052,16.0609537623
3.82,6995,29212,1.7891543893,1.52961864709,6.12645794966,4.23022048595,16.1023895037
3.83,7031,29430,1.72503189297,1.52993414749,7.24717145344,4.23891310718,15.5252870367
3.84,7080,29866,1.73312963967,1.53098264878,7.64606376057,4.27053506568,15.5981667571
3.85,7099,29866,1.73778069379,1.52981833728,6.01342281879,4.25850137264,15.6400262441
3.86,7118,28558,1.73281428586,1.53029613885,7.54671532847,4.06049069808,15.5953285727
3.87,7135,29430,1.71174930315,1.53049060785,6.75154894672,4.17392640662,15.4057437284
3.88,7153,28994,1.71606766159,1.52981852335,6.1049382716,4.1011170122,15.4446089543
3.89,7196,30084,1.72638374008,1.52697168794,6.98054204309,4.22851885789,15.5374536607
3.9,7236,29866,1.73598009217,1.52656154619,6.73823975721,4.17353734893,15.6238208295
3.91,7246,29866,1.73837918019,1.52680979391,6.08945454545,4.16746634567,15.6454126217
3.92,7261,29212,1.74197781222,1.52712368894,7.48582089552,4.06730320097,15.67780031
3.93,7271,30084,1.74437690024,1.52701753586,6.27389443652,4.18260410039,15.6993921022
3.94,7281,30084,1.74677598826,1.52679582342,6.27630685675,4.17654622693,15.7209838944
3.95,7314,30084,1.75469297873,1.52491818388,7.06941715783,4.15676610068,15.7922368086
3.96,7363,29648,1.76291573189,1.51657538266,7.10060514372,4.06778418996,15.866241587
3.97,7371,27250,1.7648311639,1.51474954602,6.36491487787,3.73438956522,14.1186493112
3.98,7387,30084,1.76866202791,1.50975101698,7.40063593005,4.11346961056,15.9179582512
3.99,7402,30084,1.77225346292,1.50765392823,6.67753120666,4.10464375635,15.9502811663
4.0,7418,30084,1.77608432693,1.50603111463,6.12042175361,4.09523721734,15.9847589424
4.01,7447,20928,1.78302776795,1.50094821073,6.74159663866,2.83713809955,10.6981666077
4.02,7473,27032,1.78925292197,1.49860099621,7.00705218618,3.65126273398,14.3140233757
4.03,7492,30084,1.79380207298,1.4972484734,6.22766323024,4.05256101481,16.1442186568
4.04,7503,22236,1.73381622035,1.49566900483,7.25221540559,2.99073122032,10.4028973221
4.05,7516,30084,1.73682030017,1.49604677832,6.4289897511,4.03888411989,15.6313827015
4.06,7532,30084,1.74051762917,1.4919978141,6.34316353887,4.02975516197,13.9241410334
4.07,7566,29648,1.7434006191,1.48136134933,7.01785714286,3.95255316427,13.9472049528
4.08,7589,30084,1.73165606638,1.47372008474,7.35822222222,3.9978716808,13.853248531
4.09,7596,30084,1.73325332458,1.47022312674,6.61631827377,3.99394452796,13.8660265966
4.1,7610,30084,1.73644784097,1.46318038537,7.83435047951,3.98614904857,13.8915827278
4.11,7617,29866,1.73804509917,1.45993595275,7.17163724893,3.95342231304,13.9043607934
4.12,7631,11118,1.73979156286,1.45697279675,6.08701472557,1.46884926356,5.21937468858
4.13,7653,30084,1.74480734249,1.44845327451,7.19708535739,3.96280946381,13.95845874
4.14,7668,29648,1.74822719224,1.43682894827,7.08930075821,3.89735173675,13.985817538
4.15,7680,28994,1.75096307204,1.42956368859,6.46451204056,3.80512780993,14.0077045764
4.16,7687,29866,1.75255900193,1.42903440997,7.16930379747,3.91577332339,14.0204720154
4.17,7694,30084,1.75415493181,1.42705827374,6.64922870557,3.94058484163,14.0332394545
4.18,7706,30084,1.75689081161,1.42333167603,5.99537750385,3.93413607565,14.0551264929
4.19,7728,26814,1.76190659124,1.40617011817,7.20408163265,3.49606307773,12.3333461387
4.2,7749,13734,1.76669438089,1.38499242824,6.87677725118,1.78559879198,7.06677752358
4.21,7755,28994,1.76806232079,1.38039420251,6.42402826855,3.76654948299,14.1444985664
4.22,7764,28558,1.77011423064,1.37621367562,7.57645369706,3.70538891216,14.1609138452
4.23,7771,29430,1.77171016053,1.37163629474,6.51534944481,3.8149756872,14.1736812842
4.24,7782,27468,1.77421805034,1.36439885941,5.91009579956,3.55536232164,14.1937444028
4.25,7799,25942,1.77809388006,1.34051510625,7.0923947203,3.35023374529,12.4466571604
4.26,7815,29212,1.78174171979,1.32521902778,6.74056029233,3.76447133115,14.2539337584
4.27,7824,28340,1.78379362964,1.31801062126,6.25983667409,3.64767972082,14.2703490372
4.28,7834,26814,1.78607352948,1.31057275842,6.82739726027,3.44665241871,12.5025147063
4.29,7841,30084,1.78766945936,1.30590818612,6.74880095923,3.86331314885,14.3013556749
4.3,7851,29648,1.78994935919,1.3015283223,6.26238286479,3.80225965293,14.3195948736
4.31,7863,29866,1.792685239,1.29563509722,6.49858356941,3.82409850941,14.341481912
4.32,7882,27468,1.69435424371,1.28582203624,6.96776504298,3.50819222958,11.860479706
4.33,7890,30084,1.69607396383,1.28242016102,7.16502463054,3.83822140148,13.5685917106
4.34,7894,28122,1.69693382389,1.28169001141,7.10294117647,3.58599133741,13.5754705911
4.35,7897,27686,1.69757871893,1.28157631156,6.15102040816,3.52898930229,13.5806297514
4.36,7906,24634,1.69951340406,1.27842236781,6.73615247171,3.13623935436,11.8965938284
4.37,7920,29648,1.70252291426,1.27109528274,6.61094674556,3.76768340905,13.6201833141
4.38,7925,29866,1.70359773933,1.26935824333,6.37138830162,3.79290504159,13.6287819147
4.39,7929,28340,1.70445759939,1.26872477919,7.12095531587,3.59721777121,13.6356607951
4.4,7930,30084,1.67195752798,1.26844718496,6.59940652819,3.81806258514,13.3756602239
4.41,7936,30084,1.6732225652,1.26499068613,5.72946495855,3.81503086961,13.3857805216
4.42,7948,29430,1.67575263965,1.26117816172,6.67690160502,3.72626492945,13.4060211172
4.43,7959,30084,1.67807187455,1.25836481825,7.12864385298,3.80362007203,13.4245749964
4.44,7963,29866,1.6789152327,1.25806409861,6.55206847361,3.77410855928,13.4313218616
4.45,7969,25288,1.68018026992,1.256385517,7.53733766234,3.19310378885,11.7612618895
4.46,7972,30084,1.68081278853,1.25503608769,6.85494327391,3.79719135506,13.4465023083
4.47,7978,16568,1.67938515975,1.25388206539,6.19394688079,2.08956829701,8.39692579875
4.48,7986,30084,1.68106917595,1.25143402461,6.95487627365,3.79032470922,13.4485534076
4.49,7995,29866,1.68296369418,1.25164226365,6.8659621802,3.7585266814,13.4637095535
4.5,7999,29648,1.68380570229,1.25039813102,6.54358974359,3.72915035816,13.4704456183
4.51,8005,29212,1.68506871444,1.25005409503,7.27166666667,3.67145316331,13.4805497155
4.52,8010,30084,1.68612122457,1.24987503339,6.64485981308,3.77862055457,13.4889697965
4.53,8011,30084,1.68633172659,1.24945051439,6.17770232032,3.77811239043,13.4906538127
4.54,8022,30084,1.62929882653,1.2479166287,6.53342618384,3.77273678056,13.0343906122
4.55,8032,25070,1.61564190963,1.2481721026,7.23529411765,3.13992796019,11.3094933674
4.56,8036,30084,1.60145308287,1.24711457385,7.19208306295,3.76595797312,12.811624663
4.57,8039,29648,1.60091397211,1.24663273848,7.03272727273,3.70992578888,12.8073117769
4.58,8044,19620,1.60190968922,1.24538362731,6.44871794872,2.45351262562,8.00954844611
4.59,8052,30084,1.6035028366,1.24432192765,6.22718187875,3.75826158103,12.8280226928
4.6,8058,30084,1.60469769713,1.24380099089,6.72925457103,3.75540342955,12.8375815771
4.61,8069,30084,1.60688827478,1.24232376661,6.93787696019,3.75014491605,12.8551061982
4.62,8072,29866,1.60748570505,1.24197691639,6.73920863309,3.72155482389,12.8598856404
4.63,8074,26596,1.60788399189,1.24213901298,7.26276378489,3.31325895638,11.2551879432
4.64,8075,30084,1.60808313531,1.24167529299,6.19545454545,3.74730382944,12.8646650825
4.65,8077,28340,1.60848142216,1.2413806574,6.56174957118,3.52917053231,12.8678513773
4.66,8082,27032,1.59407170125,1.24087579385,7.00849118223,3.36415631522,11.1585019088
4.67,8085,11118,1.59466341309,1.24081688025,6.39603365385,1.38311431447,4.78399023928
4.68,8089,30084,1.59545236222,1.24052022389,7.35274815422,3.74067795244,12.7636188977
4.69,8092,30084,1.57552631284,1.24029424622,6.7923627685,3.73923653755,12.6042105027
4.7,8094,28994,1.57591571628,1.24047628401,6.23535564854,3.60285438371,12.6073257302
4.71,8096,28776,1.57630511972,1.24057736507,6.61689291101,3.57485497975,12.6104409577
4.72,8102,25506,1.57747333003,1.23984396752,6.66749844042,3.16623973557,11.0423133102
4.73,8102,29866,1.57747333003,1.23984396752,6.44050991501,3.7074772972,12.6197866403
4.74,8103,28340,1.57766803175,1.23992421714,7.11407942238,3.51759557143,11.0436762223
4.75,8107,30084,1.54448395756,1.23990495927,6.33355795148,3.73220092298,12.3558716605
4.76,8109,30084,1.54486498234,1.23991228833,5.91505309182,3.73127197391,12.3589198588
4.77,8115,29866,1.54600805669,1.23977137473,6.68240620957,3.70148388013,12.3680644535
4.78,8117,29430,1.54638908148,1.23928293417,6.48313917842,3.64655345285,12.3711126518
4.79,8119,28994,1.54677010626,1.23901995838,7.33492442323,3.59163967347,12.3741608501
4.8,8121,30084,1.54715113104,1.23868474622,6.66271820449,3.72574277078,12.3772090483
4.81,8121,30084,1.54715113104,1.23868474622,5.56432947583,3.72574277078,12.3772090483
4.82,8128,29866,1.54848471778,1.23841031792,6.60524710189,3.69553455033,12.3878777423
4.83,8132,12208,1.54924676735,1.23843451321,6.47867298578,1.50984537874,6.19698706939
4.84,8133,12426,1.54943727974,1.23852805619,6.58889669712,1.53661713717,6.19774911896
4.85,8134,29866,1.54962779213,1.23864723182,6.78245105149,3.69281005644,12.397022337
4.86,8135,27686,1.54981830452,1.23837098572,6.47626224567,3.42283548126,10.8487281317
4.87,8135,30084,1.54981830452,1.23837098572,6.27421834956,3.71930154656,12.3985464362
4.88,8141,30084,1.55096137887,1.23776793298,6.25516102395,3.71656612999,12.407691031
4.89,8143,17876,1.55134240365,1.23762094131,7.16635041113,2.20785888435,7.75671201827
4.9,8146,25506,1.55191394083,1.23678596736,6.93684941013,3.1490920842,10.8633975858
4.91,8150,30084,1.55267599039,1.23645974316,6.55571030641,3.71248071784,12.4214079232
4.92,8150,29866,1.55267599039,1.23645974316,5.79761904762,3.68557868365,12.4214079232
4.93,8152,30084,1.55305701518,1.23618191543,6.24824902724,3.71157608136,12.4244561214
4.94,8160,28776,1.51612820972,1.23561615234,7.0062150404,3.54675591108,12.1290256778
4.95,8161,30084,1.51631400975,1.23561078052,6.10754716981,3.70751883478,12.130512078
4.96,8161,9810,1.51631400975,1.23561078052,6.95529411765,1.20897353308,4.54894202924
4.97,8164,29648,1.51687140982,1.23528694173,6.75836680054,3.65244566161,12.1349712786
4.98,8167,30084,1.5174288099,1.23544254727,5.89542892924,3.70480498386,12.1394304792
4.99,8168,27032,1.51761460992,1.23545419644,6.89304412865,3.3285474912,10.6233022695
5.0,8176,29866,1.51252998375,1.2347897644,6.60856977417,3.67391742736,12.10023987


==> data/innodb/goldengate_pareto_2.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,2398,1.06180976397,1.05470757056,9.8544469489,149.963966754,318.542929191
0.02,32,4796,1.16275051212,1.09700971144,0.0,150.043984623,348.825153635
0.03,61,7848,1.73534641948,1.14796047949,0.0,129.464488092,447.719376227
0.04,64,5668,1.20441755225,1.11267111634,0.0,88.6877798874,214.386324301
0.05,68,5886,1.27969364927,1.15392603246,0.0,87.2910402026,222.666694973
0.06,120,3052,1.76839436374,1.64402746338,0.0,25.6232743034,90.1881125506
0.07,128,1962,1.21601250237,1.14613508821,0.0,15.3540748396,37.6963875735
0.08,128,654,1.21601250237,1.14613508821,0.0,5.11802494652,13.3761375261
0.09,128,3924,1.21601250237,1.14613508821,0.0,30.7081496791,75.392775147
0.1,136,1308,1.29201328377,1.18260568732,0.0,9.69867643154,25.8402656754
0.11,187,2398,1.5630642133,1.45751723798,42.6363636364,13.1004965509,40.6396695458
0.12,236,2398,1.74738498328,1.62269166995,33.3214285714,10.2491699809,36.6950846488
0.13,252,1526,1.74632610364,1.14282433452,12.75,6.07253977804,22.7022393474
0.14,255,6976,1.49906959747,1.14805083652,26.1515151515,27.4129213131,82.4488278606
0.15,256,6976,1.25834287099,1.15032427702,33.2619047619,27.3041250055,69.2088579046
0.16,256,5232,1.25834287099,1.15032427702,19.5833333333,20.4780937542,51.5920577107
0.17,256,2398,1.25834287099,1.15032427702,27.3913043478,9.38579297066,23.9085145489
0.18,257,2834,1.26325827283,1.14769746359,33.6086956522,11.0527860874,29.0549402751
0.19,260,3924,1.20293708768,1.15461903611,34.52,15.1402237368,37.2910497181
0.2,279,5014,1.2908440287,1.20312447988,25.6258992806,18.155750963,46.4703850333
0.21,321,1962,1.44687200142,1.31331791474,34.2391304348,6.22866799836,18.8093360185
0.22,376,2834,1.5520056208,1.48052340384,8.67027027027,7.69639564356,24.8320899327
0.23,427,2834,1.68154118538,1.58452380106,16.3076923077,6.7417756444,23.5415765953
0.24,466,5886,1.73169621828,1.61591689098,19.4533333333,12.7518706611,45.0241016753
0.25,489,3924,1.80074673407,1.20763153791,17.35,8.06903295866,30.6126944792
0.26,504,8284,1.71490611808,1.17533556427,9.8813559322,16.486279824,56.5919018966
0.27,507,5886,1.65013176619,1.15879777777,15.1087470449,11.6394912365,39.6031623887
0.28,508,6758,1.5696048443,1.15391902807,14.1223404255,13.3358318696,42.379330796
0.29,510,8284,1.53650565202,1.1553145391,13.5268292683,16.2817281869,50.7046865166
0.3,512,9156,1.26846778522,1.15563995388,19.6194331984,17.9237856368,45.664840268
0.31,512,6976,1.26846778522,1.15563995388,28.2323943662,13.656217628,35.5170979862
0.32,512,4578,1.26846778522,1.15563995388,13.7951219512,8.96189281838,22.832420134
0.33,512,5668,1.26846778522,1.15563995388,8.10824742268,11.0956768228,29.1747590601
0.34,512,4142,1.26846778522,1.15563995388,17.1358024691,8.10837921663,21.5639523488
0.35,512,5232,1.26846778522,1.15563995388,13.652014652,10.242163221,26.6378234897
0.36,513,5450,1.26863496576,1.15541359421,12.0947368421,10.6495041421,27.9099692467
0.37,520,5668,1.27749552367,1.16294813911,12.8157894737,10.9374166978,28.1049015206
0.38,524,6540,1.24676438197,1.16350435327,14.3031358885,12.5317214124,31.1691095493
0.39,539,6104,1.27037360775,1.17854746007,13.9178743961,11.3983251016,29.2185929782
0.4,566,6758,1.28316918179,1.21914172793,12.4771084337,12.0687641804,30.796060363
0.41,591,6540,1.33984626579,1.25115627947,15.0967741935,11.2195796521,30.8164641133
0.42,629,5668,1.37547453736,1.3033791049,11.9150943396,9.16870142007,26.1340162098
0.43,685,6976,1.47440093123,1.38300403025,9.65719360568,10.3907815503,30.9624195557
0.44,733,7412,1.57601013025,1.45188821968,12.2720306513,10.3218871578,33.0962127353
0.45,782,7412,1.63403176118,1.50831812167,11.0494880546,9.66238579482,31.0466034624
0.46,852,8938,1.72282938649,1.5724106034,10.7992766727,10.6543035891,36.1794171164
0.47,894,10028,1.76784987476,1.60019783994,11.3139158576,11.3569106916,40.6605471196
0.48,925,10682,1.73872326757,1.60470679849,12.4442105263,11.6619817776,41.7293584217
0.49,955,12208,1.79511429247,1.5753516904,14.8265060241,12.8783897063,46.6729716041
0.5,974,15260,1.79963556127,1.33392282685,17.5654450262,15.7593042419,57.5883379607
0.51,985,16786,1.77366202577,1.21091602846,22.3714285714,17.1264970763,62.078170902
0.52,994,18094,1.75216146699,1.19305192401,21.1235294118,18.28054972,64.8299742785
0.53,1005,17004,1.74985375356,1.17016840503,28.0776699029,16.9780158015,59.4950276209
0.54,1012,20928,1.76204178965,1.17177143329,26.9288888889,20.7423373052,74.0057551653
0.55,1016,24416,1.59225394974,1.17258661187,31.3854166667,24.0975413703,78.0204435371
0.56,1017,23108,1.59382112882,1.17356486756,31.3095238095,22.7832402013,73.3157719258
0.57,1019,20710,1.56478281212,1.17244914027,33.4830508475,20.3783443845,64.1560952968
0.58,1020,24634,1.55234773058,1.17254466641,33.1784037559,24.2148502236,76.0650387986
0.59,1022,16786,1.52948585219,1.17294078367,34.2368421053,16.4672165198,50.4730331224
0.6,1022,17222,1.52948585219,1.17294078367,24.3084415584,16.8949364294,52.0025189745
0.61,1022,18748,1.52948585219,1.17294078367,28.1946902655,18.391956113,56.5909765311
0.62,1022,22454,1.52948585219,1.17294078367,28.508,22.0275753447,67.2973774965
0.63,1023,19838,1.40088251651,1.17284742656,29.4982817869,19.4417750136,54.6344181438
0.64,1024,19838,1.33371984196,1.17339400841,27.2775800712,19.4231326511,52.0150738364
0.65,1024,21800,1.33371984196,1.17339400841,28.7960784314,21.3441018144,57.3499532042
0.66,1024,20056,1.33371984196,1.17339400841,35.5609756098,19.6365736693,53.3487936784
0.67,1024,20274,1.33371984196,1.17339400841,29.2727272727,19.8500146874,53.3487936784
0.68,1024,23544,1.33371984196,1.17339400841,30.7991803279,23.0516299596,61.3511127301
0.69,1026,23544,1.33632476353,1.17275460558,30.0354330709,23.009323228,61.4709391222
0.7,1027,23108,1.33762722431,1.17269867233,36.9193548387,22.5625181079,61.5308523182
0.71,1031,22890,1.34283706744,1.17499935461,33.8398576512,22.268517891,60.4276680348
0.72,1033,18748,1.34544198901,1.17505082671,32.3189655172,18.2060942078,49.7813535933
0.73,1041,19620,1.27699705031,1.17517318204,31.0347826087,18.916210667,48.5258879118
0.74,1046,19402,1.27691391933,1.17682469228,28.1821705426,18.6236224545,48.5227289344
0.75,1055,17658,1.27694970621,1.17914786055,29.4537313433,16.8166064788,43.4162900112
0.76,1064,20492,1.28575789128,1.1844429643,25.5867768595,19.3642066828,50.1445577601
0.77,1084,20274,1.30849323366,1.18931261234,29.3778501629,18.8346962742,49.722742879
0.78,1096,23108,1.29090435914,1.19533033667,26.9434782609,21.2519740937,55.5088874432
0.79,1115,19620,1.31328317559,1.21005004762,28.2218934911,17.7611891819,47.2781943212
0.8,1146,19184,1.31539797701,1.2339536665,27.1896551724,16.9326272426,44.7235312184
0.81,1182,16132,1.35671937943,1.26118930663,23.3713163065,13.8338299342,37.988142624
0.82,1199,17658,1.37623226391,1.26826256141,20.0487804878,14.9392098241,41.2869679172
0.83,1239,16132,1.40918205915,1.29054908957,21.9831325301,13.2315077873,38.0479155971
0.84,1292,14606,1.46946184054,1.32511520426,17.9311594203,11.5099824808,33.7976223323
0.85,1325,15042,1.50699453461,1.34794745072,18.656019656,11.5682162124,34.6608742959
0.86,1357,17004,1.54338987431,1.37395451077,15.5084337349,12.7764180165,40.1281367321
0.87,1413,16786,1.5798474675,1.41271420942,14.6838602329,12.1288291368,37.9163392199
0.88,1476,14824,1.5599598673,1.45882469394,16.0763765542,10.2547060413,32.7591572134
0.89,1519,12862,1.6054058526,1.48238859061,13.7968526466,8.64304332913,27.2918994941
0.9,1558,14606,1.64662430438,1.50489212285,12.3638443936,9.56079143513,31.2858617831
0.91,1627,17004,1.71954925752,1.542319805,12.6232771822,10.6423111803,36.110534408
0.92,1674,17004,1.70680055209,1.55608858034,15.9943074004,10.3294792356,35.842811594
0.93,1699,19184,1.73229040502,1.56883172591,13.2258652095,11.4735855364,39.8426793155
0.94,1743,19620,1.74185453531,1.58519810536,14.081237911,11.4205160605,40.0626543122
0.95,1796,19838,1.74361946042,1.59309472932,14.1706924316,11.1849962579,40.1032475898
0.96,1822,20710,1.76886116754,1.5936853375,16.35639413,11.4991331419,40.6838068533
0.97,1841,21364,1.78730703042,1.59237905743,15.5499092559,11.7304917818,42.8953687302
0.98,1870,19620,1.8154612422,1.5875626346,15.3174872666,10.5935994801,38.1246860862
0.99,1909,21364,1.80957369448,1.55191307903,14.7005076142,11.2817150003,41.620194973
1.0,1928,22018,1.80211452599,1.52323175261,17.34,11.5036897851,41.4486340977
1.01,1941,23762,1.75903798442,1.4433581563,16.0931818182,12.324658064,43.9759496106
1.02,1961,28122,1.77716305381,1.23841402628,18.6296296296,14.4266259997,51.5377285606
1.03,1974,28340,1.75386927895,1.22862793887,20.6133333333,14.4357016947,50.8622090897
1.04,1989,28558,1.76719655311,1.21478097994,18.7819548872,14.433856024,51.2487000402
1.05,2004,27686,1.73654119102,1.19904328987,22.2443324937,13.8811492845,48.6231533485
1.06,2009,28558,1.74087387862,1.19818120148,20.3495145631,14.2802049273,50.48534248
1.07,2014,28558,1.74520656622,1.19847234114,23.6494382022,14.2426156014,50.6109904205
1.08,2025,26378,1.68729086637,1.19278423087,19.1736111111,13.0792738438,45.556853392
1.09,2027,28340,1.68895732649,1.19213802374,20.6593137255,14.037509935,47.2908051416
1.1,2033,28340,1.69395670683,1.18920494596,22.7940503432,13.9940293417,47.4307877913
1.11,2034,28558,1.69478993689,1.18894401694,21.9516129032,14.0944556834,49.1489081698
1.12,2036,28122,1.63815428098,1.18700865477,21.8047493404,13.864841688,45.8683198673
1.13,2039,28340,1.63040580119,1.18681096778,19.8558951965,13.95106239,45.6513624334
1.14,2040,27686,1.63120541169,1.18685094903,20.8446866485,13.6222984077,45.6737515273
1.15,2040,28340,1.63120541169,1.18685094903,21.5622568093,13.9440849843,45.6737515273
1.16,2041,28340,1.63200502218,1.18722147797,20.900921659,13.9371574333,45.6961406211
1.17,2042,25942,1.63280463268,1.18772390381,22.7054455446,12.7514707753,42.4529204497
1.18,2045,26814,1.51487943453,1.1880009771,19.0923076923,13.159912896,40.9017447324
1.19,2046,29212,1.42596175272,1.18548331486,21.4779411765,14.3296573459,41.3528908289
1.2,2046,27904,1.42596175272,1.18548331486,21.435483871,13.6880308975,39.9269290762
1.21,2046,28122,1.42596175272,1.18548331486,22.1048951049,13.7949686389,39.9269290762
1.22,2046,28994,1.42596175272,1.18548331486,23.4122340426,14.2227196045,41.3528908289
1.23,2049,28994,1.42805260573,1.1870131084,21.2273838631,14.2022533434,41.4135255662
1.24,2049,28122,1.42805260573,1.1870131084,22.0878859857,13.7751179045,39.9854729604
1.25,2050,28994,1.42863356353,1.18660677114,23.5871559633,14.1953814009,41.4303733424
1.26,2050,28122,1.42863356353,1.18660677114,23.0117924528,13.768452637,40.0017397789
1.27,2051,29212,1.42933045795,1.18590639887,25.6666666667,14.295327253,41.4505832806
1.28,2052,28776,1.37741847269,1.18636520592,23.0506822612,14.0751540495,39.945135708
1.29,2052,28122,1.37741847269,1.18636520592,22.2913165266,13.7552641848,38.5677172353
1.3,2052,28776,1.37741847269,1.18636520592,23.6698795181,14.0751540495,39.945135708
1.31,2052,28994,1.37741847269,1.18636520592,21.6976744186,14.1817840045,39.945135708
1.32,2052,28558,1.37741847269,1.18636520592,24.2462686567,13.9685240946,38.5677172353
1.33,2054,29212,1.35993771115,1.18623410294,22.6523929471,14.2750049886,39.4381936233
1.34,2057,29430,1.35256251059,1.18682184743,21.0755467197,14.361689919,39.2243128071
1.35,2060,27904,1.35453513457,1.18647766966,22.2081339713,13.5982589493,37.9269837681
1.36,2060,27468,1.35453513457,1.18647766966,21.9258160237,13.3857861532,36.5724486335
1.37,2060,29212,1.35453513457,1.18647766966,24.3489932886,14.2356773375,39.2815189026
1.38,2061,28340,1.3551926759,1.18671421235,23.6239554318,13.8043966224,37.9453949252
1.39,2066,28994,1.35848038254,1.1868730353,19.6586102719,14.0914070032,39.3959310936
1.4,2069,28776,1.36045300652,1.18735030745,23.4539473684,13.9663470361,38.0926841826
1.41,2071,28776,1.36176808918,1.18789653066,24.2355889724,13.9536952168,38.1295064969
1.42,2074,28340,1.36374071316,1.18764175661,21.0514018692,13.72366869,38.1847399684
1.43,2079,28776,1.3670284198,1.18948356415,25.0,13.9035359825,38.2767957543
1.44,2087,28340,1.35961239309,1.19012491195,22.6476426799,13.6437759894,38.0691470066
1.45,2095,28340,1.36482413202,1.19052476398,20.1858823529,13.5954762033,38.2150756966
1.46,2105,28994,1.37133880568,1.19148411513,23.8981042654,13.8472543477,38.3974865591
1.47,2110,28994,1.31980683191,1.18977213083,24.184,13.8168177947,36.9545912935
1.48,2114,23326,1.32230883538,1.18996782216,21.1475409836,11.096457435,30.4131032138
1.49,2121,28340,1.32668734146,1.19092282937,21.9234972678,13.4406963825,35.8205582194
1.5,2131,29430,1.33294235014,1.19222206005,19.499032882,13.8970313392,37.322385804
1.51,2146,27250,1.3364044776,1.19394163602,19.8652173913,12.7841135567,34.7465164176
1.52,2160,28122,1.34512286655,1.19807945306,19.0,13.1148527813,36.3183173969
1.53,2168,28776,1.35010480309,1.20107799461,20.1787709497,13.3742499201,36.4528296835
1.54,2178,17440,1.35633222377,1.20131337893,20.6145833333,8.07082162648,23.0576478041
1.55,2193,28122,1.36567335479,1.20685462481,19.3939393939,12.932185089,35.5075072245
1.56,2229,27686,1.34847410219,1.21973027464,17.5818181818,12.5415286269,33.7118525549
1.57,2262,25942,1.36843805256,1.23120637074,18.3667820069,11.5926273274,31.474075209
1.58,2269,27250,1.33519979054,1.23361565826,14.554592721,12.1421714024,33.3799947636
1.59,2283,27904,1.34343813213,1.23556843825,16.8801742919,12.3623898554,33.5859533034
1.6,2310,27250,1.35932636234,1.24511504581,16.7717996289,11.9409360056,32.6238326963
1.61,2358,24634,1.3616133908,1.25718112921,14.3127516779,10.588749255,28.5938812068
1.62,2394,25942,1.3824013815,1.26941427151,16.5557553957,10.9934690309,30.4128303929
1.63,2414,23980,1.39395026522,1.27364032064,14.7981651376,10.082108132,27.8790053044
1.64,2427,27686,1.40145703964,1.27767473011,15.5529411765,11.5813841271,32.2335119117
1.65,2453,28340,1.41647058848,1.28532373611,15.3271500843,11.7355470503,33.9952941234
1.66,2503,26160,1.44534279778,1.30507293368,13.2376502003,10.627240393,30.3521987534
1.67,2569,24852,1.46274375172,1.32479292859,15.2223816356,9.84777967842,29.2548750343
1.68,2599,23762,1.46011097705,1.33420570786,12.9292682927,9.3102182911,27.7421085639
1.69,2621,22890,1.44702347547,1.34291428011,13.7835420394,8.89571792971,26.0464225585
1.7,2654,27032,1.46524238989,1.35030827997,11.6878130217,10.3780353613,30.7700901877
1.71,2711,26378,1.49119426784,1.3730600417,10.959339263,9.92278962996,29.8238853568
1.72,2770,23980,1.52364740757,1.3933651542,13.6435124509,8.83206165427,27.4256533362
1.73,2814,24416,1.54784974906,1.40780993999,14.2746268657,8.85496437695,27.8612954831
1.74,2840,25288,1.56215113267,1.41496014657,10.3627684964,9.08708035418,28.118720388
1.75,2879,27904,1.561977622,1.42668801947,11.4493464052,9.89114515309,31.2395524401
1.76,2921,4578,1.58476437439,1.44232850098,9.98396501458,1.59944236306,6.33905749757
1.77,3000,25506,1.584145098,1.46218200779,10.7586206897,8.67391634613,28.5146117639
1.78,3058,27032,1.61477190322,1.48166245162,11.6907801418,9.01557695816,29.065894258
1.79,3087,25070,1.61880454084,1.49075185244,10.6458773784,8.28061846889,27.5196771943
1.8,3123,25288,1.62505324576,1.49940648086,11.6968911917,8.25372360683,27.625905178
1.81,3159,27032,1.64378584802,1.50854364225,9.38222849083,8.71963678009,29.5881452644
1.82,3212,28558,1.67049539015,1.52143618708,9.553125,9.05482084963,30.0689170228
1.83,3273,24634,1.70222024034,1.53768541,11.812972973,7.65975212201,27.2355238454
1.84,3312,25070,1.72250334128,1.5463497204,11.9131693198,7.69911767637,27.5600534605
1.85,3334,26160,1.68539899676,1.54799914357,10.3695652174,7.97793952469,26.9663839481
1.86,3363,29212,1.70005903602,1.5524753425,11.3963210702,8.82811194202,30.6010626484
1.87,3407,29212,1.72230185421,1.55938668722,10.8669108669,8.70863909497,31.0014333758
1.88,3466,28340,1.75212745134,1.56362152315,11.1717861206,8.29742447873,29.7861666727
1.89,3512,27468,1.75889594094,1.57407168071,12.8211586902,7.93185162175,28.142335055
1.9,3545,27468,1.77542315223,1.57825561589,12.6494565217,7.85316078963,28.4067704356
1.91,3570,28122,1.78794376684,1.58011334082,10.4922526818,7.97988538463,28.6071002694
1.92,3597,28994,1.7664220528,1.57803685097,10.8059125964,8.16148990251,30.0291748976
1.93,3615,3488,1.77526152929,1.57908589733,10.1997767857,0.976613445236,3.55052305859
1.94,3667,28558,1.80079779472,1.57897839666,10.3070077864,7.87595108962,28.8127647156
1.95,3722,28122,1.82780730623,1.57657596684,11.9904875149,7.6334577622,29.2449168997
1.96,3735,29648,1.83419137259,1.57228853228,11.1546546547,8.01733916319,29.3470619614
1.97,3753,28994,1.84303084908,1.56808499119,11.4532577904,7.79978329404,29.4884935854
1.98,3776,29212,1.85432573572,1.55423948376,11.6917562724,7.80781054392,29.6692117715
1.99,3796,30084,1.86414737627,1.543401472,11.5179856115,7.99519330367,29.8263580203
2.0,3839,28994,1.88526390345,1.52065734985,12.103626943,7.61313947199,30.1642224552
2.01,3867,28558,1.83075421927,1.48872655527,12.8605341246,7.44059333169,27.4613132891
2.02,3878,28340,1.83596195043,1.46762920506,11.6445714286,7.36116227961,27.5394292565
2.03,3884,29212,1.83880253107,1.45376611273,12.6521084337,7.575090043,29.4208404971
2.04,3887,29212,1.84022282139,1.447404151,12.6005509642,7.56883529309,29.4435651422
2.05,3897,15260,1.84495712245,1.38939619701,11.1085526316,3.94302661823,14.7596569796
2.06,3929,28776,1.78985916557,1.27042204195,11.8989637306,7.37056008416,26.8478874836
2.07,3940,29866,1.79487022458,1.25177169084,13.0213980029,7.62695614286,28.7179235932
2.08,3948,28776,1.79851463112,1.24345997151,12.6613691932,7.33266573269,26.9777194669
2.09,3958,30084,1.77922484072,1.23843753826,12.5070422535,7.64501716767,28.4675974514
2.1,3963,29430,1.78147247189,1.23689076709,12.5336134454,7.46882812589,26.7220870784
2.11,3968,30084,1.78372010307,1.23602378419,11.4589308996,7.62467014834,28.5395216492
2.12,3995,18748,1.79585731143,1.22707008379,13.3266509434,4.71754838579,17.9585731143
2.13,4009,29866,1.71833706871,1.22313355454,12.4950773558,7.4872053134,25.7750560307
2.14,4011,30084,1.71919430846,1.2205740679,12.5826666667,7.53793845983,27.5071089354
2.15,4013,29648,1.7200515482,1.21991411782,12.8177777778,7.4247243273,25.8007732231
2.16,4017,29648,1.72176602769,1.21773570087,11.7957839262,7.41686259576,25.8264904154
2.17,4033,30084,1.7226372564,1.21400847806,12.4371395617,7.49449376779,25.839558846
2.18,4042,29866,1.69138378907,1.21229484063,12.9208731241,7.42279714322,25.3707568361
2.19,4046,29212,1.69305759787,1.21164177189,11.7247706422,7.25268758445,25.395863968
2.2,4050,29648,1.66326242306,1.20859644281,13.6363636364,7.35329648195,24.9489363458
2.21,4054,29430,1.66490515137,1.20804429643,12.8666666667,7.29166003873,24.9735772706
2.22,4061,30084,1.63382337204,1.20591003272,12.0381526104,7.44030247284,24.5073505807
2.23,4067,5450,1.61577859215,1.20513135199,12.7558528428,1.34579974726,4.84733577644
2.24,4072,30084,1.61776504235,1.20479657589,13.7225891678,7.4193877828,24.2664756352
2.25,4073,30084,1.61816233239,1.2039940644,13.4138418079,7.41754104918,24.2724349858
2.26,4074,29212,1.61855962243,1.20379398475,13.6392405063,7.2007415093,24.2783943364
2.27,4075,30084,1.61895691247,1.20381880406,12.8313767343,7.41377817615,24.284353687
2.28,4075,29648,1.61895691247,1.20381880406,11.8706766917,7.30633211562,24.284353687
2.29,4076,30084,1.61935420251,1.20375310779,12.7517123288,7.41187773815,24.2903130376
2.3,4079,29212,1.62054607263,1.2043091093,13.0023391813,7.19157588243,24.3081910894
2.31,4083,28122,1.62213523279,1.20478448568,13.5083226633,6.91628011,22.709893259
2.32,4084,28776,1.62253252283,1.20428575553,13.3696,7.07530744873,24.3379878424
2.33,4086,29866,1.62332710291,1.20425935084,12.3333333333,7.33964052901,24.3499065436
2.34,4089,28340,1.62451897302,1.20454489246,11.8634590377,6.95943662085,22.7432656223
2.35,4091,29866,1.55240159085,1.20399029608,12.7399741268,7.33049373124,23.2860238627
2.36,4091,30084,1.55240159085,1.20399029608,12.0840707965,7.38400098475,23.2860238627
2.37,4091,30084,1.55240159085,1.20399029608,13.9158345221,7.38400098475,23.2860238627
2.38,4091,29866,1.55240159085,1.20399029608,12.2886597938,7.33049373124,23.2860238627
2.39,4092,30084,1.55278105836,1.20350899396,11.8516624041,7.38214731224,23.2917158754
2.4,4092,30084,1.55278105836,1.20350899396,13.0486008837,7.38214731224,23.2917158754
2.41,4095,30084,1.5539194609,1.20363941584,13.7208053691,7.37674912476,23.3087919134
2.42,4095,30084,1.5539194609,1.20363941584,12.9837837838,7.37674912476,23.3087919134
2.43,4095,30084,1.5539194609,1.20363941584,13.6005471956,7.37674912476,23.3087919134
2.44,4095,29648,1.5539194609,1.20363941584,12.7786624204,7.26983971715,23.3087919134
2.45,4097,30084,1.55467839592,1.20227227977,12.2922732363,7.37316433751,23.3201759388
2.46,4099,30084,1.55543733094,1.20082140396,12.9236111111,7.36963189282,23.3315599641
2.47,4100,28558,1.44181086804,1.20067334565,12.2787723785,6.99404474258,20.1853521525
2.48,4100,29430,1.44181086804,1.20067334565,13.7728395062,7.20760336067,21.6271630205
2.49,4100,29212,1.44181086804,1.20067334565,12.6967509025,7.15421370615,21.6271630205
2.5,4100,30084,1.44181086804,1.20067334565,12.0803964758,7.36777232424,21.6271630205
2.51,4102,30084,1.43047855553,1.20085774635,12.3870967742,7.36421195879,21.457178333
2.52,4105,30084,1.43114203509,1.20107345204,12.8812415655,7.35901603584,21.4671305263
2.53,4108,22672,1.4321879367,1.20121092762,13.4954486346,5.54193869203,17.1862552404
2.54,4108,30084,1.4321879367,1.20121092762,13.3774834437,7.35372634135,21.4828190505
2.55,4108,29866,1.4321879367,1.20121092762,11.9607843137,7.30043846931,21.4828190505
2.56,4108,30084,1.4321879367,1.20121092762,11.9722955145,7.35372634135,21.4828190505
2.57,4108,30084,1.4321879367,1.20121092762,13.0553359684,7.35372634135,21.4828190505
2.58,4111,30084,1.43323383831,1.2012381476,12.0456062291,7.34847122516,21.4985075746
2.59,4111,16786,1.43323383831,1.2012381476,13.8184713376,4.10023394447,12.8991045448
2.6,4111,30084,1.43323383831,1.2012381476,12.7608108108,7.34847122516,21.4985075746
2.61,4111,30084,1.43323383831,1.2012381476,11.4534005038,7.34847122516,21.4985075746
2.62,4112,30084,1.43358247218,1.20107584047,12.6346911958,7.34674747904,21.5037370827
2.63,4112,30084,1.43358247218,1.20107584047,12.8580171359,7.34674747904,21.5037370827
2.64,4112,29648,1.43358247218,1.20107584047,12.7110157368,7.2402728779,21.5037370827
2.65,4112,30084,1.43358247218,1.20107584047,13.4171779141,7.34674747904,21.5037370827
2.66,4112,29866,1.43358247218,1.20107584047,12.5601173021,7.29351017847,21.5037370827
2.67,4113,30084,1.43393110605,1.2010377349,12.2,7.34503954543,21.5089665907
2.68,4120,30084,1.43637154314,1.20131405971,12.499378882,7.33323339181,21.545573147
2.69,4126,26814,1.42527030058,1.20180524131,12.5986928105,6.52700616807,18.5285139075
2.7,4127,30084,1.42561573691,1.20198340104,13.178125,7.32125755429,21.3842360536
2.71,4127,30084,1.42561573691,1.20198340104,13.1744505495,7.32125755429,21.3842360536
2.72,4128,30084,1.42596117324,1.20211333827,11.5915649279,7.3195310727,21.3894175986
2.73,4133,30084,1.42768835489,1.20247722614,12.5422343324,7.31118491351,21.4153253234
2.74,4135,30084,1.42837922755,1.20273984439,12.8407460545,7.30788114727,21.4256884133
2.75,4137,27904,1.42907010022,1.20308805603,12.6662546354,6.77520528161,20.006981403
2.76,4138,29648,1.42941553655,1.20310063262,13.4852734923,7.19701864654,21.4412330482
2.77,4143,30084,1.38053985621,1.20243923336,12.472972973,7.29445829808,20.7080978431
2.78,4148,30084,1.38220596755,1.20205241161,11.3204819277,7.2861539634,20.7330895132
2.79,4155,29866,1.38453852342,1.20233980343,12.7209026128,7.22197015571,20.7680778514
2.8,4164,28994,1.3364851253,1.20226375057,11.9642416769,6.99663845525,18.7107917543
2.81,4168,29866,1.33776897269,1.20266645391,12.2416356877,7.20059614333,20.0665345903
2.82,4171,29648,1.33873185822,1.20234724812,12.5346097202,7.14314352479,20.0809778734
2.83,4171,29430,1.33873185822,1.20234724812,11.6926889715,7.09062041064,20.0809778734
2.84,4175,30084,1.34001570561,1.20154402832,11.120906801,7.24170053808,20.1002355841
2.85,4195,29648,1.34113501009,1.20133042702,12.2731829574,7.10480623444,20.1170251514
2.86,4200,30084,1.34273350236,1.20181080669,12.0912596401,7.20120103785,20.1410025354
2.87,4200,28994,1.34273350236,1.20181080669,13.1592442645,6.94028795677,18.798269033
2.88,4205,30084,1.34433199462,1.20286605538,12.485958486,7.19329778164,20.1649799194
2.89,4207,23108,1.34497139153,1.20307877668,10.6277641278,5.52285658605,14.7946853068
2.9,4217,30084,1.34816837606,1.20400132209,12.3617283951,7.17436425471,20.2225256409
2.91,4229,24198,1.35200475749,1.20499952572,12.3119533528,5.75538765815,16.2240570899
2.92,4232,30084,1.35296385285,1.20551114158,12.1831501832,7.15063486583,20.2944577928
2.93,4235,30084,1.34722623333,1.20620671126,12.5205479452,7.14583745586,20.2083935
2.94,4238,30084,1.34818058486,1.20656492035,11.7167701863,7.1411601417,20.2227087728
2.95,4247,30084,1.34243310524,1.20607618445,10.3796407186,7.12717244319,20.1364965786
2.96,4264,29212,1.33884594103,1.20566833207,12.1478723404,6.894939731,18.7438431744
2.97,4282,28994,1.34430645021,1.20744854583,11.8839160839,6.81677900327,18.8202903029
2.98,4287,29430,1.34587616815,1.20743235712,10.8484076433,6.91180720579,18.8422663542
2.99,4294,29430,1.34807377328,1.20777668483,11.7583979328,6.90173053464,18.8730328259
3.0,4304,29648,1.35121320917,1.20856861561,11.5299890949,6.93813095968,18.9169849284
3.01,4319,30084,1.35070229274,1.21021840982,10.277719113,7.01742539902,18.9098320984
3.02,4346,28776,1.35914613667,1.21397007585,10.9642502483,6.67402448906,19.0280459133
3.03,4363,30084,1.36446263099,1.21465821729,10.6724386724,6.95275076722,19.1024768338
3.04,4370,28558,1.36665177571,1.21361577773,10.5663627153,6.59024765308,19.1331248599
3.05,4380,25288,1.36977912531,1.21383793658,11.1825581395,5.82307631092,16.4373495037
3.06,4392,29866,1.37353194483,1.21564127889,8.71746031746,6.86039263787,19.2294472276
3.07,4414,28776,1.38041211395,1.21908757362,10.3670276775,6.57952692027,19.3257695954
3.08,4453,29866,1.3926087774,1.22486070092,11.2780082988,6.77292037663,19.4965228836
3.09,4467,29866,1.39698706684,1.22710930523,10.2998643148,6.75316670214,19.5578189358
3.1,4474,29430,1.39917621156,1.22692217732,11.1214421252,6.64481626917,19.5884669619
3.11,4486,22454,1.38014545425,1.22840613797,10.987699877,5.05697186009,15.1815999967
3.12,4495,30084,1.38291435953,1.22999811763,9.10696761531,6.76277651465,19.3608010334
3.13,4528,29212,1.39306701222,1.23488868419,10.2951807229,6.52237153576,18.1098711589
3.14,4565,30084,1.40445028949,1.24178148364,10.2766839378,6.6667902862,19.6623040528
3.15,4574,29212,1.40721919477,1.24308883852,9.36224028907,6.46152281859,18.293849532
3.16,4587,28994,1.41121872462,1.24488389852,10.6279069767,6.39622463036,18.34584342
3.17,4592,27032,1.41275700533,1.24477049154,10.5597897503,5.95729818194,16.9530840639
3.18,4620,29648,1.36935502513,1.24959095942,8.23414252153,6.49651902774,17.8016153266
3.19,4675,26378,1.38565687066,1.26047667206,9.47282608696,5.71661449898,16.627882448
3.2,4732,30084,1.40255151058,1.27053667746,9.61927034612,6.44603805771,18.2331696376
3.21,4758,13952,1.39833532785,1.27419480817,8.65426497278,2.97389607913,8.39001196709
3.22,4771,28994,1.40215591618,1.27469229176,10.0721518987,6.16410362009,18.2280269103
3.23,4785,30084,1.40627039591,1.27571049938,9.68763326226,6.37806193402,18.2815151469
3.24,4808,30084,1.41302989834,1.27898408383,7.57059800664,6.34927404985,18.3693886784
3.25,4849,29648,1.42507944614,1.28461958885,9.67961165049,6.20719158524,18.5260327998
3.26,4901,27686,1.43421582368,1.2938509061,9.17669531996,5.73804350121,17.2105898842
3.27,4923,9374,1.40743367477,1.29624672066,7.37775551102,1.93441656026,5.6297346991
3.28,4941,28340,1.40784847103,1.29934494661,9.80526810913,5.82977007858,16.8941816524
3.29,4958,30084,1.41269231317,1.30166459666,8.71553398058,6.16820613357,18.3650000712
3.3,4984,30084,1.42010054233,1.3051946972,7.0190755686,6.13748079551,18.4613070502
3.31,5051,27904,1.43919097899,1.31812968325,8.42768273717,5.62071206904,17.2702917479
3.32,5114,28340,1.45714168809,1.3300794005,8.5702217529,5.64095071137,17.4857002571
3.33,5141,28340,1.46483484914,1.33152057183,7.5035238841,5.61211192953,17.5780181896
3.34,5159,28122,1.46996362317,1.33254212528,8.67607105538,5.54999001903,16.1695998548
3.35,5180,26596,1.47594719287,1.33498446301,7.81875563571,5.22805433467,16.2354191215
3.36,5207,29866,1.48364035391,1.33945090953,6.56957928803,5.84142451816,17.8036842469
3.37,5273,29866,1.50114896415,1.3501567363,8.58149058149,5.77056130634,18.0137875698
3.38,5341,29430,1.49827437595,1.36148016233,8.38047973532,5.61599678343,17.9792925115
3.39,5375,30084,1.50781216453,1.36558937244,7.07469879518,5.70505816712,18.0937459744
3.4,5400,26814,1.51482524437,1.36950540588,8.61834561835,5.06192927284,15.1482524437
3.41,5425,26596,1.5218383242,1.37211660452,7.18536990856,4.99793335314,15.218383242
3.42,5448,22018,1.52829035765,1.37642624088,5.77559055118,4.12046575603,13.7546132188
3.43,5518,27468,1.54792698119,1.38991875273,7.48840291584,5.07658330997,15.4792698119
3.44,5599,28340,1.57064935985,1.40222133127,7.12918660287,5.16281720443,17.2771429584
3.45,5634,30084,1.58046767162,1.40783037061,6.9178818112,5.44673429387,17.3851443878
3.46,5653,19620,1.56185096858,1.41029196683,7.28549618321,3.54025941562,10.9329567801
3.47,5683,28776,1.54980678774,1.41538129242,6.64765957447,5.16492716462,17.0478746652
3.48,5710,29866,1.55716993806,1.41844089985,5.76211180124,5.33556788865,17.1288693187
3.49,5788,28122,1.57844126121,1.43092640286,7.39161336176,4.95689179891,15.7844126121
3.5,5855,28776,1.59671278238,1.44168980865,7.13886847906,5.01422050623,15.9671278238
3.51,5898,25288,1.60843928103,1.44888206193,6.55097087379,4.37441010613,14.4759535293
3.52,5930,22672,1.61716597771,1.45240742619,7.65627782725,3.9004889281,12.9373278217
3.53,5956,29430,1.62425641876,1.45540408427,5.79927007299,5.04066508634,16.2425641876
3.54,5982,23544,1.63134685981,1.45722625133,5.52306648575,4.01477204123,13.0507748785
3.55,6046,29648,1.61008473442,1.46779854087,7.56684092606,5.00166705798,16.1008473442
3.56,6110,29648,1.62712830422,1.47595597476,6.9934318555,4.94843105962,16.2712830422
3.57,6148,18094,1.63724792379,1.48058456329,7.41604010025,3.00090975632,9.82348754273
3.58,6176,27686,1.64470448557,1.48493411309,7.26312335958,4.57035591847,14.8023403702
3.59,6190,29212,1.64843276647,1.48651673962,6.71836734694,4.8110626506,16.4843276647
3.6,6211,25288,1.65402518781,1.48848482261,6.03328509407,4.15105031426,14.8862266903
3.61,6263,29866,1.66787308827,1.49750186509,6.52971913782,4.86115086514,16.6787308827
3.62,6325,23762,1.68438404651,1.50421188706,6.68999247555,3.82882443413,13.4750723721
3.63,6403,29430,1.67269442076,1.51321601234,7.46807109941,4.68275838139,16.7269442076
3.64,6427,26596,1.67896408593,1.51541717284,6.19010918433,4.21534658806,15.1106767734
3.65,6461,28122,1.68784611159,1.5182768755,6.21371261853,4.43273692459,15.1906150043
3.66,6482,30084,1.69333206862,1.51974961388,5.730713246,4.72591775835,16.9333206862
3.67,6524,11118,1.68162991796,1.52436799294,5.83415666902,1.73482961857,6.72651967184
3.68,6570,16568,1.69348690389,1.53081079329,6.8893360161,2.56651126185,10.1609214234
3.69,6637,13952,1.71075686167,1.53836374027,6.83375,2.13856680475,8.55378430833
3.7,6672,25724,1.7197784814,1.54005761495,6.02564102564,3.92129898955,13.7582278512
3.71,6696,29212,1.72596473493,1.54163653605,6.09735269001,4.43639625295,15.5336826143
3.72,6722,28776,1.73266650959,1.54426630396,5.96305031447,4.35236695082,15.5939985863
3.73,6760,25724,1.71684041011,1.54713226708,6.14093959732,3.86802298519,13.7347232809
3.74,6830,29430,1.73461834335,1.55313838608,6.48970099668,4.37833749672,15.6115650902
3.75,6910,20928,1.75493598134,1.55783971418,6.96987951807,3.07602559334,12.2845518694
3.76,6937,29648,1.76179318416,1.55835527625,6.00944669366,4.33982596902,15.8561386575
3.77,6957,28122,1.76687259366,1.55969873628,7.68207282913,4.10391794724,15.901853343
3.78,6986,27250,1.7598235431,1.56152608809,6.0204415372,3.9590546592,14.0785883448
3.79,7012,30084,1.76637312972,1.56367288692,6.1124523507,4.35476344918,15.8973581675
3.8,7063,11336,1.77922039578,1.56595474453,6.84458509142,1.62843080508,7.11688158314
3.81,7117,15260,1.79282338338,1.56751711304,6.89400921659,2.17465765313,8.96411691689
3.82,7145,29648,1.79987678435,1.56844700934,6.47897897898,4.20749349175,16.1988910592
3.83,7165,29648,1.80491492791,1.56915196798,6.92448979592,4.19492356446,16.2442343511
3.84,7181,29648,1.80894544275,1.56964410867,6.57953063885,4.1849817844,16.2805089847
3.85,7194,27686,1.81222023606,1.57028276217,5.80023995201,3.90054747403,14.4977618885
3.86,7236,30084,1.82280033752,1.5718231865,6.65224766751,4.21230288356,16.4052030377
3.87,7293,19620,1.83715904665,1.57071370718,6.83810188416,2.72455069395,11.0229542799
3.88,7321,8502,1.79050672032,1.57089927254,6.81858019281,1.17582301408,5.37152016095
3.89,7340,24852,1.78491711048,1.57071920007,6.72478632479,3.42749482039,12.4944197733
3.9,7362,30084,1.79026699827,1.56907736385,6.32897603486,4.13571929358,16.1124029845
3.91,7373,23980,1.79294194217,1.56862134068,6.38866120219,3.2913825314,12.5505935952
3.92,7425,30084,1.80558713151,1.56266483052,6.33266264252,4.09850581591,16.2502841836
3.93,7460,30084,1.78447723392,1.56129744175,6.69922698524,4.07827550925,16.0602951053
3.94,7491,30084,1.79189262189,1.55478122742,6.79628305933,4.06046011599,16.127033597
3.95,7517,28122,1.78386606253,1.54958960057,6.56056527591,3.78160443536,14.2709285002
3.96,7526,28776,1.76914568234,1.54759945897,7.03611111111,3.86457459408,14.1531654588
3.97,7550,28994,1.77478739061,1.54117317455,6.24361948956,3.88089468702,14.1982991248
3.98,7574,30084,1.78042909887,1.53517260662,6.44502617801,4.01316409157,14.2434327909
3.99,7633,28994,1.79429829834,1.52006093109,6.59632352941,3.83608872702,14.3543863868
4.0,7646,30084,1.79735422365,1.51844404113,6.68234442836,3.97305738518,14.3788337892
4.01,7654,29866,1.79923479307,1.51868447099,6.77952755906,3.93982749244,14.3938783446
4.02,7667,27250,1.80229071838,1.51653528238,6.73614557486,3.5881717173,14.418325747
4.03,7684,30084,1.8062869284,1.51006752658,6.47192429022,3.95192475028,14.4502954272
4.04,7705,30084,1.80004054535,1.50103636413,6.08882907133,3.94047602462,14.4003243628
4.05,7726,30084,1.80494656111,1.49244535761,7.03667481663,3.92902968387,14.4395724889
4.06,7757,30084,1.81218877486,1.46762571862,7.21162790698,3.91229535596,14.4975101989
4.07,7769,30084,1.81499221244,1.44709512835,6.98956521739,3.9058145425,14.5199376995
4.08,7778,28122,1.81709479062,1.43831711401,7.04230235784,3.64650257034,14.536758325
4.09,7788,30084,1.8194309886,1.42600646271,6.37557152188,3.89552543124,14.5554479088
4.1,7798,30084,1.82176718658,1.4192169828,6.46123778502,3.89024116327,14.5741374927
4.11,7815,27250,1.82573872315,1.39697560324,6.97160883281,3.51562083562,12.7801710621
4.12,7836,28340,1.83064473892,1.37381535575,6.6262254902,3.64583663788,14.6451579113
4.13,7844,28776,1.8325136973,1.36171856866,7.0731511254,3.69781829151,14.6601095784
4.14,7851,29212,1.83414903589,1.35489112398,6.91866028708,3.75058629319,14.6731922871
4.15,7857,30084,1.83555075468,1.34719210684,6.19282814614,3.85938202593,14.6844060374
4.16,7872,29212,1.83905505165,1.33150639851,6.48290598291,3.74001039448,14.7124404132
4.17,7898,30084,1.84512916641,1.31278903257,6.55651547876,3.83818450691,14.7610333313
4.18,7901,24634,1.8458300258,1.30798088228,6.46644295302,3.14159530051,12.9208101806
4.19,7905,27032,1.77458475667,1.30668559541,7.39383259912,3.4455526158,12.4220932967
4.2,7910,30084,1.77570720117,1.30415475129,6.72847682119,3.83227039823,14.2056576094
4.21,7913,19402,1.76793083377,1.30388640841,6.49433106576,2.47054723458,8.83965416887
4.22,7932,29212,1.77217583388,1.28749554829,6.78505392912,3.71026546099,14.177406671
4.23,7950,30084,1.77619741293,1.27748535219,7.07422969188,3.81182688313,14.2095793034
4.24,7963,30084,1.77910188669,1.26941463412,6.58743169399,3.80523944622,14.2328150935
4.25,7968,30084,1.78021899198,1.26824666007,7.57945306726,3.80271700905,14.2417519358
4.26,7973,30084,1.78133609727,1.26763183177,6.83264633141,3.80020891658,14.2506887781
4.27,7980,30084,1.75994342721,1.2661310742,6.5223880597,3.79665136061,14.0795474177
4.28,7992,28558,1.76258995868,1.25976533066,6.60684844642,3.59838185862,14.1007196694
4.29,8012,30084,1.76700084446,1.25329744145,6.87968952135,3.78069529661,14.1360067557
4.3,8013,30084,1.76722138875,1.25310882165,6.47242206235,3.78019620784,14.13777111
4.31,8021,30084,1.76898574306,1.25034548703,7.61186186186,3.77621132083,14.1518859445
4.32,8026,30084,1.77008846451,1.24682625248,6.89859943978,3.77369601855,14.1607077161
4.33,8031,29648,1.77119118595,1.24624387442,5.71339563863,3.71656596412,14.1695294876
4.34,8036,29648,1.7722939074,1.24586471246,6.79030144168,3.71412956542,14.1783512592
4.35,8053,30084,1.77604316031,1.24201913443,6.76129032258,3.76037950441,14.2083452825
4.36,8056,29866,1.77670479318,1.24127471999,6.74585308057,3.7316767977,14.2136383454
4.37,8059,30084,1.77736642605,1.24078888088,7.13301662708,3.75742770319,14.2189314084
4.38,8065,29866,1.73015085766,1.23937180137,6.35135135135,3.7272399414,13.8412068613
4.39,8067,30084,1.73057990933,1.23916357181,6.33794056669,3.75347147293,13.8446392746
4.4,8076,29866,1.73251064184,1.23744178492,6.5,3.72193944418,13.8600851347
4.41,8083,24198,1.73401232269,1.23698072601,6.89031078611,3.01285497748,10.4040739361
4.42,8087,25506,1.73343706715,1.23717138304,6.55976485957,3.17405947669,12.13405947
4.43,8090,26378,1.73408011292,1.2369511145,7.31198910082,3.28131586928,12.1385607905
4.44,8094,29866,1.73493750729,1.23637106539,6.67266435986,3.71328223907,13.8795000583
4.45,8098,30084,1.73579490166,1.23652742772,6.22530206112,3.73847420288,13.8863592133
4.46,8106,30084,1.70053600146,1.23615863427,6.63962264151,3.73459989037,13.6042880117
4.47,8113,30084,1.70200451269,1.23565548634,6.78794480755,3.73128029442,13.6160361015
4.48,8117,20056,1.70284366196,1.23500445462,6.76069017254,2.4862465406,8.51421830979
4.49,8120,23762,1.70347302391,1.23470656985,6.99794379712,2.94453762834,10.2208381435
4.5,8122,30084,1.70389259855,1.23429986839,6.5364281109,3.72699153785,13.6311407884
4.51,8132,30084,1.70599047173,1.23205143282,6.25612177366,3.72226696017,13.6479237739
4.52,8143,30084,1.70829813223,1.22972692101,6.74387683695,3.71707542774,13.6663850579
4.53,8145,28994,1.70871770687,1.22903189667,6.42867647059,3.58149413877,13.6697416549
4.54,8145,29866,1.70871770687,1.22903189667,7.36442248301,3.6892082482,13.6697416549
4.55,8148,28558,1.70934706882,1.22854319426,6.55048859935,3.52629905984,13.6747765506
4.56,8149,29648,1.70955685614,1.22850134675,6.38222498446,3.66041635529,13.6764548491
4.57,8157,7848,1.71123515469,1.22890535861,6.71370420624,0.967952857161,3.42247030937
4.58,8165,29866,1.64543283956,1.2285091501,6.78791858175,3.68002898966,13.1634627165
4.59,8170,30084,1.64644045306,1.22869533572,6.09485530547,3.70456673811,13.1715236245
4.6,8172,28558,1.64684349846,1.22881900858,7.4521575985,3.51576937086,11.5279044892
4.61,8173,29430,1.64704502116,1.22889231987,6.74273564848,3.62265170538,13.1763601693
4.62,8177,29866,1.61865687396,1.22831902635,6.05413625304,3.67444189321,12.9492549916
4.63,8179,30084,1.61905277878,1.22781661955,6.48852223816,3.70032971941,12.9524222302
4.64,8183,30084,1.61984458843,1.22694805654,6.65162200282,3.69850516144,12.9587567074
4.65,8186,29430,1.62043844566,1.22705643337,6.90442591405,3.61673076971,12.9635075653
4.66,8187,29866,1.62063639808,1.22698029661,6.86057692308,3.6698520129,12.9650911846
4.67,8187,30084,1.62063639808,1.22698029661,6.62444444444,3.69663925387,12.9650911846
4.68,8187,28994,1.62063639808,1.22698029661,6.37297861242,3.56270304902,12.9650911846
4.69,8189,29648,1.6210323029,1.22718086037,6.61092436975,3.64214244191,12.9682584232
4.7,8192,30084,1.62162616014,1.22717535682,6.71057401813,3.69433103305,12.9730092811
4.71,8192,28994,1.62162616014,1.22717535682,6.76615746181,3.56047845939,12.9730092811
4.72,8194,29866,1.62202206496,1.22716919247,6.29960784314,3.66663515883,12.9761765197
4.73,8194,30084,1.62202206496,1.22716919247,5.74296875,3.69339891911,12.9761765197
4.74,8196,30084,1.58999189722,1.22731707241,6.32413031474,3.69247874243,12.7199351778
4.75,8200,30084,1.59076788155,1.22743789029,6.28206896552,3.69067545173,12.7261430524
4.76,8202,30084,1.59115587372,1.22658562458,6.48958953004,3.68977331514,12.7292469898
4.77,8203,29648,1.5913498698,1.22639694878,7.43995963673,3.6358396171,12.7307989584
4.78,8204,30084,1.57204472194,1.22654140869,6.89959136019,3.68884211139,12.5763577755
4.79,8206,29866,1.57242796054,1.22665459593,6.13847117794,3.66120561412,12.5794236843
4.8,8209,29866,1.57300281843,1.22602668142,6.20014662757,3.65986285119,12.5840225475
4.81,8211,30084,1.57338605703,1.22612641786,7.04864091559,3.68566165243,12.5870884562
4.82,8211,30084,1.57338605703,1.22612641786,6.82054890922,3.68566165243,12.5870884562
4.83,8212,30084,1.57357767633,1.22606725887,7.09696186167,3.68519820421,12.5886214106
4.84,8213,29430,1.57376929562,1.22597691124,6.05894039735,3.60463893365,12.590154365
4.85,8214,26378,1.57396091492,1.22575700334,6.19341061623,3.23042352832,11.0177264045
4.86,8216,30084,1.57434415352,1.22569319469,6.54215003867,3.68340361133,12.5947532281
4.87,8217,28776,1.57453577282,1.22578355523,6.37048969072,3.52282838547,12.5962861825
4.88,8218,30084,1.57472739211,1.22591785356,7.46386946387,3.68250183361,12.5978191369
4.89,8219,20492,1.57491901141,1.22590019726,7.04714285714,2.5080681616,7.87459505707
4.9,8219,30084,1.57491901141,1.22590019726,6.36220472441,3.68205751384,12.5993520913
4.91,8222,30084,1.57549386931,1.22562378686,6.61048909841,3.68073092999,12.6039509545
4.92,8224,30084,1.5758771079,1.22537793071,6.741473397,3.67984476246,12.6070168632
4.93,8225,30084,1.5760687272,1.22539782731,6.51347305389,3.67939559322,12.6085498176
4.94,8225,28558,1.5760687272,1.22539782731,7.26744186047,3.49275958487,11.0324810904
4.95,8225,30084,1.5760687272,1.22539782731,6.65068493151,3.67939559322,12.6085498176
4.96,8225,30084,1.5760687272,1.22539782731,6.12588943623,3.67939559322,12.6085498176
4.97,8226,25070,1.5762603465,1.22552291658,6.175,3.06579294847,11.0338224255
4.98,8230,30084,1.57702682369,1.22573125554,6.88601355514,3.6771927931,12.6162145895
4.99,8234,30084,1.57779330089,1.22575439234,6.4931862427,3.67539666732,12.6223464071
5.0,8234,29866,1.57779330089,1.22575439234,6.45153846154,3.64876335813,12.6223464071


==> data/innodb/goldengate_uniform_1.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.106112,1.076148,9.61708405562,0.0,1.106112
0.02,32,0,1.118592,1.1049216,0,0.0,1.118592
0.03,62,0,1.86248,1.1277459,0,0.0,1.86248
0.04,64,0,1.187904,1.095664,0,0.0,1.187904
0.05,65,0,1.206465,1.097109,0,0.0,1.206465
0.06,121,0,1.822502,1.623215,0,0.0,1.822502
0.07,128,0,1.216768,1.1428672,0,0.0,1.216768
0.08,128,0,1.216768,1.1428672,0,0.0,1.216768
0.09,128,0,1.216768,1.1428672,0,0.0,1.216768
0.1,135,3706,1.28331,1.150227,52.5,27.6413641155,70.58205
0.11,191,2834,1.705439,1.477385,64.0465116279,15.1676012969,51.16317
0.12,238,1090,1.8088,1.6307522,19.9166666667,4.61903617089,18.088
0.13,255,1962,1.71411,1.1456895,12.5344827586,7.7099359071,27.42576
0.14,256,4796,1.250304,1.143232,13.7326732673,18.7665835499,47.511552
0.15,256,4578,1.250304,1.143232,33.4765625,17.9135570249,45.010944
0.16,256,1962,1.250304,1.143232,25.4817518248,7.67723872495,20.004864
0.17,256,7194,1.250304,1.143232,9.88028169014,28.1498753248,71.267328
0.18,257,6322,1.255188,1.1398978,34.8536585366,24.6495409319,62.7594
0.19,260,4360,1.26984,1.146717,33.0895522388,16.8215926374,43.17456
0.2,275,1308,1.24025,1.1905575,23.8402777778,4.7967060465,12.4025
0.21,316,3924,1.408412,1.29955,17.2822580645,12.6484748658,35.2103
0.22,371,3924,1.583799,1.4700875,26.1181102362,10.8247888735,34.843578
0.23,433,3052,1.737629,1.601667,19.9273743017,7.16812987871,26.064435
0.24,466,5232,1.81274,1.6257575,10.7723880597,11.3519711515,41.69302
0.25,494,4796,1.790256,1.1954306,12.496,9.76639674183,35.80512
0.26,508,5232,1.780032,1.1539982,13.5915492958,10.3361125873,37.380672
0.27,511,6104,1.652574,1.1576705,14.7882736156,11.9821064151,39.661776
0.28,512,6758,1.655808,1.1588352,16.5394321767,13.2383313497,44.706816
0.29,512,7412,1.655808,1.1588352,18.0286738351,14.51946019,48.018432
0.3,513,5014,1.356372,1.158867,18.5266106443,9.80158539007,27.12744
0.31,513,6976,1.356372,1.158867,9.46205357143,13.6369883688,37.978416
0.32,513,6758,1.356372,1.158867,14.3629441624,13.2108324823,36.622044
0.33,514,7412,1.286542,1.1584275,17.9141104294,14.4620537425,37.309718
0.34,514,7848,1.286542,1.1584275,18.1036414566,15.3127627862,39.882802
0.35,514,4142,1.286542,1.1584275,17.6947890819,8.08173591492,21.871214
0.36,516,6540,1.291548,1.156356,8.41791044776,12.7154162667,33.580248
0.37,520,5232,1.30156,1.160224,14.2946635731,10.100296394,27.33276
0.38,527,7848,1.245301,1.1686225,16.7724358974,14.9638310861,37.35903
0.39,538,4796,1.2374,1.1794574,16.896,8.97485580497,22.2732
0.4,551,7630,1.266198,1.195119,10.8607888631,13.9724281711,35.453544
0.41,583,4796,1.30592,1.2410904,14.7173913043,8.33641583155,22.20064
0.42,624,6104,1.390272,1.2922104,15.8616714697,9.95462362139,27.80544
0.43,670,6758,1.45859,1.35541,14.1305483029,10.2901944891,30.63039
0.44,721,7412,1.537893,1.428301,11.0528375734,10.5014425508,32.295753
0.45,790,8938,1.6353,1.51522,12.3458333333,11.5396781212,37.6119
0.46,840,8284,1.70856,1.561602,13.6794871795,10.030818432,34.1712
0.47,890,6540,1.75686,1.5918095,11.4625176803,7.44659202219,26.3529
0.48,930,4796,1.77258,1.61634,9.08712121212,5.20990496169,19.49838
0.49,947,10682,1.766155,1.5948427,13.7698961938,11.3802136567,40.621565
0.5,978,11118,1.811256,1.2535026,14.962962963,11.4385148326,41.658888
0.51,993,12208,1.800309,1.1884224,16.3741648107,12.3535439617,45.007725
0.52,1004,15042,1.76704,1.184971,17.8343558282,15.0423736697,53.0112
0.53,1017,12862,1.763478,1.167516,19.0395256917,12.6853175474,45.850428
0.54,1019,13734,1.766946,1.168793,21.7467948718,13.5168028042,47.707542
0.55,1020,17440,1.76868,1.168971,21.4280821918,17.1464270282,61.9038
0.56,1023,17440,1.5345,1.1690844,23.6791277259,17.092589912,53.7075
0.57,1023,17440,1.5345,1.1690844,25.0418848168,17.092589912,53.7075
0.58,1023,15478,1.5345,1.1690844,24.3773584906,15.1696735469,47.5695
0.59,1023,16568,1.5345,1.1690844,24.3305785124,16.2379604164,50.6385
0.6,1023,17004,1.5345,1.1690844,24.035483871,16.6652751642,52.173
0.61,1023,21364,1.5345,1.1690844,23.8953488372,20.9384226422,64.449
0.62,1025,20928,1.380675,1.16932,29.9440298507,20.4708438275,56.607675
0.63,1025,17658,1.380675,1.16932,26.8733850129,17.2722744795,48.323625
0.64,1025,17876,1.380675,1.16932,25.8484848485,17.485512436,48.323625
0.65,1025,16568,1.380675,1.16932,27.8945783133,16.2060846968,45.562275
0.66,1025,17658,1.380675,1.16932,23.3588709677,17.2722744795,48.323625
0.67,1027,19620,1.313533,1.1684179,27.7212121212,19.1553650834,51.227787
0.68,1027,19184,1.313533,1.1684179,26.154676259,18.7296903038,49.914254
0.69,1027,21582,1.313533,1.1684179,30.7654320988,21.0709015917,56.481919
0.7,1029,11554,1.316091,1.1695614,27.4848484848,11.2600456669,30.270093
0.71,1032,18748,1.319928,1.1658504,29.8704663212,18.2219070311,48.837336
0.72,1033,18530,1.321207,1.164191,26.7844311377,17.9934008924,47.563452
0.73,1039,16568,1.313296,1.167836,26.163141994,16.0009215674,42.025472
0.74,1046,17876,1.322144,1.1712585,25.8231292517,17.1573675768,46.27504
0.75,1055,19184,1.33352,1.176325,24.2323232323,18.268082129,49.34024
0.76,1066,18312,1.280266,1.182194,26.1660899654,17.2727420951,44.80931
0.77,1074,20710,1.289874,1.1882199,24.4246153846,19.4021082649,50.305086
0.78,1089,17876,1.307889,1.193544,28.0175438596,16.5364795683,43.160337
0.79,1106,17440,1.328306,1.207199,24.7467948718,15.9067772033,42.505792
0.8,1131,17222,1.318746,1.2243075,24.4236842105,15.3870336935,40.881126
0.81,1162,16786,1.333976,1.2444439,19.488372093,14.6262454664,38.685304
0.82,1201,17876,1.361934,1.268256,20.1337047354,15.102183645,40.85802
0.83,1230,15914,1.37145,1.28289,18.7489270386,13.1444429903,35.6577
0.84,1281,14170,1.428315,1.320711,16.8427152318,11.2587955991,32.851245
0.85,1320,12208,1.4718,1.34376,17.5411522634,9.42157127839,27.9642
0.86,1362,13080,1.494114,1.3741899,12.9442622951,9.79117188268,29.88228
0.87,1404,8066,1.526148,1.399788,12.1252699784,5.86017014441,18.313776
0.88,1473,14170,1.601151,1.445013,15.3852327448,9.81500935546,32.02302
0.89,1508,13952,1.587924,1.464268,13.4003350084,9.43682013837,30.170556
0.9,1573,17658,1.63592,1.500642,12.4270833333,11.4390039292,37.62616
0.91,1629,15260,1.69416,1.536147,13.5179104478,9.53326302532,32.18904
0.92,1665,17440,1.67166,1.55178,12.5064695009,10.6489708015,35.10486
0.93,1695,18094,1.70178,1.5632985,16.3977777778,10.8433890755,37.43916
0.94,1737,20710,1.712682,1.577196,13.2417794971,12.0948126927,41.104368
0.95,1783,18530,1.758038,1.5902577,16.1541155867,10.5257063179,36.918798
0.96,1818,19184,1.765278,1.594386,15.6724436742,10.6728079988,38.836116
0.97,1848,21364,1.794408,1.5990744,15.8234086242,11.6798198857,43.065792
0.98,1877,22236,1.822567,1.591696,14.9185185185,11.9558306491,43.741608
0.99,1913,20928,1.79822,1.5694252,14.8176,11.0250068819,39.56084
1.0,1933,22018,1.81702,1.5564516,16.4085027726,11.4697104736,41.79146
1.01,1953,21364,1.83582,1.3276494,15.6572504708,11.0069214136,40.38804
1.02,1973,23544,1.807268,1.221287,16.1943231441,11.9972538243,43.374432
1.03,1992,22454,1.798776,1.197192,15.3279857398,11.3241018157,41.371848
1.04,1998,24852,1.792206,1.1931057,19.0275590551,12.4930134847,44.80515
1.05,2009,23326,1.802073,1.189328,17.258979206,11.657000984,43.249752
1.06,2015,18966,1.807455,1.18885,17.8250460405,9.44797899721,34.341645
1.07,2026,22672,1.817322,1.181158,16.8996138996,11.2287388232,41.798406
1.08,2034,24416,1.802124,1.17972,17.6997840173,12.0415325534,45.0531
1.09,2037,25070,1.704969,1.179423,17.9330143541,12.3443746923,42.624225
1.1,2042,5886,1.637684,1.180276,21.4829545455,2.89071345719,9.826104
1.11,2044,28340,1.59432,1.1811254,22.0641330166,13.9039948033,44.64096
1.12,2045,28776,1.584875,1.179965,20.9175475687,14.1106714419,45.961375
1.13,2045,28340,1.584875,1.179965,22.7564469914,13.8968733897,44.3765
1.14,2045,28122,1.584875,1.179965,22.4811881188,13.7899743637,44.3765
1.15,2045,27250,1.584875,1.179965,22.9905437352,13.3623782594,42.791625
1.16,2045,28122,1.584875,1.179965,19.465648855,13.7899743637,44.3765
1.17,2046,27904,1.501764,1.180542,20.4064837905,13.6760942744,42.049392
1.18,2046,28340,1.501764,1.180542,21.6645021645,13.8897832474,42.049392
1.19,2046,26596,1.501764,1.180542,21.5589622642,13.0350273553,39.045864
1.2,2047,24416,1.502498,1.181119,21.7627811861,11.9609377964,36.059952
1.21,2047,24416,1.502498,1.181119,18.9490333919,11.9609377964,36.059952
1.22,2048,28122,1.4848,1.181696,20.0272727273,13.7695962539,41.5744
1.23,2048,28122,1.4848,1.181696,22.5376623377,13.7695962539,41.5744
1.24,2049,28340,1.456839,1.182273,21.7985781991,13.8694919613,40.791492
1.25,2049,27904,1.456839,1.182273,21.464362851,13.6561151619,40.791492
1.26,2050,26814,1.44115,1.18285,20.0831758034,13.1162628057,38.91105
1.27,2050,28122,1.44115,1.18285,20.7176470588,13.7560805036,40.3522
1.28,2050,28558,1.44115,1.18285,21.4892601432,13.9693530695,40.3522
1.29,2050,25288,1.44115,1.18285,21.3411016949,12.3698088249,36.02875
1.3,2052,20928,1.393308,1.181952,20.3255813953,10.2272241403,29.259468
1.31,2052,27250,1.393308,1.181952,20.4386792453,13.3166980994,37.619316
1.32,2052,27904,1.393308,1.181952,22.146039604,13.6362988538,39.012624
1.33,2053,28558,1.393987,1.182528,21.2757847534,13.9493104829,39.031636
1.34,2053,27904,1.393987,1.182528,22.3301662708,13.6298606245,39.031636
1.35,2054,27904,1.372072,1.183104,22.7281105991,13.623362432,38.418016
1.36,2056,27468,1.361072,1.182714,20.2823218997,13.3981410011,36.748944
1.37,2057,27904,1.361734,1.182775,21.6934673367,13.6045320863,38.128552
1.38,2060,28122,1.36372,1.18244,22.0,13.691865377,38.18416
1.39,2061,27904,1.364382,1.180953,22.6631853786,13.5793647499,38.202696
1.4,2063,24198,1.365706,1.1818927,22.5257270694,11.765109059,32.776944
1.41,2068,27468,1.369016,1.1821722,20.4439918534,13.3249504365,36.963432
1.42,2070,28558,1.37034,1.18197,21.9223057644,13.8410349606,38.36952
1.43,2076,28340,1.374312,1.183839,21.7863436123,13.698536374,38.480736
1.44,2084,28122,1.296248,1.185796,21.5764411028,13.5441644387,34.998696
1.45,2086,29212,1.297492,1.186934,23.2776412776,14.0566962298,37.627268
1.46,2091,27250,1.300602,1.187688,19.0302419355,13.0836598072,35.116254
1.47,2098,28558,1.304956,1.1877827,20.1253132832,13.6697156098,36.538768
1.48,2112,26596,1.313664,1.189056,19.6326530612,12.6532028621,34.155264
1.49,2114,27686,1.314908,1.190182,20.1162790698,13.1603021134,35.502516
1.5,2121,28776,1.319262,1.189881,20.3252427184,13.6362340076,36.939336
1.51,2136,28776,1.328592,1.194024,20.227571116,13.5478147334,35.871984
1.52,2149,28340,1.325933,1.196993,19.5307377049,13.2688035047,35.800191
1.53,2168,28340,1.307304,1.201072,20.5272331155,13.1614439557,35.297208
1.54,2174,26814,1.310922,1.202222,19.2154696133,12.4210523906,32.77305
1.55,2184,27032,1.316952,1.203384,19.0947368421,12.4689691427,32.9238
1.56,2201,27032,1.327203,1.21055,18.3182711198,12.3802291888,33.180075
1.57,2237,28558,1.331015,1.2173754,16.4990215264,12.8848441874,34.60639
1.58,2265,27468,1.347675,1.225365,18.6974637681,12.251237803,33.691875
1.59,2284,27904,1.352128,1.228792,15.1,12.3490555993,33.8032
1.6,2298,24634,1.360416,1.231728,17.962962963,10.8396920424,29.929152
1.61,2314,25288,1.356004,1.235676,15.5207296849,11.0555710446,29.832088
1.62,2364,27686,1.385304,1.255284,13.985840708,11.8654453901,33.247296
1.63,2411,26596,1.412846,1.270597,16.2783687943,11.189249754,32.495458
1.64,2435,25506,1.414735,1.278375,14.9180327869,10.6306196119,29.709435
1.65,2462,25070,1.430422,1.285164,14.7466467958,10.3396490365,30.038862
1.66,2482,25288,1.442042,1.293122,15.0325203252,10.3493288174,30.282882
1.67,2523,28776,1.460817,1.306914,12.9579242637,11.5938108374,33.598791
1.68,2590,25942,1.49961,1.32867,14.6788732394,10.192191067,31.49181
1.69,2611,28122,1.456938,1.334221,14.5521367521,10.9628661724,32.052636
1.7,2627,24634,1.465866,1.3416089,14.7579425113,9.54620958071,27.851454
1.71,2675,24634,1.49265,1.356225,11.8533950617,9.37920533377,28.36035
1.72,2731,20710,1.50205,1.373693,11.2390909091,7.72748625121,24.0328
1.73,2780,19838,1.529,1.39,12.5861713106,7.2733920802,22.935
1.74,2814,18966,1.5477,1.398558,9.71144278607,6.8702646129,21.6678
1.75,2842,21364,1.537522,1.409632,7.14494875549,7.66494549823,24.600352
1.76,2896,23544,1.566736,1.430624,8.73907910272,8.29027194889,26.634512
1.77,2985,22454,1.6119,1.453695,9.75831702544,7.66957776586,25.7904
1.78,3030,18530,1.6362,1.4651565,9.60138781804,6.23430957517,21.2706
1.79,3071,8720,1.603062,1.47408,8.53558926488,2.89363310692,9.618372
1.8,3140,19402,1.63908,1.49464,7.86500429923,6.29391360751,21.30804
1.81,3199,22018,1.66348,1.513127,8.88928150766,7.00704808583,23.28872
1.82,3216,23544,1.67232,1.517952,7.88137603796,7.45141805039,25.0848
1.83,3255,24198,1.68609,1.526595,10.2234891676,7.56319453228,25.29135
1.84,3292,25942,1.682212,1.534072,8.89955686854,8.01324809233,26.915392
1.85,3339,28340,1.706229,1.542618,10.1104441777,8.6255830315,29.005893
1.86,3400,25942,1.6932,1.5572,11.6414893617,7.74806822574,27.0912
1.87,3431,25506,1.708638,1.561105,11.5770700637,7.54537714724,25.62957
1.88,3460,25942,1.72308,1.56738,10.8344519016,7.60634355034,25.8462
1.89,3476,26596,1.731048,1.567676,9.86471408647,7.76001705951,27.696768
1.9,3509,25942,1.747482,1.568523,9.81256231306,7.49386579287,26.21223
1.91,3558,24634,1.771884,1.576194,11.1083150985,7.01267092439,24.806376
1.92,3616,22890,1.739296,1.587424,11.1386962552,6.40490730694,22.610848
1.93,3633,26596,1.747473,1.5854412,9.91106719368,7.40478396132,26.212095
1.94,3655,27250,1.758055,1.58627,10.3350383632,7.53803904926,26.370825
1.95,3679,28340,1.769599,1.58197,9.69044414536,7.78484575901,28.313584
1.96,3727,27468,1.792687,1.583975,10.5488069414,7.44209125098,26.890305
1.97,3762,28340,1.809522,1.572516,12.3807040417,7.60187516675,28.952352
1.98,3783,29212,1.808274,1.566162,10.5397039031,7.78878899942,28.932384
1.99,3799,28340,1.815922,1.561389,12.2004950495,7.52215622298,27.23883
2.0,3815,29866,1.812125,1.55652,12.0187919463,7.89141045564,28.994
2.01,3850,28994,1.82875,1.5382675,10.7504950495,7.58667457986,29.26
2.02,3885,25288,1.837605,1.490286,11.8741355463,6.55310452728,25.72647
2.03,3903,29430,1.846119,1.3890777,12.4473372781,7.58876619086,29.537904
2.04,3915,28122,1.851795,1.300563,10.6325459318,7.22732849881,27.776925
2.05,3922,28122,1.855106,1.2821018,11.9345088161,7.21335953141,27.82659
2.06,3933,29866,1.860309,1.25856,11.1855524079,7.63752270848,29.764944
2.07,3960,25288,1.87308,1.2276,11.3498023715,6.41965164468,24.35004
2.08,3977,28776,1.881121,1.212985,12.2663551402,7.27188083162,28.216815
2.09,3990,30084,1.77555,1.20498,10.6871345029,7.5755652659,28.4088
2.1,3995,28994,1.777775,1.2036935,13.4320987654,7.29129298905,26.666625
2.11,4000,29212,1.744,1.2002,11.6734693878,7.33618592618,26.16
2.12,4008,28122,1.747488,1.198392,10.5045045045,7.04753095582,26.21232
2.13,4022,30084,1.753592,1.198556,12.4493284493,7.51143173743,26.30388
2.14,4039,29648,1.761004,1.1959479,13.0150478796,7.36938589327,26.41506
2.15,4042,29648,1.742102,1.196432,12.2459736457,7.36353328486,26.13153
2.16,4043,29212,1.742533,1.196728,12.7506024096,7.25336153151,26.137995
2.17,4046,29866,1.71955,1.1966045,11.8803641092,7.40993933572,25.79325
2.18,4054,30084,1.72295,1.19593,12.1555023923,7.44845001295,25.84425
2.19,4059,29430,1.725075,1.193346,12.5230566535,7.27710204693,25.876125
2.2,4064,29648,1.7272,1.194816,12.1929824561,7.32144536365,25.908
2.21,4069,29648,1.656083,1.1946584,12.6315789474,7.31187049832,24.841245
2.22,4071,29866,1.656897,1.192803,11.9922680412,7.36180910321,24.853455
2.23,4075,26378,1.658525,1.193975,11.2024608501,6.49537309055,21.560825
2.24,4079,29430,1.656074,1.191068,12.4586929716,7.23949814936,24.84111
2.25,4083,29430,1.649532,1.192236,11.5609756098,7.2320408798,24.74298
2.26,4085,28776,1.65034,1.192003,13.1282758621,7.06771907393,24.7551
2.27,4086,29866,1.650744,1.189026,12.3516174402,7.33355047715,24.76116
2.28,4087,30084,1.585756,1.189317,11.1569839308,7.38515303582,23.78634
2.29,4089,30084,1.537464,1.189899,13.0890973036,7.38139723932,23.06196
2.3,4090,30084,1.53784,1.19019,13.1062937063,7.37956626302,23.0676
2.31,4090,29648,1.53784,1.19019,13.4376590331,7.27261602733,23.0676
2.32,4090,29430,1.53784,1.19019,13.2487479132,7.21914090948,23.0676
2.33,4090,30084,1.53784,1.19019,12.4615384615,7.37956626302,23.0676
2.34,4090,30084,1.53784,1.19019,12.2632794457,7.37956626302,23.0676
2.35,4090,22236,1.53784,1.19019,14.0657568238,5.45446202049,16.91624
2.36,4091,28340,1.538216,1.190481,12.1640735502,6.9500495928,21.535024
2.37,4092,28558,1.526316,1.190772,13.936825886,7.00175037929,21.368424
2.38,4092,16786,1.526316,1.190772,12.6984505364,4.11553266569,13.736844
2.39,4092,29212,1.526316,1.190772,11.1269649335,7.16209580783,22.89474
2.4,4092,29648,1.526316,1.190772,12.5509259259,7.26899276018,22.89474
2.41,4094,29866,1.527062,1.191354,12.9255617978,7.31880215899,22.90593
2.42,4094,30084,1.527062,1.191354,13.0549132948,7.37222407256,22.90593
2.43,4094,30084,1.527062,1.191354,13.4352201258,7.37222407256,22.90593
2.44,4094,30084,1.527062,1.191354,12.4496221662,7.37222407256,22.90593
2.45,4095,30084,1.527435,1.191645,12.0467532468,7.37042525436,22.911525
2.46,4097,29866,1.528181,1.192227,13.4837340877,7.31342616767,22.922715
2.47,4099,30084,1.47564,1.192809,12.6964028777,7.36313943903,22.1346
2.48,4099,30084,1.47564,1.192809,13.1666666667,7.36313943903,22.1346
2.49,4099,30084,1.47564,1.192809,12.6393442623,7.36313943903,22.1346
2.5,4099,30084,1.47564,1.192809,11.7225433526,7.36313943903,22.1346
2.51,4100,29648,1.476,1.1931,11.9918604651,7.25466876427,22.14
2.52,4100,30084,1.476,1.1931,12.9191489362,7.36135506963,22.14
2.53,4100,30084,1.476,1.1931,12.4387351779,7.36135506963,22.14
2.54,4101,29648,1.47636,1.193391,11.9492440605,7.25302720258,22.1454
2.55,4103,30084,1.47708,1.18987,11.3078055965,7.35610293972,22.1562
2.56,4103,29212,1.47708,1.18987,12.1075027996,7.14288256465,22.1562
2.57,4105,28340,1.432645,1.19045,12.8103975535,6.92628527768,20.05703
2.58,4105,29648,1.432645,1.19045,12.188221709,7.2459599828,21.489675
2.59,4106,30084,1.432994,1.19074,12.6722925457,7.35077678553,21.49491
2.6,4106,28776,1.432994,1.19074,11.8676627535,7.03117779486,21.49491
2.61,4107,29648,1.433343,1.19103,11.789244186,7.242504599,21.500145
2.62,4112,30084,1.435088,1.19248,12.6386449184,7.34051427549,21.52632
2.63,4112,28994,1.435088,1.19248,12.5496503497,7.07455361333,21.52632
2.64,4114,3924,1.402874,1.19306,13.4727272727,0.956996621777,2.805748
2.65,4116,29648,1.403556,1.190553,11.7924263675,7.22727551223,21.05334
2.66,4116,30084,1.403556,1.190553,11.3784461153,7.33355897565,21.05334
2.67,4116,30084,1.403556,1.190553,13.0872093023,7.33355897565,21.05334
2.68,4117,29430,1.403897,1.189813,12.6317647059,7.17244824048,21.058455
2.69,4117,30084,1.403897,1.189813,12.6737967914,7.33183597916,21.058455
2.7,4118,29430,1.404238,1.190102,13.1188630491,7.17078276885,21.06357
2.71,4119,30084,1.404579,1.190391,12.0040871935,7.32846383473,21.068685
2.72,4124,30084,1.406284,1.191836,11.9892344498,7.32004736495,21.09426
2.73,4128,29648,1.38288,1.192992,12.946835443,7.20723415739,20.7432
2.74,4129,28776,1.383215,1.193281,11.8439153439,6.99364523274,19.36501
2.75,4130,29212,1.38355,1.1917115,13.3527950311,7.09797478474,20.75325
2.76,4132,28994,1.38422,1.190016,12.0393184797,7.04181929491,20.7633
2.77,4134,30084,1.38489,1.190592,11.2816091954,7.30318732384,20.77335
2.78,4139,29430,1.370009,1.192032,11.7205479452,7.13626604082,20.550135
2.79,4151,30084,1.373981,1.191337,13.3274456522,7.27513034506,20.609715
2.8,4154,30084,1.374974,1.192198,12.4014962594,7.27021001712,20.62461
2.81,4156,29648,1.375636,1.192772,12.717721519,7.16155241747,20.63454
2.82,4158,17876,1.359666,1.193346,11.5574136009,4.31600608813,12.236994
2.83,4165,29430,1.361955,1.195355,11.9014267185,7.09438928799,20.429325
2.84,4172,30084,1.364244,1.193192,12.3614627286,7.24072425077,20.46366
2.85,4172,30084,1.364244,1.193192,11.4742647059,7.24072425077,20.46366
2.86,4175,30084,1.365225,1.19405,12.3812664908,7.23586536324,20.478375
2.87,4177,30084,1.365879,1.194622,11.8586251621,7.23259560589,20.488185
2.88,4179,30084,1.341459,1.195194,11.4098360656,7.22928324449,20.121885
2.89,4192,30084,1.345632,1.19472,12.902284264,7.20857148989,20.18448
2.9,4203,30084,1.349163,1.197855,12.6122159091,7.19118996722,20.237445
2.91,4204,29866,1.349484,1.19814,12.1871275328,7.1375610808,20.24226
2.92,4210,29430,1.35141,1.19564,12.5317460317,7.02395445369,18.91974
2.93,4214,20274,1.352694,1.196776,11.5651074589,4.83441970062,13.52694
2.94,4228,30084,1.357188,1.200752,11.2645314353,7.15157345959,20.35782
2.95,4246,30084,1.362966,1.197372,12.5850066934,7.12352325172,20.44449
2.96,4256,28122,1.366176,1.200192,11.4163669065,6.64445234424,19.126464
2.97,4258,25724,1.366818,1.200756,11.1043165468,6.0752213772,17.768634
2.98,4264,24416,1.368744,1.202448,8.63477460902,5.75882763673,16.424928
2.99,4283,8502,1.374843,1.203523,8.84705882353,1.99708301054,5.499372
3.0,4297,28558,1.379337,1.20316,9.14795918367,6.68795413094,19.310718
3.01,4303,21146,1.381263,1.20484,10.0351035104,4.94581936204,13.81263
3.02,4309,28340,1.383189,1.20652,10.9911838791,6.61979382552,19.364646
3.03,4314,21146,1.384794,1.203606,10.5196078431,4.93406895163,13.84794
3.04,4342,29648,1.393782,1.207076,10.2155555556,6.87647251645,19.512948
3.05,4371,25288,1.403091,1.210767,11.2956431535,5.82965199158,16.837092
3.06,4377,29212,1.317477,1.212429,10.6389986825,6.7256041565,18.444678
3.07,4387,29430,1.320487,1.210812,10.5779036827,6.76140757299,18.486818
3.08,4391,28994,1.321691,1.211916,10.9479905437,6.65566246569,18.503674
3.09,4406,29430,1.326206,1.21165,8.35445544554,6.73440182412,18.566884
3.1,4434,28994,1.334634,1.21935,10.690023753,6.59600661797,18.684876
3.11,4477,30084,1.347577,1.222221,10.8977149075,6.78301121174,18.866078
3.12,4494,27032,1.343706,1.226862,9.67136929461,6.0733915908,17.468178
3.13,4504,27686,1.346696,1.225088,10.0833333333,6.20745801111,17.507048
3.14,4520,27904,1.35148,1.22944,8.14973262032,6.23562645147,17.56924
3.15,4546,28122,1.359254,1.231966,9.54479166667,6.2508055874,17.670302
3.16,4589,28994,1.372111,1.23903,8.94939493949,6.38867837286,17.837443
3.17,4607,25288,1.377493,1.24389,8.83825025432,5.55166266013,15.152423
3.18,4616,28994,1.380184,1.24632,10.4085365854,6.3536297652,17.942392
3.19,4636,28776,1.386164,1.247084,9.21784776903,6.2801262401,18.020132
3.2,4654,21800,1.391546,1.251926,8.17011278195,4.74043691399,13.91546
3.21,4693,28340,1.403207,1.257724,9.80358829084,6.11473192482,18.241691
3.22,4747,29212,1.371883,1.262702,9.31003039514,6.23553329059,17.834479
3.23,4760,29866,1.37564,1.26616,8.59692028986,6.3585653211,17.88332
3.24,4783,28122,1.382287,1.267495,9.84623217923,5.96008194702,16.587444
3.25,4798,28340,1.386622,1.27147,8.55545536519,5.98842383501,16.639464
3.26,4831,27904,1.396159,1.275384,7.55137844612,5.85837673563,16.753908
3.27,4885,27250,1.40688,1.284755,8.40282685512,5.66125961909,16.88256
3.28,4915,28122,1.41552,1.28773,8.97323340471,5.80837086489,16.98624
3.29,4935,27904,1.42128,1.29297,7.88607594937,5.74110769697,17.05536
3.3,4953,28340,1.426464,1.297686,8.59654471545,5.81063317414,17.117568
3.31,4973,27032,1.432224,1.297953,6.47815533981,5.5208676322,15.754464
3.32,5046,29866,1.453248,1.31196,8.89244663383,6.0156360208,17.438976
3.33,5108,28558,1.471104,1.322972,8.1028971029,5.68515146313,17.653248
3.34,5141,27686,1.460044,1.326378,7.38893280632,5.47739792055,16.060484
3.35,5165,28558,1.46686,1.327405,9.23492907801,5.62441422482,17.60232
3.36,5183,28994,1.471972,1.332031,7.97323340471,5.69112438832,17.663664
3.37,5204,21582,1.477936,1.337428,6.82849426063,4.21973548783,13.301424
3.38,5272,28558,1.497248,1.34436,7.96431467964,5.51406654176,16.469728
3.39,5339,30084,1.478903,1.356106,7.93766011956,5.73753076683,17.746836
3.4,5361,28776,1.484997,1.356333,6.66147859922,5.46614301765,16.334967
3.41,5381,27904,1.490537,1.361393,8.62246621622,5.28101626322,16.395907
3.42,5399,28994,1.495523,1.365947,6.53756708408,5.46942222336,16.450753
3.43,5432,30084,1.504664,1.368864,5.9128440367,5.64118346577,18.055968
3.44,5495,28776,1.522115,1.379245,7.45253682488,5.33497261866,16.743265
3.45,5578,27904,1.545106,1.3945,7.40340488527,5.09768442089,16.996166
3.46,5623,27250,1.557571,1.400127,7.44814241486,4.9385371192,15.57571
3.47,5650,28122,1.56505,1.4012,7.05693950178,5.07227922506,15.6505
3.48,5676,27686,1.549548,1.407648,6.4373540856,4.97075310963,15.49548
3.49,5698,18966,1.555554,1.413104,5.30891499654,3.39211175471,10.888878
3.5,5757,28776,1.571661,1.421979,6.82200886263,5.09415288112,15.71661
3.51,5847,26814,1.584537,1.438362,6.78220640569,4.67379006414,15.84537
3.52,5918,27032,1.603778,1.443992,7.57631954351,4.6547694923,16.03778
3.53,5946,22018,1.611366,1.444878,7.05808080808,3.77319374005,12.890928
3.54,5971,23326,1.618141,1.450953,5.06535569693,3.98033737337,12.945128
3.55,6024,25724,1.632504,1.457808,5.34492968172,4.35045841241,14.692536
3.56,6078,27468,1.647138,1.464798,5.74294205052,4.60339644594,16.47138
3.57,6127,28558,1.642036,1.47048,6.40049140049,4.74734212828,16.42036
3.58,6149,27686,1.647932,1.4733004,5.60134228188,4.58560259041,16.47932
3.59,6177,13516,1.655436,1.476303,6.46568627451,2.22830212344,8.27718
3.6,6201,29866,1.661868,1.482039,6.04710632571,4.90432726789,16.61868
3.61,6246,11772,1.673928,1.486548,6.52307692308,1.91883994319,6.695712
3.62,6308,13734,1.690544,1.494996,6.59756097561,2.21604122748,8.45272
3.63,6376,13298,1.708768,1.504736,7.61398397669,2.12219416307,8.54384
3.64,6402,28558,1.715736,1.510872,6.01551389787,4.53842843097,15.441624
3.65,6424,27904,1.721632,1.50964,7.23749007149,4.41877469333,15.494688
3.66,6445,10464,1.72726,1.514575,6.16966966967,1.65168831341,6.90904
3.67,6471,30084,1.734228,1.514214,5.53045859001,4.72880913642,17.34228
3.68,6545,28122,1.75406,1.524985,7.41168745896,4.36886064671,15.78654
3.69,6619,29866,1.773892,1.535608,6.28852201258,4.5859901911,17.73892
3.7,6659,29648,1.784612,1.538229,7.44984076433,4.52398865625,16.061508
3.71,6680,28776,1.79024,1.5364,6.59072305593,4.37651303755,16.11216
3.72,6706,29648,1.797208,1.54238,6.71447902571,4.49082064416,16.174872
3.73,6726,30084,1.802568,1.540254,5.87012113055,4.5425530395,16.223112
3.74,6779,28994,1.816772,1.545612,6.08111380145,4.34220644334,16.350948
3.75,6831,28340,1.762398,1.550637,6.39834337349,4.21044499387,15.861582
3.76,6899,29648,1.697154,1.552275,7.04995904996,4.35932316931,15.274386
3.77,6927,30084,1.704042,1.558575,5.90559006211,4.40448344246,15.336378
3.78,6948,28122,1.709208,1.556352,6.84,4.10403875392,15.382872
3.79,6986,28122,1.718556,1.557878,5.93684210526,4.08041097354,15.467004
3.8,7016,27904,1.725936,1.564568,6.005,4.0305364797,13.807488
3.81,7084,28558,1.742664,1.565564,6.95191637631,4.08321845991,15.683976
3.82,7163,28776,1.762098,1.568697,6.77794793262,4.06659524776,15.858882
3.83,7178,25506,1.765788,1.571982,6.14601139601,3.59639616301,14.126304
3.84,7194,28776,1.769724,1.575486,6.70678191489,4.04788193136,15.927516
3.85,7215,27250,1.77489,1.57287,6.23898916968,3.82138740633,14.19912
3.86,7235,29430,1.743635,1.569995,5.90112063283,4.11500608161,15.692715
3.87,7288,30084,1.756408,1.574208,6.30821917808,4.17407113119,15.807672
3.88,7344,30084,1.769904,1.57896,6.98689002185,4.14022481824,15.929136
3.89,7379,30084,1.778339,1.571727,6.95628415301,4.11939505498,16.005051
3.9,7394,29866,1.77456,1.574922,6.46692607004,4.08059037168,15.97104
3.91,7409,28776,1.77816,1.570708,6.94243641232,3.92310989209,14.22528
3.92,7418,27686,1.78032,1.572616,5.9754985755,3.76960509411,14.24256
3.93,7461,27032,1.79064,1.56681,6.48987411056,3.65795518221,14.32512
3.94,7502,28776,1.80048,1.560416,6.19394435352,3.87122009549,14.40384
3.95,7518,26814,1.80432,1.563744,5.85158781594,3.59900461886,14.43456
3.96,7527,27904,1.80648,1.558089,6.32439862543,3.74049286377,14.45184
3.97,7543,11990,1.787691,1.553858,5.82767797738,1.60359631521,7.150764
3.98,7567,26378,1.793379,1.551235,6.13628522139,3.51592739304,12.553653
3.99,7605,29866,1.802385,1.543815,6.7304964539,3.959633548,14.41908
4.0,7648,28994,1.812576,1.537248,6.85117162761,3.82096018362,14.500608
4.01,7658,29430,1.814946,1.5316,6.28519061584,3.87294500994,14.519568
4.02,7671,25288,1.818027,1.5303645,6.72306322351,3.32177672916,12.726189
4.03,7676,30084,1.819212,1.527524,6.45396419437,3.94896027697,14.553696
4.04,7698,20056,1.824426,1.516506,6.21428571429,2.62457412033,10.946556
4.05,7733,30084,1.832721,1.500202,6.72347266881,3.9178705541,14.661768
4.06,7760,29212,1.83912,1.48216,6.8227124183,3.79010988095,14.71296
4.07,7771,21800,1.841727,1.47649,6.45682989691,2.8241758651,11.050362
4.08,7782,29866,1.844334,1.455234,6.57618097139,3.86324948394,14.754672
4.09,7791,30084,1.846467,1.433544,6.04294917681,3.88663105163,14.771736
4.1,7802,30084,1.849074,1.396558,5.96618659987,3.88075557824,14.792592
4.11,7826,30084,1.831284,1.353898,6.79051383399,3.8679776967,14.650272
4.12,7843,29866,1.772518,1.317624,6.69860406091,3.83104219274,14.180144
4.13,7854,30084,1.759296,1.29591,6.40955882353,3.85318473578,14.074368
4.14,7864,22890,1.761536,1.273968,6.79237288136,2.9278139731,10.569216
4.15,7873,30084,1.763552,1.267553,6.4462633452,3.84325946353,14.108416
4.16,7889,29648,1.767136,1.26224,6.4859708193,3.77938312232,14.137088
4.17,7919,6758,1.773856,1.235364,6.75191637631,0.858015368173,3.547712
4.18,7927,29866,1.775648,1.236612,6.39277389277,3.78776860764,14.205184
4.19,7934,30084,1.777216,1.22977,7.52621359223,3.81182134477,14.217728
4.2,7938,17658,1.778112,1.23039,6.69351535836,2.2361626704,8.89056
4.21,7947,27686,1.780128,1.223838,6.01767676768,3.50187201901,12.460896
4.22,7959,11118,1.782816,1.225686,6.44944553164,1.40401237136,5.348448
4.23,7978,29430,1.787072,1.220634,7.0,3.70715397213,14.296576
4.24,7988,30084,1.789312,1.222164,6.162,3.78449124039,14.314496
4.25,7993,29648,1.766453,1.222929,7.20650406504,3.72713048293,14.131624
4.26,7999,29866,1.767779,1.215848,6.35012919897,3.75151351487,14.142232
4.27,8007,30084,1.769547,1.217064,5.92330210773,3.77488653574,14.156376
4.28,8023,30084,1.757037,1.2186937,6.58873239437,3.76699192763,14.056296
4.29,8037,30084,1.760103,1.213587,6.77762334955,3.76004010279,14.080824
4.3,8046,29866,1.762074,1.214946,6.56305637982,3.72836480878,14.096592
4.31,8050,29648,1.76295,1.21555,7.02835921675,3.69920207879,14.1036
4.32,8053,29430,1.763607,1.20795,6.23676383105,3.67054487793,14.108856
4.33,8058,18094,1.764702,1.2087,6.1846743295,2.255224045,8.82351
4.34,8067,30084,1.766673,1.21005,6.63406520293,3.74526406355,14.133384
4.35,8078,30084,1.769082,1.2117,6.83637592968,3.73990819062,14.152656
4.36,8085,30084,1.770615,1.204665,6.63433908046,3.73648217015,14.16492
4.37,8090,30084,1.73126,1.20541,6.78711656442,3.73402603021,13.85008
4.38,8093,14170,1.731902,1.205857,6.11862244898,1.75807888508,6.927608
4.39,8103,20492,1.734042,1.207347,6.3313253012,2.53916827919,10.404252
4.4,8116,28340,1.736824,1.209284,6.49052396878,3.5057561425,12.157768
4.41,8121,24852,1.697289,1.201908,5.92639929484,3.07226211097,11.881023
4.42,8127,28994,1.698543,1.202796,5.56049562682,3.5815348178,13.588344
4.43,8128,29866,1.698752,1.202944,5.49233016801,3.68877707345,13.590016
4.44,8133,30084,1.699797,1.203684,5.56483238457,3.71331907368,13.598376
4.45,8138,30084,1.676428,1.204424,6.38427672956,3.71090102077,13.411424
4.46,8138,30084,1.676428,1.204424,5.95857988166,3.71090102077,13.411424
4.47,8141,29866,1.677046,1.204868,7.56172839506,3.68257309376,13.416368
4.48,8143,30084,1.677458,1.205164,6.67647058824,3.70851532499,13.419664
4.49,8144,29866,1.677664,1.205312,6.14319387154,3.68118272559,13.421312
4.5,8154,23762,1.655262,1.206792,6.52349869452,2.92511534552,9.931572
4.51,8158,30084,1.656074,1.207384,6.70526315789,3.70144813142,13.248592
4.52,8160,30084,1.65648,1.20768,7.00387346675,3.70050867624,13.25184
4.53,8164,24852,1.657292,1.208272,6.99596503026,3.05537846309,11.601044
4.54,8165,28558,1.657495,1.206787,6.6104844061,3.51056311228,11.602465
4.55,8166,30084,1.657698,1.200402,6.26724137931,3.6976866861,13.261584
4.56,8170,30084,1.65851,1.20099,6.73195876289,3.69578403404,13.26808
4.57,8172,30084,1.658916,1.201284,6.73393854749,3.69485076513,13.271328
4.58,8173,30084,1.659119,1.201431,6.92583732057,3.69437013323,13.272952
4.59,8173,30084,1.659119,1.201431,6.84398034398,3.69437013323,13.272952
4.6,8173,28776,1.659119,1.201431,5.80227155395,3.53374534483,13.272952
4.61,8175,30084,1.659525,1.201725,6.47285464098,3.69343990079,13.2762
4.62,8175,29866,1.659525,1.201725,6.90066225166,3.66667584354,13.2762
4.63,8176,29648,1.659728,1.201872,6.53416557162,3.63946496408,13.277824
4.64,8177,23108,1.627223,1.202019,7.02801302932,2.83627119724,9.763338
4.65,8177,29430,1.627223,1.202019,5.91416309013,3.61223218516,13.017784
4.66,8178,29212,1.627422,1.202166,5.83783783784,3.58503847969,13.019376
4.67,8179,23108,1.627621,1.202313,6.44088176353,2.83556819471,9.765726
4.68,8179,30084,1.627621,1.202313,5.87765957447,3.69158878179,13.020968
4.69,8179,30084,1.627621,1.202313,6.74029126214,3.69158878179,13.020968
4.7,8180,27468,1.62782,1.20246,6.2106286455,3.37015812765,11.39474
4.71,8180,30084,1.62782,1.20246,6.2577247191,3.69112556838,13.02256
4.72,8182,20056,1.628218,1.202754,6.97648595689,2.46014155712,8.14109
4.73,8183,29866,1.628417,1.202901,6.81110402042,3.66299795943,13.027336
4.74,8185,29866,1.628815,1.203195,6.41279799247,3.66208479405,13.03052
4.75,8185,29430,1.628815,1.203195,6.84491315136,3.60862370216,13.03052
4.76,8185,30084,1.628815,1.203195,6.07857142857,3.68881533999,13.03052
4.77,8186,30084,1.629014,1.203342,6.00530347672,3.68836773972,13.032112
4.78,8188,29648,1.629412,1.203636,6.48507980569,3.63399580071,13.035296
4.79,8190,29866,1.62981,1.20393,6.00543150272,3.6598196345,13.03848
4.8,8190,29648,1.62981,1.20393,7.10122164049,3.63310562257,13.03848
4.81,8190,22018,1.62981,1.20393,6.6024024024,2.698115205,9.77886
4.82,8191,30084,1.597245,1.204077,6.00415224913,3.68605678352,12.77796
4.83,8192,19184,1.59744,1.204224,6.60993303571,2.35023931348,7.9872
4.84,8192,28340,1.59744,1.204224,6.64334705075,3.47194444036,11.18208
4.85,8193,30084,1.532091,1.204371,6.48806941432,3.68513132845,12.256728
4.86,8193,30084,1.532091,1.204371,6.77823577906,3.68513132845,12.256728
4.87,8193,29648,1.532091,1.204371,6.68550034037,3.63172362804,12.256728
4.88,8194,11118,1.532278,1.204518,6.26906650397,1.36172750945,4.596834
4.89,8195,29866,1.532465,1.204665,6.45526524149,3.65753283124,12.25972
4.9,8199,30084,1.533213,1.205253,7.16513157895,3.6824503931,12.265704
4.91,8200,29648,1.5334,1.2054,7.35344827586,3.62864041065,12.2672
4.92,8200,30084,1.5334,1.2054,7.07976653696,3.68200276963,12.2672
4.93,8200,28776,1.5334,1.2054,6.2722940776,3.52191569269,12.2672
4.94,8200,30084,1.5334,1.2054,6.40455120101,3.68200276963,12.2672
4.95,8202,30084,1.533774,1.205694,6.88230994152,3.68109633433,12.270192
4.96,8203,27250,1.533961,1.205841,6.60628195763,3.33392236184,10.737727
4.97,8203,24852,1.533961,1.205841,7.23633156966,3.040537194,10.737727
4.98,8204,28122,1.534148,1.205988,6.20516214428,3.44019338853,10.739036
4.99,8205,30084,1.534335,1.206135,5.95168762409,3.67975090512,12.27468
5.0,8205,30084,1.534335,1.206135,6.62078458362,3.67975090512,12.27468
5.01,8205,30084,1.534335,1.206135,6.72445384073,3.67975090512,12.27468
5.02,8205,30084,1.534335,1.206135,6.47863247863,3.67975090512,12.27468
5.03,8205,29648,1.534335,1.206135,6.65416666667,3.62642118185,12.27468
5.04,8205,30084,1.534335,1.206135,6.39826551034,3.67975090512,12.27468
5.05,8207,29866,1.460846,1.198222,6.11143354614,3.65218234058,11.686768
5.06,8211,28776,1.461558,1.198806,6.66853233831,3.51722700467,11.692464
5.07,8211,27032,1.461558,1.198806,5.89130434783,3.30406173166,10.230906


==> data/innodb/goldengate_uniform_1000.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.192128,1.17018,11.1608309271,0.0,1.192128
0.02,32,0,1.255072,1.190528,0,0.0,1.255072
0.03,60,0,1.71816,1.60881,0,0.0,1.71816
0.04,64,0,1.257984,1.195824,0,0.0,1.257984
0.05,72,0,1.302552,1.2309552,0,0.0,1.302552
0.06,116,218,1.729212,1.619824,14.8333333333,1.89939589512,6.916848
0.07,128,1090,1.324672,1.1927104,2.2,8.53902675459,23.844096
0.08,128,1962,1.324672,1.1927104,84.4736842105,15.3702481583,41.064832
0.09,129,1962,1.335021,1.200087,25.4,15.2578419113,41.385651
0.1,147,1962,1.335789,1.2429585,86.7142857143,13.5028322922,36.066303
0.11,184,1962,1.476416,1.423148,37.2352941176,10.8659329898,32.481152
0.12,225,1526,1.696275,1.578375,43.2307692308,6.86620952816,23.74785
0.13,251,2616,1.693497,1.228645,27.3571428571,10.4669695084,35.563437
0.14,256,8284,1.391104,1.217536,45.1111111111,32.4558672059,90.42176
0.15,256,14170,1.391104,1.217536,76.4857142857,55.5166149574,154.412544
0.16,256,9592,1.391104,1.217536,95.9905660377,37.5804778173,104.3328
0.17,259,5886,1.291892,1.222998,76.3191489362,22.8059629714,59.427032
0.18,264,6758,1.30284,1.219284,78.4528301887,25.7180094539,67.74768
0.19,276,5450,1.306308,1.218264,71.0465116279,19.8933629327,52.25232
0.2,298,4578,1.378548,1.2492607,75.48,15.5532122778,42.734988
0.21,324,5232,1.423656,1.3065462,49.064516129,16.4097192291,46.980648
0.22,356,3270,1.476688,1.397567,48.0322580645,9.35789809254,28.057072
0.23,401,4796,1.604802,1.488512,33.4155844156,12.1663032933,38.515248
0.24,444,7194,1.67166,1.5728922,36.6708860759,16.4143474386,55.16478
0.25,481,12426,1.783067,1.533909,42.16,26.0375902474,92.719484
0.26,498,17222,1.737024,1.2423357,61.7027027027,34.7571760408,121.59168
0.27,508,20056,1.620012,1.2214352,64.84,39.6286656502,127.980948
0.28,510,22672,1.62639,1.2196905,80.2461538462,44.6138042824,144.74871
0.29,512,23108,1.460736,1.222656,86.375,45.2854880099,132.926976
0.3,512,23544,1.460736,1.222656,84.4125,46.1399311799,134.387712
0.31,512,21146,1.460736,1.222656,87.2207792208,41.4404937449,121.241088
0.32,513,20274,1.463589,1.2225816,65.6934306569,39.6569949061,117.08712
0.33,517,19402,1.365397,1.2148466,82.7631578947,37.6673893076,103.770172
0.34,518,18094,1.363894,1.2153057,86.7532467532,35.0622568145,95.47258
0.35,521,17658,1.371793,1.208199,72.2142857143,34.0315550049,93.281924
0.36,531,20492,1.344492,1.2109455,65.3882352941,38.794130932,104.870376
0.37,541,21364,1.36873,1.222119,69.2619047619,39.7401782428,108.12967
0.38,552,23326,1.318176,1.2240324,77.225,42.5748964356,112.04496
0.39,574,20274,1.335124,1.2383189,74.4949494949,35.6747386406,94.793804
0.4,588,17004,1.367688,1.2522048,77.7765957447,29.2520559427,79.325904
0.41,620,13734,1.40058,1.284826,61.564516129,22.469847167,63.0261
0.42,648,15042,1.463832,1.3203972,54.0238095238,23.5909371244,68.800104
0.43,679,14388,1.467998,1.355284,48.0661764706,21.5599282427,63.123914
0.44,708,15696,1.530696,1.3914324,39.8120805369,22.5696901842,68.88132
0.45,755,16786,1.53416,1.4505815,36.5,22.6372899898,69.0372
0.46,800,19402,1.6256,1.49048,45.1166666667,24.6698307668,79.6544
0.47,835,22018,1.69672,1.5232905,40.5071428571,26.7833997547,89.92616
0.48,874,24634,1.655356,1.5525299,39.1134751773,28.5582651768,94.355292
0.49,915,27468,1.73301,1.573068,41.5118110236,30.3464009189,105.71361
0.5,954,27686,1.732464,1.5449076,44.3375796178,29.2694035251,102.215376
0.51,974,21800,1.768784,1.4312443,27.7792207792,22.541071293,79.59528
0.52,992,28340,1.787584,1.2686688,50.0975609756,28.7350847838,103.679872
0.53,1005,28340,1.7085,1.22811,51.4713375796,28.3358881983,97.3845
0.54,1007,27686,1.7119,1.2262239,56.5705128205,27.6240359917,94.1545
0.55,1015,28340,1.624,1.22206,44.2614379085,28.0413639108,90.944
0.56,1018,28340,1.6288,1.222618,54.7076923077,27.9552706216,91.2128
0.57,1022,27032,1.628046,1.2243049,51.24,26.5565661069,86.286438
0.58,1024,24198,1.502208,1.224704,46.0344827586,23.7247547868,72.105984
0.59,1024,27904,1.502208,1.224704,55.3594771242,27.3582757901,82.62144
0.6,1024,27468,1.502208,1.224704,56.0358974359,26.9308027309,81.119232
0.61,1025,28122,1.4637,1.2259,44.1788617886,27.5446415201,80.5035
0.62,1025,28340,1.4637,1.2259,51.7360406091,27.758165873,81.9672
0.63,1026,28340,1.465128,1.2268395,47.4968944099,27.7314322171,82.047168
0.64,1029,27686,1.469412,1.2261564,46.3738317757,27.0146424871,79.348248
0.65,1031,28558,1.472268,1.227921,50.7897727273,27.8132866514,82.447008
0.66,1033,28340,1.475124,1.2269974,50.7319587629,27.549532839,81.13182
0.67,1033,28340,1.475124,1.2269974,46.7634854772,27.549532839,81.13182
0.68,1037,28340,1.423801,1.229882,49.4605263158,27.4471153184,78.309055
0.69,1040,28558,1.36552,1.221116,49.3908045977,27.5819434454,75.1036
0.7,1044,28340,1.370772,1.2189222,44.7328767123,27.2730274864,75.39246
0.71,1055,28558,1.385215,1.21958,49.0833333333,27.2123739259,76.186825
0.72,1065,27686,1.39089,1.221342,49.8345323741,26.1453120911,72.32628
0.73,1074,28558,1.35324,1.21899,55.4294871795,26.755997299,73.07496
0.74,1086,28122,1.329264,1.2269085,44.0,26.0737657013,69.121728
0.75,1096,28340,1.340408,1.231082,51.7593582888,26.0513561453,69.701216
0.76,1115,28340,1.34246,1.2346395,49.8512820513,25.6349465313,68.46546
0.77,1129,28340,1.359316,1.2459644,43.4833333333,25.3404095416,69.325116
0.78,1149,28340,1.362714,1.254708,38.5085470085,24.9227185003,68.1357
0.79,1168,28340,1.364224,1.2536144,43.9298245614,24.5399866512,66.846976
0.8,1189,28340,1.388752,1.261529,44.7906976744,24.1283909388,66.660096
0.81,1211,28340,1.414448,1.273972,47.0921052632,23.7117146616,66.479056
0.82,1243,28558,1.424478,1.296449,32.2344497608,23.3101296205,65.525988
0.83,1278,27686,1.414746,1.3152537,27.6847133758,22.0026550554,62.248824
0.84,1304,28122,1.443528,1.3285804,34.5814977974,21.9191226245,63.515232
0.85,1335,27468,1.477845,1.3474155,34.7863636364,20.926956018,62.06949
0.86,1375,27904,1.522125,1.368125,28.5280528053,20.6525601272,62.407125
0.87,1402,28340,1.552014,1.382372,17.2902542373,20.5770477729,63.632574
0.88,1435,28558,1.588545,1.404865,25.0397196262,20.2640043341,63.5418
0.89,1485,28122,1.52658,1.434213,30.7419354839,19.2816489717,58.01004
0.9,1512,23544,1.554336,1.45152,25.3157894737,15.8526445059,49.738752
0.91,1567,28340,1.610876,1.4819119,28.4721189591,18.402808396,59.602412
0.92,1610,24634,1.62932,1.49569,21.7529644269,15.556827059,50.50892
0.93,1652,28340,1.661912,1.5156274,22.8471760797,17.427872331,58.16692
0.94,1687,28558,1.661695,1.5312899,26.3819241983,17.1834833909,56.49763
0.95,1722,28340,1.69617,1.5428259,25.5259515571,16.6900843027,55.97361
0.96,1763,28776,1.694243,1.553203,17.6282306163,16.5335207234,55.910019
0.97,1795,27904,1.717815,1.56165,25.8594594595,15.7303697623,54.97008
0.98,1826,28340,1.729222,1.5521,24.3839541547,15.6888607405,55.335104
0.99,1847,28340,1.749109,1.557021,24.1838709677,15.4992483677,54.222379
1.0,1874,28340,1.774678,1.562916,23.828125,15.2627405338,55.015018
1.01,1900,28776,1.7993,1.54128,27.2781456954,15.2740424465,55.7783
1.02,1928,29212,1.739056,1.511552,23.9479166667,15.2640909313,53.910736
1.03,1944,29648,1.753488,1.432728,21.467191601,15.3566958727,54.358128
1.04,1966,29430,1.74974,1.294611,27.0569620253,15.061937417,52.4922
1.05,1978,26814,1.728772,1.2800627,28.0651041667,13.6340461361,48.405616
1.06,1992,28776,1.701168,1.256952,25.5341246291,14.5223278663,49.333872
1.07,2010,28776,1.71654,1.2493155,26.9166666667,14.3852877242,49.77966
1.08,2017,23108,1.722518,1.244489,24.6448598131,11.5092995235,39.617914
1.09,2023,28776,1.675044,1.240099,24.6272965879,14.2869102011,48.576276
1.1,2026,28776,1.677528,1.240925,27.222972973,14.2648818154,48.648312
1.11,2034,29648,1.65771,1.2333159,27.4048257373,14.6365266297,49.7313
1.12,2036,30084,1.59826,1.233816,25.7245508982,14.836562251,47.9478
1.13,2039,29866,1.600615,1.2317599,28.6785714286,14.7067861797,48.01845
1.14,2039,28994,1.600615,1.2317599,27.1400966184,14.2773909627,46.417835
1.15,2041,30084,1.602185,1.232764,23.9682997118,14.7993246913,48.06555
1.16,2041,30084,1.602185,1.232764,26.782729805,14.7993246913,48.06555
1.17,2044,28776,1.537088,1.2301814,27.6480263158,14.1344327169,44.575552
1.18,2044,29866,1.537088,1.2301814,26.8031914894,14.6698278955,46.11264
1.19,2045,29430,1.53784,1.229045,27.9893899204,14.4484707838,44.59736
1.2,2047,29430,1.502498,1.230247,25.6444444444,14.4343242226,43.572442
1.21,2048,30084,1.503232,1.2301312,24.2874396135,14.7477856484,45.09696
1.22,2048,20492,1.503232,1.2301312,27.6225352113,10.0455931228,31.567872
1.23,2049,30084,1.503966,1.2294,27.9,14.7407243033,45.11898
1.24,2049,28776,1.503966,1.2294,27.0380434783,14.0998232466,43.615014
1.25,2049,29212,1.503966,1.2294,29.7547169811,14.3134569322,43.615014
1.26,2050,27468,1.5047,1.23,26.3153638814,13.4525798126,40.6269
1.27,2051,30084,1.505434,1.2306,25.3426791277,14.7267087742,45.16302
1.28,2054,30084,1.507636,1.230346,26.9669421488,14.7052546725,45.22908
1.29,2056,29866,1.509104,1.231544,28.3208722741,14.5844871024,45.27312
1.3,2063,29866,1.442037,1.229548,26.7606837607,14.5362385709,41.819073
1.31,2063,29866,1.442037,1.229548,30.5137614679,14.5362385709,41.819073
1.32,2070,29866,1.41174,1.22958,28.2006079027,14.4889308828,40.94046
1.33,2072,29430,1.413104,1.2296284,24.6997245179,14.2641078645,40.980016
1.34,2073,29866,1.413786,1.229289,27.4952978056,14.4687297005,40.999794
1.35,2076,28558,1.413756,1.231068,27.3636363636,13.8157542233,39.585168
1.36,2082,29648,1.417842,1.230462,27.2339181287,14.303603496,41.117418
1.37,2083,29430,1.418523,1.231053,28.0570469799,14.1921521747,41.137167
1.38,2086,30084,1.420566,1.23074,27.2383900929,14.4877713636,41.196414
1.39,2091,23108,1.423971,1.2305535,26.7796143251,11.103143219,32.751333
1.4,2101,28776,1.430781,1.229085,23.8461538462,13.7641118269,40.061868
1.41,2108,27904,1.389172,1.228964,26.8581818182,13.304556692,37.507644
1.42,2116,28776,1.371168,1.231512,27.0781671159,13.6727894874,38.392704
1.43,2129,29212,1.379592,1.2275814,26.2817679558,13.8002526757,38.628576
1.44,2140,29430,1.38672,1.228467,26.8895348837,13.8355230737,38.82816
1.45,2149,29212,1.392552,1.229228,25.1409574468,13.6785470796,38.991456
1.46,2161,28994,1.36143,1.229609,22.6345177665,13.5052623803,36.75861
1.47,2173,29212,1.36899,1.2329602,26.4579124579,13.5364537807,36.96273
1.48,2182,30084,1.37466,1.23283,26.64781491,13.886251382,38.49048
1.49,2196,29212,1.38348,1.236348,23.3486486486,13.4033847986,37.35396
1.5,2214,28776,1.374894,1.2361869,25.4222222222,13.1017481948,35.747244
1.51,2231,25288,1.385451,1.240436,24.0923913043,11.4305849464,31.865373
1.52,2251,30084,1.379863,1.242552,20.6,13.4851135209,37.256301
1.53,2267,29430,1.389671,1.2461699,23.8357142857,13.1045437509,36.131446
1.54,2285,30084,1.364145,1.249895,24.0487179487,13.2961573732,36.831915
1.55,2298,28776,1.371906,1.2527547,23.7725,12.6497355713,35.669556
1.56,2319,28558,1.384443,1.254579,19.5592105263,12.4467951489,34.611075
1.57,2337,28558,1.395189,1.259643,22.1373493976,12.355940723,34.879725
1.58,2364,13516,1.411308,1.267104,20.8174603175,5.78470914779,16.935696
1.59,2377,29212,1.419069,1.271695,16.7495652174,12.4375342518,35.476725
1.6,2404,28558,1.39432,1.278928,21.0866807611,12.0301233449,33.46368
1.61,2431,28994,1.400256,1.283568,18.5493273543,12.084506541,33.606144
1.62,2454,30084,1.406142,1.290804,18.7316017316,12.426970879,35.15355
1.63,2483,30084,1.422759,1.3008437,17.0263653484,12.2886694964,35.568975
1.64,2504,27468,1.434792,1.3042084,18.1053511706,11.1297114545,31.565424
1.65,2524,22236,1.446252,1.309956,13.860738255,8.94151298471,26.032536
1.66,2552,28340,1.44188,1.3154284,12.46105919,11.2759905139,33.16324
1.67,2589,28340,1.462785,1.3271214,16.6899082569,11.1192167331,32.18127
1.68,2627,28776,1.484255,1.337143,15.6772575251,11.132006713,32.65361
1.69,2658,27904,1.50177,1.344948,16.2672727273,10.6717927276,31.53717
1.7,2687,28776,1.480537,1.354248,12.5368693402,10.8895064703,32.571814
1.71,2715,28122,1.495965,1.360215,16.061302682,10.5347248148,31.415265
1.72,2750,28776,1.51525,1.3695,13.186009539,10.6462372619,31.82025
1.73,2780,29866,1.53178,1.38166,10.0447585395,10.9322110618,33.69916
1.74,2816,28994,1.551616,1.391104,15.0236111111,10.4784501235,32.583936
1.75,2849,29866,1.569799,1.401708,13.0881118881,10.6697228377,32.965779
1.76,2884,28122,1.54294,1.410276,16.0712871287,9.92519909289,30.8588
1.77,2927,22890,1.565945,1.422522,9.95058517555,7.96008258273,25.05512
1.78,2963,28340,1.555575,1.431129,13.587628866,9.73493991395,31.1115
1.79,3012,29430,1.5813,1.442748,10.5544959128,9.9433196122,31.626
1.8,3069,28558,1.605087,1.457775,10.2437703142,9.46703852991,30.496653
1.81,3115,27904,1.629145,1.47028,9.36393442623,9.11160480514,29.32461
1.82,3153,28122,1.623795,1.478757,13.0830188679,9.0696682455,29.22831
1.83,3194,27468,1.64491,1.48521,12.2864516129,8.74231583269,29.60838
1.84,3229,28558,1.662935,1.491798,11.9433272395,8.98798243864,29.93283
1.85,3260,25942,1.6789,1.4996,10.6290322581,8.08440161484,26.8624
1.86,3299,29430,1.698985,1.507643,12.3216520651,9.05925176766,30.58173
1.87,3330,29648,1.68165,1.51515,11.8362068966,9.03907820648,30.2697
1.88,3379,28340,1.706395,1.527308,9.75688073394,8.51062504995,29.008715
1.89,3405,27468,1.68207,1.53225,12.3965087282,8.18301601783,28.59519
1.9,3440,21800,1.69936,1.53768,12.8675595238,6.4255830115,22.09168
1.91,3482,29430,1.720108,1.542526,12.1842948718,8.56541056243,29.241836
1.92,3514,26814,1.735916,1.5403619,10.7917121047,7.72969862944,27.774656
1.93,3541,29866,1.749254,1.543876,11.2858809802,8.54072522445,29.737318
1.94,3573,29648,1.754343,1.547109,11.0731070496,8.39799057063,29.823831
1.95,3617,28994,1.775947,1.548076,10.5495103373,8.10734119888,30.191099
1.96,3636,30084,1.767096,1.5453,12.9805285118,8.3654905571,30.040632
1.97,3663,28994,1.780218,1.545786,13.6055408971,7.99947066844,28.483488
1.98,3686,30084,1.791396,1.5435125,11.2769010043,8.24522521212,30.453732
1.99,3710,30084,1.80306,1.54336,12.9852348993,8.18893975199,30.65202
2.0,3728,29866,1.75216,1.5420872,12.6864197531,8.0878404107,29.78672
2.01,3751,30084,1.76297,1.541661,11.563253012,8.09391939001,29.97049
2.02,3773,28122,1.77331,1.539384,12.0,7.51947672437,26.59965
2.03,3800,29866,1.786,1.5352,13.0668647845,7.92571297066,28.576
2.04,3826,28994,1.79822,1.5217915,13.6788553259,7.6385126088,28.77152
2.05,3849,30084,1.747446,1.4995704,12.0946969697,7.87532439074,27.959136
2.06,3871,30084,1.757434,1.4690445,14.1666666667,7.82802640962,28.118944
2.07,3889,30084,1.765606,1.435041,13.0843558282,7.78934690409,28.249696
2.08,3907,29648,1.773778,1.375264,12.4329411765,7.63891398926,28.380448
2.09,3926,16132,1.782404,1.3260065,13.8263772955,4.13507829589,16.041636
2.1,3937,30084,1.787398,1.314958,14.7628032345,7.68846176215,28.598368
2.11,3955,30084,1.69274,1.293285,12.627027027,7.65115559343,27.08384
2.12,3965,29866,1.685125,1.283867,14.7064516129,7.57536810922,26.962
2.13,3975,19620,1.689375,1.268025,13.8986384266,4.96334441842,16.89375
2.14,3986,30084,1.69405,1.267548,12.6849112426,7.58839421773,27.1048
2.15,3994,29866,1.69745,1.266098,13.369195923,7.51742703969,25.46175
2.16,4009,30084,1.679771,1.258826,13.9173166927,7.54243969355,26.876336
2.17,4018,30084,1.683542,1.2542187,13.5475113122,7.52473018907,25.25313
2.18,4024,30084,1.686056,1.251464,14.0765625,7.51291882414,25.29084
2.19,4033,30084,1.689827,1.25023,14.504587156,7.49539087815,25.347405
2.2,4038,30084,1.691922,1.247742,13.234375,7.48564679069,25.37883
2.21,4043,29866,1.694017,1.249287,12.8740920097,7.42179810368,25.410255
2.22,4046,30084,1.695274,1.250214,13.5812080537,7.47028277065,25.42911
2.23,4051,30084,1.697369,1.247708,14.2784992785,7.46056778167,25.460535
2.24,4055,29648,1.699045,1.24894,13.2368775236,7.34487626668,25.485675
2.25,4060,30084,1.64836,1.25048,13.7296416938,7.44335629593,24.7254
2.26,4062,30084,1.649172,1.247034,13.2621621622,7.43954437853,24.73758
2.27,4065,30084,1.65039,1.247955,12.0939431397,7.43379781542,24.75585
2.28,4071,30084,1.652826,1.245726,14.0229226361,7.42258090951,24.79239
2.29,4073,30084,1.600689,1.246338,14.0197368421,7.41873034378,24.010335
2.3,4075,24852,1.601475,1.24695,13.0313390313,6.12541769466,20.819175
2.31,4077,30084,1.569645,1.243485,15.5666666667,7.41119166393,23.544675
2.32,4079,30084,1.570415,1.244095,13.9725433526,7.40749769611,23.556225
2.33,4084,30084,1.560088,1.241536,12.9079320113,7.39825120751,23.40132
2.34,4087,30084,1.561234,1.242448,13.4949494949,7.392737461,23.41851
2.35,4088,30084,1.561616,1.242752,14.897510981,7.39089111135,23.42424
2.36,4089,22236,1.561998,1.243056,13.72823219,5.46145939796,17.181978
2.37,4090,30084,1.56238,1.24336,14.1973875181,7.38727808121,23.4357
2.38,4090,30084,1.56238,1.24336,14.1698774081,7.38727808121,23.4357
2.39,4090,29648,1.56238,1.24336,13.1452020202,7.28021608003,23.4357
2.4,4091,30084,1.562762,1.243664,13.0068212824,7.38544127284,23.44143
2.41,4092,30084,1.563144,1.243968,14.3347457627,7.38358808079,23.44716
2.42,4094,30084,1.563908,1.240482,14.5315614618,7.38000717762,23.45862
2.43,4099,30084,1.565818,1.241997,14.2147058824,7.37097887694,23.48727
2.44,4099,30084,1.565818,1.241997,14.6279069767,7.37097887694,23.48727
2.45,4101,30084,1.513269,1.242603,13.5203488372,7.36732002728,22.699035
2.46,4103,29648,1.514007,1.243209,13.2149643705,7.2570064592,22.710105
2.47,4104,29430,1.514376,1.243512,13.8534923339,7.20188998744,22.71564
2.48,4106,29866,1.515114,1.244118,14.6831091181,7.30511937198,22.72671
2.49,4108,30084,1.515852,1.240616,13.6414602347,7.35497532972,22.73778
2.5,4109,30084,1.516221,1.240918,15.1883767535,7.3531783172,22.743315
2.51,4109,28994,1.516221,1.240918,13.9642857143,7.08675881296,22.743315
2.52,4111,22672,1.516959,1.2394665,12.4835355286,5.53886489318,18.203508
2.53,4115,30084,1.4814,1.238615,14.6341127923,7.34257492572,22.221
2.54,4116,29430,1.46118,1.238916,14.2166405024,7.18119040179,21.9177
2.55,4118,9374,1.46189,1.239518,13.7666214383,2.28624056205,7.30945
2.56,4121,29866,1.462955,1.240421,15.0939393939,7.27888795946,21.944325
2.57,4124,29430,1.46402,1.2372,13.6854724965,7.1674528457,21.9603
2.58,4127,29430,1.432069,1.2381,12.4509536785,7.16230346075,21.481035
2.59,4129,30084,1.432763,1.2387,14.0889570552,7.31797687993,21.491445
2.6,4131,30084,1.429326,1.235169,13.9025423729,7.31447163701,21.43989
2.61,4132,30084,1.429672,1.235468,13.9366666667,7.31277825377,21.44508
2.62,4134,29648,1.422096,1.236066,14.3483606557,7.20335628972,21.33144
2.63,4136,872,1.422784,1.236664,13.9646017699,0.211763342977,1.422784
2.64,4136,30084,1.422784,1.236664,13.2954545455,7.3058353327,21.34176
2.65,4138,30084,1.423472,1.237262,12.9610570236,7.30241761219,21.35208
2.66,4142,29866,1.424848,1.234316,14.1865889213,7.24284779706,21.37272
2.67,4145,30084,1.42588,1.23521,14.5576923077,7.29055653208,21.3882
2.68,4148,30084,1.426912,1.236104,13.9746434231,7.28553532434,21.40368
2.69,4155,30084,1.391925,1.234035,14.6877897991,7.27371013243,20.878875
2.7,4157,30084,1.392595,1.234629,13.7608108108,7.27041002336,20.888925
2.71,4163,30084,1.394605,1.232248,12.4224464061,7.26048656888,20.919075
2.72,4170,29430,1.39695,1.23432,13.9573070608,7.09121574472,20.95425
2.73,4175,29866,1.398625,1.2358,13.7303370787,7.18805611496,20.979375
2.74,4179,29212,1.399965,1.232805,12.933423913,7.02423304776,19.59951
2.75,4182,21582,1.40097,1.23369,14.971659919,5.18604149851,15.41067
2.76,4188,29866,1.40298,1.23546,13.9390088945,7.16685504647,21.0447
2.77,4196,30084,1.40566,1.234673,12.3669950739,7.20613524488,21.0849
2.78,4205,29648,1.408675,1.23627,13.1795231417,7.08715690175,21.130125
2.79,4214,30084,1.41169,1.234702,13.6479750779,7.17684194199,21.17535
2.8,4223,30084,1.414705,1.233116,13.6808510638,7.16225006525,21.220575
2.81,4228,30084,1.41638,1.234576,13.0778164925,7.15429469583,21.2457
2.82,4237,29648,1.419395,1.232967,12.7619047619,7.03649156996,19.87153
2.83,4248,30084,1.42308,1.2346812,12.4223163842,7.12238660302,21.3462
2.84,4256,30084,1.42576,1.23424,11.8522875817,7.10972554877,21.3864
2.85,4261,29648,1.427435,1.23569,12.9845559846,6.99884026835,19.98409
2.86,4272,30084,1.43112,1.234608,13.8764880952,7.08455561989,21.4668
2.87,4287,30084,1.436145,1.234656,12.6606397775,7.06108628836,21.542175
2.88,4300,29866,1.3932,1.2384,14.1489675516,6.98985826898,19.5048
2.89,4308,30084,1.395792,1.236396,13.1637931034,7.02846993216,19.541088
2.9,4323,29866,1.400652,1.236378,11.8856825749,6.95466569806,19.609128
2.91,4335,30084,1.40454,1.23981,13.0181564246,6.9870747669,19.66356
2.92,4349,29430,1.409076,1.239465,13.4680232558,6.81437054239,19.727064
2.93,4362,24198,1.413288,1.238808,12.1396786156,5.58712163845,16.959456
2.94,4378,30084,1.396582,1.238974,13.2197802198,6.92219241463,19.552148
2.95,4392,30084,1.401048,1.242936,12.7058080808,6.9013378543,19.614672
2.96,4407,11772,1.405833,1.242774,12.2242703533,2.69179520684,8.434998
2.97,4423,30084,1.410937,1.242863,11.3337484433,6.85550785654,19.753118
2.98,4444,30084,1.417636,1.24432,12.6480099502,6.82497793989,19.846904
2.99,4460,29866,1.42274,1.24434,13.2103861518,6.75249372234,19.91836
3.0,4469,24634,1.425611,1.246851,12.04875,5.55895419932,17.107332
3.01,4485,29866,1.38138,1.24683,12.7431318681,6.71682641341,19.33932
3.02,4499,30084,1.385692,1.2466729,12.7619047619,6.74601951506,19.399688
3.03,4517,30084,1.391236,1.251209,10.521601686,6.7205916795,19.477304
3.04,4532,30084,1.395856,1.250832,12.5666666667,6.6996845218,19.541984
3.05,4550,30084,1.4014,1.25125,12.31,6.67469521275,19.6196
3.06,4571,29866,1.407868,1.257025,11.4473975637,6.59751121209,19.710152
3.07,4584,29866,1.3752,1.256016,11.9553903346,6.57970068936,19.2528
3.08,4599,30084,1.3797,1.255527,11.8408262454,6.60731642278,19.3158
3.09,4612,29648,1.3836,1.254464,10.6882591093,6.49407421028,17.9868
3.1,4633,28776,1.3899,1.260176,9.95243488109,6.27603753209,18.0687
3.11,4655,30084,1.3965,1.261505,11.4434968017,6.53193134973,18.1545
3.12,4667,29866,1.4001,1.264757,11.7225063939,6.46876733392,18.2013
3.13,4687,28994,1.4061,1.26549,10.2962607862,6.25454283512,18.2793
3.14,4702,29648,1.4106,1.26954,10.324137931,6.37631442326,18.3378
3.15,4720,30084,1.416,1.26968,11.5188968335,6.4466669912,18.408
3.16,4744,30084,1.4232,1.271392,8.12627291242,6.41566305845,18.5016
3.17,4772,24416,1.4316,1.278896,10.4637336504,5.17804089729,15.7476
3.18,4799,29648,1.425303,1.281333,10.3470522803,6.254020522,18.528939
3.19,4820,30084,1.43154,1.28212,11.3957158963,6.31959175482,18.61002
3.2,4841,29866,1.432936,1.282865,9.30134158927,6.2477327997,18.628168
3.21,4872,29866,1.442112,1.286208,10.1116803279,6.20977442559,18.747456
3.22,4888,30084,1.446848,1.290432,10.0934256055,6.23559361044,18.809024
3.23,4923,29866,1.42767,1.294749,7.3504193849,6.14832376056,18.55971
3.24,4944,23108,1.43376,1.295328,10.2146248813,4.73770766263,14.3376
3.25,4964,28340,1.43956,1.300568,9.91586998088,5.7881463884,17.27472
3.26,4991,29430,1.44739,1.302651,9.96699669967,5.9795921663,17.36868
3.27,5013,29648,1.45377,1.3053852,7.61650045331,5.99854404149,17.44524
3.28,5044,29866,1.46276,1.31144,9.83521444695,6.00685647779,17.55312
3.29,5073,29866,1.47117,1.313907,9.68544600939,5.9739867628,17.65404
3.3,5103,29430,1.459458,1.316574,6.65824782952,5.85315721828,17.513496
3.31,5133,28558,1.468038,1.324314,9.02590194265,5.64789514686,17.616456
3.32,5166,30084,1.477476,1.327662,8.42027559055,5.91282260955,17.729712
3.33,5187,30084,1.478295,1.327872,9.17691477886,5.8895240549,17.73954
3.34,5221,27250,1.487985,1.336576,8.47068965517,5.3012399902,16.367835
3.35,5254,30084,1.49739,1.33977,9.26287262873,5.81696009475,17.96868
3.36,5287,26160,1.506795,1.342898,9.20154185022,5.02727652938,15.06795
3.37,5316,16568,1.477848,1.344948,7.24777183601,3.1670311,10.344936
3.38,5359,28994,1.489802,1.350468,8.01328021248,5.4988546592,16.387822
3.39,5393,8938,1.499254,1.359036,8.703125,1.68469560093,5.997016
3.4,5430,29430,1.50954,1.36293,8.26736111111,5.51006878218,16.60494
3.41,5455,29866,1.51649,1.369205,9.0434310532,5.56661812585,16.68139
3.42,5477,12208,1.522606,1.36925,7.86531986532,2.26643204853,7.61303
3.43,5506,29866,1.51415,1.3765,8.03134796238,5.51589798119,16.65565
3.44,5543,28994,1.524325,1.380207,6.80557648832,5.31965319102,16.767575
3.45,5582,30084,1.53505,1.384336,6.4111866969,5.48156436536,16.88555
3.46,5616,29212,1.5444,1.387152,8.5519630485,5.29096396979,16.9884
3.47,5639,29212,1.550725,1.392833,6.80739299611,5.2695580038,17.057975
3.48,5667,30084,1.558425,1.399749,8.72653429603,5.40028355411,17.142675
3.49,5711,30084,1.547681,1.404906,6.76985743381,5.35895142043,17.024491
3.5,5750,30084,1.55825,1.40875,8.43669724771,5.32273176332,17.14075
3.51,5791,29212,1.569361,1.413004,6.7743431221,5.13207429859,17.262971
3.52,5831,26596,1.580201,1.416933,6.32716049383,4.64040594152,15.80201
3.53,5870,29866,1.5849,1.42641,7.00355366027,5.17630158328,17.4339
3.54,5911,16350,1.59597,1.430462,7.51090604027,2.81406675556,9.57582
3.55,5954,29430,1.60758,1.434914,7.80065897858,5.02861662104,16.0758
3.56,5991,4142,1.61757,1.43784,6.61494661922,0.703329274923,3.23514
3.57,6031,29212,1.62837,1.441409,7.74647887324,4.92701386107,16.2837
3.58,6064,12644,1.63728,1.449296,6.77906081601,2.12081991114,8.1864
3.59,6096,24852,1.64592,1.450848,6.21200889548,4.14627060485,14.81328
3.6,6135,29866,1.65645,1.453995,6.22835195531,4.95068854481,16.5645
3.61,6173,29430,1.66671,1.463001,7.03596021423,4.84785542154,16.6671
3.62,6202,22890,1.67454,1.463672,7.30671936759,3.75253352739,13.39632
3.63,6235,29648,1.68345,1.465225,7.94470046083,4.83422496996,16.8345
3.64,6275,24852,1.69425,1.474625,6.55992624462,4.02595679785,13.554
3.65,6325,13080,1.6698,1.48005,6.9773960217,2.10181651147,8.349
3.66,6362,30084,1.679568,1.482346,6.81466395112,4.80538627922,16.79568
3.67,6392,16786,1.687488,1.489336,6.22323462415,2.66834145795,10.124928
3.68,6420,30084,1.69488,1.48944,6.72266340867,4.760819954,16.9488
3.69,6454,21582,1.703856,1.490874,6.75963302752,3.39690407122,11.926992
3.7,6489,30084,1.713096,1.498959,7.39163498099,4.70891762046,17.13096
3.71,6517,30084,1.687903,1.49891,6.7410776767,4.68812137229,16.87903
3.72,6550,29212,1.69645,1.49995,6.50121654501,4.52848700002,15.26805
3.73,6585,28994,1.705515,1.50138,7.08445040214,4.47013600575,15.349635
3.74,6631,29866,1.717429,1.5085525,6.45611285266,4.57160290701,17.17429
3.75,6677,29648,1.729343,1.509002,6.53667953668,4.50586182499,15.564087
3.76,6716,20274,1.71258,1.5111,7.27797202797,3.06255088181,11.98806
3.77,6741,7848,1.718955,1.516725,7.1456166419,1.18092692051,5.156865
3.78,6780,17004,1.7289,1.51872,7.7125984252,2.54336818872,10.3734
3.79,6817,30084,1.711067,1.520191,6.31371191136,4.47424790987,15.399603
3.8,6842,30084,1.717342,1.525766,6.81334332834,4.4572410695,15.456078
3.81,6880,27904,1.69248,1.52736,6.5683994528,4.11034958432,15.23232
3.82,6917,30084,1.701582,1.528657,5.96342305038,4.40680511025,15.314238
3.83,6952,27468,1.710192,1.52944,6.98128149748,4.00248061138,13.681536
3.84,6987,30084,1.718802,1.530153,6.82811412665,4.36069707247,15.469218
3.85,7018,27250,1.726428,1.536942,7.04801324503,3.93167053001,13.811424
3.86,7053,27904,1.735038,1.537554,6.54109589041,4.00515132598,13.880304
3.87,7076,29648,1.719468,1.535492,6.70808510638,4.24091843489,15.475212
3.88,7113,30084,1.728459,1.543521,6.48167539267,4.27992544074,15.556131
3.89,7148,30084,1.736964,1.543968,6.48283261803,4.25781305748,15.632676
3.9,7173,29648,1.735866,1.542195,6.97925311203,4.18071423467,15.622794
3.91,7207,29866,1.744094,1.542298,6.43705463183,4.19052423116,15.696846
3.92,7234,30084,1.750628,1.540842,7.11876832845,4.20445129104,15.755652
3.93,7267,30084,1.758614,1.540604,6.59207459207,4.18431880418,15.827526
3.94,7295,29648,1.76539,1.539245,7.18910045962,4.1070579098,15.88851
3.95,7321,17440,1.764361,1.544731,6.37737341772,2.40686225402,8.821805
3.96,7347,30084,1.770627,1.54287,6.11602564103,4.13629769195,15.935643
3.97,7374,28122,1.777134,1.541166,7.42782348542,3.85153980955,14.217072
3.98,7408,29866,1.785328,1.533456,7.1943597561,4.07049825868,16.067952
3.99,7432,27686,1.791112,1.538424,6.98520710059,3.76061255241,14.328896
4.0,7457,29648,1.797137,1.536142,6.75229357798,4.01282060969,14.377096
4.01,7472,27250,1.800752,1.53176,6.95925925926,3.68043549852,14.406016
4.02,7497,17004,1.806777,1.529388,6.57033957034,2.28852238627,9.033885
4.03,7520,30084,1.81232,1.52656,6.38113448056,4.03582443777,16.31088
4.04,7544,29648,1.818104,1.516344,7.03412969283,3.96400644593,14.544832
4.05,7570,30084,1.82437,1.514,7.30408472012,4.00771730436,14.59496
4.06,7596,9810,1.830636,1.511604,6.15867875648,1.30212139034,5.491908
4.07,7613,26160,1.773829,1.507374,7.68672046955,3.46404048139,12.416803
4.08,7627,30084,1.777091,1.510146,6.6056,3.97585385717,14.216728
4.09,7653,18094,1.783149,1.499988,6.48025889968,2.38267416876,8.915745
4.1,7672,28994,1.787576,1.49604,6.75787401575,3.80798285464,14.300608
4.11,7688,30084,1.791304,1.483784,7.04384133612,3.94251062114,14.330432
4.12,7704,29866,1.795032,1.471464,6.98162071846,3.90530284492,14.360256
4.13,7725,30084,1.799925,1.460025,6.72078907436,3.9224313611,14.3994
4.14,7734,30084,1.802022,1.453992,7.08216136195,3.91756285772,14.416176
4.15,7754,30084,1.806682,1.43449,6.74265734266,3.90690222104,14.453456
4.16,7770,28994,1.81041,1.4261835,6.35857461024,3.7571480848,14.48328
4.17,7787,29866,1.814371,1.409447,7.26986399427,3.86123521754,14.514968
4.18,7796,29866,1.7541,1.40328,7.33624107851,3.85649794519,14.0328
4.19,7811,28558,1.757475,1.3942635,6.73931623932,3.68004970793,14.0598
4.2,7822,29866,1.75995,1.384494,7.375,3.84287684467,14.0796
4.21,7835,28122,1.762875,1.36329,7.13858497447,3.61218416345,14.103
4.22,7843,29648,1.764675,1.348996,6.66345492085,3.80404240889,14.1174
4.23,7861,27904,1.768725,1.33637,6.6334384858,3.57163618186,14.1498
4.24,7873,29866,1.771425,1.322664,7.00672834315,3.81667117328,14.1714
4.25,7880,17004,1.773,1.31596,7.20184899846,2.17096497174,8.865
4.26,7887,29648,1.774575,1.309242,6.93167701863,3.78171634254,14.1966
4.27,7903,13952,1.730757,1.3032047,7.35887096774,1.77582975613,6.923028
4.28,7916,24198,1.733604,1.292287,6.79956427015,3.07466262487,12.135228
4.29,7931,27904,1.713096,1.284822,6.36197564276,3.53845297407,13.704768
4.3,7942,30084,1.715472,1.2862069,7.38627294493,3.80933852582,13.723776
4.31,7951,30084,1.717416,1.280111,7.19845559846,3.80482383701,13.739328
4.32,7961,29212,1.719576,1.281721,7.17008352316,3.68968051241,13.756608
4.33,7965,28776,1.72044,1.2744,7.25969756739,3.63267177269,13.76352
4.34,7980,19838,1.72368,1.2768,7.27346041056,2.49943260373,8.6184
4.35,7993,30084,1.710502,1.270887,6.68144499179,3.78390556558,13.684016
4.36,8003,30084,1.704639,1.272477,6.76672920575,3.77893991866,13.637112
4.37,8006,30084,1.705278,1.272954,6.89285714286,3.7774537261,13.642224
4.38,8016,28776,1.707408,1.266528,7.57246376812,3.60842607716,13.659264
4.39,8025,29648,1.709325,1.26795,6.80503144654,3.71342193148,13.6746
4.4,8033,30084,1.711029,1.269214,7.54960629921,3.76410040828,13.688232
4.41,8040,29866,1.71252,1.26228,7.01476510067,3.73340611219,13.70016
4.42,8042,30084,1.712946,1.262594,6.41898428053,3.75967354603,13.703568
4.43,8049,14824,1.714437,1.263693,7.08361204013,1.8509078783,6.857748
4.44,8056,29866,1.715928,1.256736,7.04331864905,3.72562995698,13.727424
4.45,8067,30084,1.677936,1.258452,6.80242510699,3.74749711239,13.423488
4.46,8074,28776,1.679392,1.25147,7.46650124069,3.58129307059,13.435136
4.47,8080,30084,1.68064,1.2524,7.23051075269,3.74119201441,13.44512
4.48,8088,21364,1.666128,1.25364,6.58810732415,2.6540336714,9.996768
4.49,8093,29866,1.667158,1.254415,6.73618090452,3.70785532446,13.337264
4.5,8100,15260,1.6686,1.2555,7.13106796117,1.8928374032,6.6744
4.51,8105,30084,1.66963,1.24817,7.0331920904,3.72919182093,13.35704
4.52,8111,30084,1.670866,1.249094,7.25940138143,3.72634277559,13.366928
4.53,8111,29212,1.670866,1.249094,7.32572777341,3.61833284006,13.366928
4.54,8117,29212,1.6234,1.250018,6.825,3.61556656879,12.9872
4.55,8120,29866,1.624,1.25048,6.496,3.69509414882,12.992
4.56,8121,25288,1.6242,1.250634,7.35212418301,3.12831498747,11.3694
4.57,8125,29866,1.625,1.25125,7.31654676259,3.69276386074,13.0
4.58,8126,29648,1.6252,1.251404,6.97387044094,3.66533634473,13.0016
4.59,8128,30084,1.6256,1.251712,7.3361423221,3.71831065909,13.0048
4.6,8131,30084,1.618069,1.252174,6.79531051965,3.71689961393,12.944552
4.61,8134,30084,1.602398,1.252636,6.399597045,3.71549263291,12.819184
4.62,8139,29212,1.603383,1.2460809,7.04916732752,3.60553973326,12.827064
4.63,8140,25070,1.60358,1.24542,7.1359223301,3.09390798188,11.22506
4.64,8144,30084,1.604368,1.246032,6.4626456477,3.71081070297,12.834944
4.65,8148,30084,1.605156,1.246644,7.76414342629,3.70894426102,12.841248
4.66,8153,30084,1.606141,1.247409,7.0474137931,3.7066319485,12.849128
4.67,8156,28558,1.606732,1.247868,6.61192982456,3.51730837947,12.853856
4.68,8159,30084,1.607323,1.248327,6.69016050244,3.70385252188,12.858584
4.69,8162,29648,1.607914,1.248786,6.98311688312,3.64879536377,12.863312
4.7,8162,30084,1.607914,1.248786,7.30478821363,3.70245411912,12.863312
4.71,8163,29648,1.608111,1.248939,7.33171070932,3.64834426231,12.864888
4.72,8164,30084,1.608308,1.2478674,7.46235842771,3.70153125561,12.866464
4.73,8167,29866,1.55173,1.241384,6.67180925666,3.67332743354,12.41384
4.74,8172,29212,1.55268,1.242144,6.42401215805,3.59067140938,12.42144
4.75,8175,29648,1.55325,1.2426,7.1803731859,3.64291112608,12.426
4.76,8176,29430,1.55344,1.242752,7.39470108696,3.61567954281,12.42752
4.77,8177,7848,1.55363,1.242904,6.63343558282,0.964063108801,3.10726
4.78,8177,30084,1.55363,1.242904,7.39269406393,3.6955752504,12.42904
4.79,8179,30084,1.55401,1.243208,7.08735332464,3.69467455898,12.43208
4.8,8184,29866,1.546776,1.243968,6.28950953678,3.66562654387,12.374208
4.81,8185,30084,1.546965,1.24412,7.12480376766,3.69194586263,12.37572
4.82,8185,30084,1.546965,1.24412,7.19821162444,3.69194586263,12.37572
4.83,8187,28994,1.547343,1.244424,6.90677966102,3.55732098527,12.378744
4.84,8187,30084,1.547343,1.244424,7.69748580697,3.6910548569,12.378744
4.85,8189,20928,1.547721,1.244728,7.06040709127,2.56706991493,9.286326
4.86,8190,29430,1.54791,1.24488,6.55389221557,3.60949527637,12.38328
4.87,8193,30084,1.548477,1.245336,6.73924731183,3.68835712463,12.387816
4.88,8194,29648,1.548666,1.245488,6.99794661191,3.63444921708,12.389328
4.89,8198,30084,1.549422,1.246096,6.94713328369,3.68606952582,12.395376
4.9,8201,21364,1.549989,1.246552,7.3456445993,2.61667480792,9.299934
4.91,8201,29430,1.549989,1.246552,7.06672091131,3.60460305173,12.399912
4.92,8203,29866,1.550367,1.2460357,6.53302812296,3.65711174932,12.402936
4.93,8204,30084,1.550556,1.238804,6.53961136024,3.68336583164,12.404448
4.94,8209,29648,1.535083,1.239559,7.00571428571,3.62774136035,12.280664
4.95,8209,29866,1.535083,1.239559,7.5049884881,3.65441592917,12.280664
4.96,8212,24634,1.535644,1.240012,7.1717433571,3.0131348853,9.213864
4.97,8214,24634,1.536018,1.240314,7.25598526703,3.01240967307,9.216108
4.98,8214,30084,1.536018,1.240314,7.04970760234,3.67887199013,12.288144
4.99,8217,28994,1.520145,1.240767,6.54297407913,3.54426365441,12.16116
5.0,8218,29866,1.52033,1.240918,7.2768707483,3.65042988189,12.16264


==> data/innodb/randomball_normal_1000.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.09594946491,1.09125949799,0,0.0,1.09594946491
0.02,32,0,1.17290656955,1.11688649369,0,0.0,1.17290656955
0.03,61,0,1.80566363183,1.12312216116,0,0.0,1.80566363183
0.04,64,0,1.17835767728,1.14865509903,0,0.0,1.17835767728
0.05,68,0,1.24246852245,1.16754166147,0,0.0,1.24246852245
0.06,119,0,1.81937057598,1.62247761485,0,0.0,1.81937057598
0.07,128,218,1.23613491013,1.13319953526,1.72727272727,1.70603107582,4.94453964052
0.08,128,654,1.23613491013,1.13319953526,7.93023255814,5.11809322746,13.5974840114
0.09,128,1526,1.23613491013,1.13319953526,23.0,11.9422175307,29.6672378431
0.1,141,1526,1.24935824627,1.2157086378,15.3275862069,10.9352682085,27.4858814178
0.11,182,872,1.47259303247,1.41675665264,30.96,4.89103711177,14.7259303247
0.12,236,1090,1.74251779805,1.6420435894,33.9130434783,4.66204746094,17.4251779805
0.13,254,2616,1.71814188226,1.15610016244,15.9166666667,10.3267161913,36.0809795274
0.14,256,2616,1.26581181478,1.15412620066,27.0352941176,10.2392376366,26.5820481105
0.15,256,5886,1.26581181478,1.15412620066,32.5,23.0382846823,58.2273434801
0.16,256,5886,1.26581181478,1.15412620066,30.2781456954,23.0382846823,58.2273434801
0.17,256,6540,1.26581181478,1.15412620066,31.4444444444,25.5980940915,65.8222143688
0.18,258,4360,1.25498210573,1.15822051874,34.7635135135,16.9421271185,42.6693915949
0.19,265,4796,1.28504371605,1.1710643838,25.5220588235,18.1877408079,47.5466174938
0.2,284,3052,1.31226133158,1.21257782484,31.0072463768,10.8643262592,28.8697492947
0.21,321,4796,1.38784552292,1.32189844225,17.9120879121,15.2124549743,41.6353656876
0.22,361,1526,1.53575371997,1.41320230897,26.7371794872,4.31344150502,13.8217834797
0.23,425,4142,1.68398320457,1.56268431603,9.83076923077,9.90620633833,33.6796640913
0.24,463,5668,1.70589012294,1.62114261247,21.0748663102,12.3704605342,42.6472530734
0.25,491,4142,1.7997476104,1.19715192494,16.5427509294,8.48356392102,30.5957093768
0.26,506,6104,1.75109552348,1.17356917457,10.296735905,12.1011861701,43.777388087
0.27,512,5886,1.29914745604,1.17919258063,14.1622340426,11.5228802894,29.8803914889
0.28,512,7194,1.29914745604,1.17919258063,11.5437665782,14.0835203537,37.6752762251
0.29,512,5668,1.29914745604,1.17919258063,14.353960396,11.0961069454,29.8803914889
0.3,512,4796,1.29914745604,1.17919258063,12.3226600985,9.38901356916,24.6838016647
0.31,512,7194,1.29914745604,1.17919258063,9.74948240166,14.0835203537,37.6752762251
0.32,512,6976,1.29914745604,1.17919258063,18.375,13.6567470097,36.3761287691
0.33,512,6104,1.29914745604,1.17919258063,17.3661538462,11.9496536335,31.1795389449
0.34,512,5014,1.29914745604,1.17919258063,14.5363881402,9.81578691322,25.9829491208
0.35,514,4796,1.30422225079,1.18155377014,13.4981818182,9.35520889023,24.780222765
0.36,516,9592,1.30929704554,1.18040099327,10.167115903,18.6423964968,49.7532877304
0.37,520,5232,1.31944663504,1.17959927949,17.8918918919,10.0971005999,27.7083793358
0.38,533,6322,1.28343775553,1.18039716274,11.2430555556,11.9273040084,30.8025061327
0.39,550,8066,1.29816240524,1.20431068527,13.1179361179,14.7835648234,38.9448721573
0.4,564,7194,1.3312065392,1.22409805375,14.2378947368,12.8823825492,34.6113700191
0.41,593,7412,1.34517386917,1.26119737822,15.6381418093,12.6689682764,33.6293467292
0.42,640,6104,1.39577925551,1.31267378915,14.4406438632,9.70261224861,27.9155851102
0.43,681,6104,1.46806989898,1.36427384402,14.4639423077,9.1365354444,26.4252581817
0.44,727,6540,1.55447168529,1.43212666625,13.2188235294,9.17745824185,27.9804903353
0.45,782,7412,1.60550646301,1.48992010933,11.1187607573,9.6577431258,30.5046227972
0.46,828,6976,1.64141313503,1.53727942491,9.99695585997,8.57104191503,27.9040232955
0.47,867,7412,1.69610771903,1.57259885358,9.93475177305,8.6761567345,30.5299389425
0.48,901,8284,1.73865611353,1.60145246609,9.90769230769,9.31016781478,33.0344661571
0.49,940,7630,1.73364396276,1.59355680262,9.70448877805,8.19509979276,29.4719473669
0.5,974,8066,1.76971131286,1.46988183748,8.36363636364,8.33693502682,30.0850923185
0.51,991,9156,1.79489167747,1.21098465967,8.99014778325,9.28831216931,34.1029418719
0.52,1007,8502,1.70747260585,1.18361340295,9.88888888889,8.47694043716,29.0270342995
0.53,1013,9592,1.69203986947,1.18818308316,9.33580246914,9.50283956246,32.14875752
0.54,1019,9374,1.70206182329,1.18960740605,9.43119266055,9.22873095559,32.3391746425
0.55,1022,10028,1.7070728002,1.18626158983,10.3888111888,9.84171397589,34.1414560039
0.56,1023,10028,1.52920569147,1.18415331372,10.3573141487,9.83128361697,30.5841138293
0.57,1025,10464,1.35004935217,1.18507671643,10.196,10.2382433485,28.3510363955
0.58,1025,10028,1.35004935217,1.18507671643,10.9646772229,9.81164987566,27.0009870433
0.59,1025,11554,1.35004935217,1.18507671643,10.329588015,11.3047270307,31.0511350998
0.6,1025,11336,1.35004935217,1.18507671643,9.90943877551,11.0914302942,31.0511350998
0.61,1025,10900,1.35004935217,1.18507671643,11.3425925926,10.6648368214,29.7010857477
0.62,1025,9374,1.35004935217,1.18507671643,11.4716748768,9.17175966638,25.6509376912
0.63,1025,9592,1.35004935217,1.18507671643,9.51583113456,9.38505640281,25.6509376912
0.64,1025,8720,1.35004935217,1.18507671643,10.0489335006,8.5318694571,24.300888339
0.65,1025,9156,1.35004935217,1.18507671643,9.54854981084,8.95846292995,24.300888339
0.66,1025,9374,1.35004935217,1.18507671643,8.86358099878,9.17175966638,25.6509376912
0.67,1025,10464,1.35004935217,1.18507671643,9.86748466258,10.2382433485,28.3510363955
0.68,1026,11118,1.35136647349,1.18372764161,9.37886597938,10.868029726,29.7300624167
0.69,1027,10900,1.31829252293,1.18419754645,10.8326947637,10.6449240208,29.0024355044
0.7,1028,8720,1.31957615732,1.18509702123,10.7256027555,8.50815694693,22.4327946745
0.71,1032,10464,1.3247106949,1.18146785843,9.58203592814,10.1731271476,27.8189245929
0.72,1040,8284,1.33497977006,1.1817979585,10.5112612613,7.99603389748,21.3596763209
0.73,1045,8938,1.34139794203,1.18535351648,8.3276047261,8.58907234597,24.1451629565
0.74,1048,8502,1.34524884521,1.18772240521,8.89285714286,8.14797423241,22.8692303686
0.75,1061,9374,1.28322740469,1.18804100383,8.65717415115,8.88110131763,23.0980932845
0.76,1071,8938,1.29532191369,1.19503307935,8.86767895879,8.39586284751,22.0204725327
0.77,1092,10246,1.32072038259,1.20732549005,8.79945054945,9.45446009424,25.0936872691
0.78,1116,9156,1.31154521375,1.21668559609,9.60825780463,8.28022974344,22.2962686337
0.79,1132,9810,1.33034872936,1.22453805911,8.71666666667,8.75485838549,23.9462771284
0.8,1157,9156,1.3597292225,1.24022553022,9.93418013857,8.00665721714,21.75566756
0.81,1193,11554,1.40203713262,1.26672010659,8.44753476612,9.81822631486,28.0407426524
0.82,1228,10682,1.38824515878,1.28782580766,9.87527839644,8.83189768142,24.9884128581
0.83,1252,10028,1.41537698599,1.30475178671,9.38190954774,8.13966628239,24.0614087619
0.84,1291,8720,1.44682517437,1.33174092336,7.50660377358,6.87221134278,20.2555524411
0.85,1337,9810,1.47007871646,1.35328304623,8.26731601732,7.47218803004,22.0511807469
0.86,1378,9592,1.51515966439,1.3775512155,7.96794871795,7.09260851001,21.2122353014
0.87,1417,10246,1.51092183557,1.39988130507,7.03000968054,7.36867967139,22.6638275336
0.88,1461,10900,1.5437567392,1.42464791059,7.55355355355,7.60352348645,23.156351088
0.89,1507,11336,1.58007478937,1.45387395211,8.16272469253,7.66531693279,25.2811966299
0.9,1551,10246,1.62620835986,1.47886600793,8.04859813084,6.72792821545,22.7669170381
0.91,1597,10900,1.63731772982,1.50342127619,7.15274034142,6.94643095732,22.9224482175
0.92,1632,11554,1.67320133692,1.52361320495,7.41347053321,7.20205356843,25.0980200538
0.93,1670,11118,1.68321264521,1.54251138637,7.75323475046,6.7662845875,23.5649770329
0.94,1714,11554,1.68316865333,1.55851669314,7.21033868093,6.84316805218,23.5643611467
0.95,1750,12208,1.70673548479,1.56876611893,7.52830188679,7.07364371987,23.8942967871
0.96,1794,11336,1.74584215292,1.58155701218,7.15445026178,6.39756741843,22.6959479879
0.97,1840,11554,1.77659074228,1.58842079395,7.46410684474,6.3476667076,23.0956796496
0.98,1874,12208,1.80941904947,1.58464933169,6.84222560976,6.57683600717,25.3318666926
0.99,1902,12426,1.75249251672,1.57572090839,6.63452708907,6.58787821124,24.5348952341
1.0,1918,13080,1.76723483022,1.5654851007,7.12867355044,6.87245754775,24.7412876231
1.01,1944,14606,1.78063862085,1.49520798313,7.15627822945,7.56384948041,28.4902179336
1.02,1963,14606,1.76010085803,1.24878653454,7.76802218115,7.48537286086,26.4015128705
1.03,1979,12426,1.7724339433,1.22103304446,7.94241245136,6.31272306358,23.0416412629
1.04,1990,13952,1.78228577421,1.21110471321,7.15243902439,7.04608414758,26.7342866132
1.05,2004,13080,1.73896799876,1.20254761238,7.44143426295,6.55630579763,24.3455519826
1.06,2018,10900,1.69834070907,1.19632700619,7.00897129187,5.42285524588,18.6817477998
1.07,2025,10900,1.70396668491,1.19563297711,5.44458762887,5.40285657395,18.7436335341
1.08,2029,15478,1.70733254503,1.19482313694,6.02618816683,7.65595287133,27.3173207205
1.09,2034,13298,1.70663680765,1.1926905333,7.18429752066,6.56038313717,23.8929153071
1.1,2036,13952,1.68840794814,1.19079656223,7.88532883642,6.87584726084,23.637711274
1.11,2038,14606,1.69006650212,1.19127433896,7.42718446602,7.19071558308,25.3509975318
1.12,2041,14388,1.67362789651,1.19218345698,7.50582362729,7.07235542987,25.1044184476
1.13,2042,15478,1.55750793182,1.19182928047,7.5869205298,7.60414052804,24.9201269092
1.14,2046,15260,1.55486564004,1.18842153608,7.59758064516,7.48202222368,23.3229846006
1.15,2048,15478,1.52702133137,1.18951014062,8.01443695861,7.5812907806,24.4323413019
1.16,2048,16132,1.52702133137,1.18951014062,8.23091976517,7.90162701077,24.4323413019
1.17,2049,15478,1.52441331597,1.18996099934,8.74343776461,7.57749864584,24.3906130555
1.18,2049,15042,1.52441331597,1.18996099934,8.25177304965,7.36404797976,22.8661997395
1.19,2050,14606,1.42569879877,1.19030394896,7.64846980976,7.1470236788,21.3854819816
1.2,2050,16568,1.42569879877,1.19030394896,7.98327137546,8.10707163565,24.2368795791
1.21,2050,13734,1.42569879877,1.19030394896,8.31265108783,6.72033569797,19.9597831828
1.22,2050,15260,1.42569879877,1.19030394896,7.61825726141,7.46703966441,21.3854819816
1.23,2050,13734,1.42569879877,1.19030394896,7.45785123967,6.72033569797,19.9597831828
1.24,2050,13734,1.42569879877,1.19030394896,7.57595993322,6.72033569797,19.9597831828
1.25,2050,14824,1.42569879877,1.19030394896,7.48691099476,7.253695674,21.3854819816
1.26,2050,15696,1.42569879877,1.19030394896,7.74743150685,7.68038365483,22.8111807804
1.27,2050,13952,1.42569879877,1.19030394896,7.95507487521,6.82700769318,19.9597831828
1.28,2050,13734,1.42569879877,1.19030394896,7.6759410802,6.72033569797,19.9597831828
1.29,2050,13952,1.42569879877,1.19030394896,7.55887230514,6.82700769318,19.9597831828
1.3,2050,13952,1.42569879877,1.19030394896,7.30056864338,6.82700769318,19.9597831828
1.31,2050,14824,1.42569879877,1.19030394896,7.28142741281,7.253695674,21.3854819816
1.32,2051,15042,1.4263942616,1.19066342354,7.5252352438,7.35694044183,21.395913924
1.33,2052,12862,1.42708972443,1.19071081646,7.89944576405,6.28773293651,18.5521664176
1.34,2057,12644,1.43056703857,1.19251406236,7.5504587156,6.16680796891,18.5973715015
1.35,2058,13952,1.4312625014,1.19270542893,7.47913322632,6.801675458,20.0376750196
1.36,2058,13734,1.4312625014,1.19270542893,7.23857024106,6.69539927897,20.0376750196
1.37,2060,14388,1.35163281465,1.19359073048,7.49623430962,7.00766719775,18.9228594051
1.38,2061,13734,1.35228894709,1.19368867109,7.39885339885,6.68616418335,18.9320452592
1.39,2063,13734,1.35360121196,1.1939650129,7.44122516556,6.68004216162,18.9504169674
1.4,2065,13080,1.35491347682,1.19349109292,7.44435418359,6.35614389388,17.6138751987
1.41,2072,15260,1.35950640386,1.19322732949,7.21648626145,7.39212006927,20.392596058
1.42,2077,13952,1.36278706604,1.19342136555,7.57998359311,6.74337334717,19.0790189245
1.43,2086,14388,1.31626625581,1.19529425473,7.33112582781,6.92597126094,18.4277275813
1.44,2093,14388,1.32068325667,1.19494638324,7.4469273743,6.90448989993,18.4895655934
1.45,2097,10028,1.32320725716,1.19487867437,7.29314420804,4.80361246428,13.2320725716
1.46,2104,13952,1.32762425802,1.19501781762,7.54566744731,6.66254897945,18.5867396122
1.47,2113,14388,1.33330325912,1.19738814798,7.38326693227,6.84390948136,18.6662456277
1.48,2119,14388,1.33708925986,1.19743560324,6.95133437991,6.82594989479,18.719249638
1.49,2128,13952,1.33340293216,1.19987874535,7.58809332261,6.593324545,18.6676410503
1.5,2145,12208,1.33162681455,1.20151604527,7.04607977992,5.72687245721,15.9795217747
1.51,2157,13516,1.32462601894,1.20301029511,6.51512738854,6.30786558396,17.2201382463
1.52,2170,14388,1.33260939319,1.20758392218,7.08082408875,6.67838140236,18.6565315047
1.53,2190,15042,1.3333935597,1.21158508752,7.04163454125,6.92289133523,18.6675098358
1.54,2217,14170,1.34983265838,1.21764448901,6.85,6.4477793661,17.5478245589
1.55,2234,14824,1.36018320199,1.22130210771,6.94462540717,6.69746977741,19.0425648279
1.56,2255,14170,1.35517787366,1.22754820624,7.24776119403,6.34655639547,17.6173123576
1.57,2279,15042,1.36960105281,1.23755587098,6.75019215988,6.67105606516,19.1744147393
1.58,2309,12426,1.38763002673,1.2473837054,6.76270053476,5.44417213824,15.2639302941
1.59,2334,13734,1.36850957687,1.25458736851,6.33002291826,5.95637168087,16.4221149224
1.6,2356,13952,1.38140898162,1.26217097246,6.49926144756,5.99775564648,16.5769077794
1.61,2381,13080,1.38301609364,1.27157657375,6.58653846154,5.56720953365,15.21317703
1.62,2416,13080,1.3653021825,1.28170778798,6.44688644689,5.49021434216,15.0183240075
1.63,2443,13298,1.38056011252,1.28766821896,6.22371794872,5.52326694707,15.1861612377
1.64,2490,13516,1.39394766623,1.30018754202,5.78245614035,5.51309197776,15.3334243285
1.65,2517,13516,1.40906276141,1.30762238531,6.1696238467,5.45642935645,15.4996903755
1.66,2555,13516,1.43033585832,1.32344907492,5.98060941828,5.37861267182,15.7336944415
1.67,2588,12644,1.44880986354,1.33176906976,6.05728835137,4.969465129,14.4880986354
1.68,2627,13516,1.47064277879,1.34375743869,5.75071633238,5.23567392895,16.1770705667
1.69,2665,14606,1.49191587571,1.35543796632,5.86347390994,5.57919447844,16.4110746328
1.7,2715,13298,1.5199067927,1.37087943717,6.3152309613,4.98789265319,15.199067927
1.71,2734,14606,1.51785786157,1.37749213589,5.47441860465,5.44084385658,16.6964364772
1.72,2777,13080,1.507963847,1.38810785345,5.94803548796,4.79760906838,15.07963847
1.73,2809,14388,1.51017952728,1.39747851858,5.63744232037,5.21785046276,16.6119748001
1.74,2835,13080,1.51405613372,1.40185288504,5.85228002569,4.70001320482,15.1405613372
1.75,2880,2180,1.53262894736,1.41359592899,5.6509491733,0.771107001286,3.06525789472
1.76,2916,13952,1.55008936149,1.42638555305,5.22908011869,4.87420695948,15.5008936149
1.77,2968,14170,1.57773155861,1.44044823668,5.22190034762,4.86359214826,15.7773155861
1.78,3008,13516,1.58749146292,1.45162420661,5.06501182033,4.57689320397,14.2874231663
1.79,3045,12644,1.60701845233,1.45974346394,5.31040268456,4.22875201241,14.4631660709
1.8,3086,14824,1.62865646761,1.47101877665,4.97965474723,4.89073808931,16.2865646761
1.81,3128,13734,1.65082223937,1.48289229539,5.00056053812,4.46963622079,14.8574001543
1.82,3166,13952,1.65743422279,1.49287079605,5.17319461444,4.48481768961,14.9169080051
1.83,3203,13080,1.67680411105,1.5020385187,5.31447587354,4.15491755039,15.0912369995
1.84,3243,14824,1.67021343223,1.51129167053,4.93227326266,4.64905379799,16.7021343223
1.85,3287,14606,1.66789537629,1.52429505335,5.06036324786,4.51740739217,15.0110583866
1.86,3331,12426,1.6829236231,1.53576927029,4.93132328308,3.79062899622,13.4633889848
1.87,3380,14388,1.70767992977,1.54480525087,4.88031591738,4.32258903675,15.3691193679
1.88,3417,15260,1.71977573721,1.54993236953,4.90140056022,4.53269572578,15.4779816349
1.89,3458,14824,1.71944509908,1.55525639376,5.0,4.34842748197,15.4750058917
1.9,3492,14824,1.72094787975,1.5619660765,5.05350978136,4.30473144707,15.4885309177
1.91,3533,14606,1.72810835527,1.56682857554,5.13148984199,4.18942730544,15.5529751974
1.92,3581,14606,1.75158675919,1.57556552807,4.94414607948,4.13004469251,15.7642808327
1.93,3601,14824,1.76136942749,1.57834845866,4.98125,4.16712913182,15.8523248474
1.94,3632,15478,1.75946888561,1.58039155664,4.82148670646,4.31133476593,15.8352199705
1.95,3672,15478,1.77789511786,1.58042537793,4.87411056377,4.26133061407,16.0010560608
1.96,3690,14824,1.78661029001,1.5807963991,5.09742120344,4.06020312582,16.0794926101
1.97,3735,15696,1.78548576163,1.56986118327,4.82648648649,4.24373286317,16.0693718546
1.98,3766,15260,1.76500106555,1.56698213053,4.93957404656,4.08951906644,15.88500959
1.99,3795,15914,1.77859241736,1.56294039887,4.68757259001,4.22991442893,16.0073317562
2.0,3824,16786,1.79218376916,1.56134680988,5.03824200913,4.42549955148,16.1296539225
2.01,3854,14824,1.78504885343,1.53672511973,5.18819374369,3.87571255789,14.2803908275
2.02,3875,17658,1.79477537806,1.5126538607,4.86956521739,4.58979545238,17.9477537806
2.03,3892,16350,1.80264923133,1.46349502701,4.9984423676,4.22985901841,16.223843082
2.04,3910,16568,1.81098625245,1.31818959598,4.91573364761,4.26517622426,16.298876272
2.05,3926,18094,1.81839693788,1.25624979503,5.33628318584,4.63770295413,18.1839693788
2.06,3944,17440,1.77512508259,1.24138110457,5.50172018349,4.44810945627,15.9761257433
2.07,3958,17876,1.76286787782,1.23312111585,5.35147928994,4.54197552906,17.6286787782
2.08,3973,17004,1.76255492423,1.22662236364,5.47805139186,4.3030024361,15.862994318
2.09,3981,17876,1.76610399027,1.22290344469,5.24647887324,4.51395937805,15.8949359124
2.1,3993,16350,1.77142758934,1.21966118914,5.15974776668,4.11541396332,15.942848304
2.11,4007,18094,1.77763845491,1.21473118232,5.35262847017,4.53738452594,17.7763845491
2.12,4015,17222,1.78118752096,1.21300184381,5.29671513193,4.30957455921,16.0306876886
2.13,4024,16350,1.78518022026,1.21079831022,5.22558746736,4.0817215527,16.0666219823
2.14,4029,18312,1.78739838653,1.20857086689,5.30663329161,4.56548333358,17.8739838653
2.15,4035,16786,1.72649231879,1.20829129561,5.1928721174,4.17839008239,15.5384308691
2.16,4042,17876,1.71395326523,1.20848462655,5.28801431127,4.44145833985,15.4255793871
2.17,4051,18530,1.70239364342,1.20636454502,5.48890186916,4.59307442563,17.0239364342
2.18,4058,18530,1.70507681095,1.20651563535,5.58540925267,4.58462479057,17.0507681095
2.19,4061,18094,1.70633734087,1.20689997494,5.58411214953,4.4732626212,15.3570360678
2.2,4066,17658,1.70843822408,1.20639262254,5.53710624666,4.35986229786,15.3759440167
2.21,4069,18530,1.709698754,1.20672042228,5.39934533552,4.57162617198,17.09698754
2.22,4070,17876,1.71011893064,1.20685082917,5.22458628842,4.40912656763,15.3910703758
2.23,4078,17440,1.71348034378,1.20425821546,5.27934978928,4.29272041098,15.421323094
2.24,4079,18530,1.71390052042,1.2039123847,5.68318042813,4.55984090192,17.1390052042
2.25,4079,20492,1.71390052042,1.2039123847,5.39857227841,5.04264758566,18.8529057246
2.26,4084,18748,1.64533812906,1.2042362163,5.92835820896,4.60763884395,16.4533812906
2.27,4087,20274,1.64654675158,1.20471392405,5.63323076923,4.97887013531,16.4654675158
2.28,4091,18312,1.59452352167,1.2041854195,5.80801944107,4.49244263231,14.350711695
2.29,4092,20492,1.59491328542,1.20406821108,5.64234016888,5.02596970806,17.5440461397
2.3,4093,18094,1.59530304918,1.20412365237,5.89848812095,4.43670176611,14.3577274426
2.31,4093,21146,1.59530304918,1.20412365237,5.55887850467,5.18506110015,17.548333541
2.32,4094,20274,1.59569281293,1.20418231652,5.54047474133,4.97000719461,15.9569281293
2.33,4095,20710,1.53422050066,1.20410865944,5.89550425273,5.07558944364,16.8764255073
2.34,4095,19838,1.53422050066,1.20410865944,5.75227686703,4.86188041444,15.3422050066
2.35,4095,19402,1.53422050066,1.20410865944,5.99878567092,4.75502589983,15.3422050066
2.36,4097,19402,1.51554013834,1.20418936999,5.79415274463,4.75264876927,15.1554013834
2.37,4097,18530,1.51554013834,1.20418936999,5.93237319975,4.5390465774,15.1554013834
2.38,4098,19620,1.51591005294,1.20406262938,5.74109837055,4.80486916082,15.1591005294
2.39,4100,18966,1.47633096172,1.20320701986,5.69034608379,4.64240544069,14.7633096172
2.4,4100,18748,1.47633096172,1.20320701986,6.15958737864,4.58904445861,14.7633096172
2.41,4100,20710,1.47633096172,1.20320701986,5.73960216998,5.06929329731,16.239640579
2.42,4101,18748,1.47669104245,1.20322800491,5.71957671958,4.58795166083,14.7669104245
2.43,4101,18312,1.47669104245,1.20322800491,5.81105710814,4.48125511058,13.290219382
2.44,4101,19402,1.47669104245,1.20322800491,5.57263922518,4.74799648621,14.7669104245
2.45,4101,19620,1.47669104245,1.20322800491,5.66002415459,4.80134476133,14.7669104245
2.46,4101,19838,1.47669104245,1.20322800491,5.76124775045,4.85469303646,14.7669104245
2.47,4101,19402,1.47669104245,1.20322800491,5.86663007684,4.74799648621,14.7669104245
2.48,4101,20492,1.47669104245,1.20322800491,5.74772589448,5.01473786183,14.7669104245
2.49,4101,20056,1.47669104245,1.20322800491,5.4006006006,4.90804131158,14.7669104245
2.5,4101,11990,1.47669104245,1.20322800491,5.63365282215,2.93415513192,8.86014625468
2.51,4101,18748,1.47669104245,1.20322800491,5.42046063203,4.58795166083,14.7669104245
2.52,4101,19620,1.47669104245,1.20322800491,5.35765983112,4.80134476133,14.7669104245
2.53,4103,18530,1.47741120389,1.20321890723,5.5581120944,4.53242245209,14.7741120389
2.54,4103,20056,1.47741120389,1.20321890723,5.69922109047,4.90568077167,14.7741120389
2.55,4104,20274,1.47777128461,1.20312631189,5.82456140351,4.95782751781,14.7777128461
2.56,4104,19620,1.47777128461,1.20312631189,5.56578171091,4.79789759788,14.7777128461
2.57,4104,19402,1.47777128461,1.20312631189,5.81643671266,4.74458762457,14.7777128461
2.58,4105,20492,1.43376055732,1.20317050042,5.58051099228,5.00990584378,14.3376055732
2.59,4106,21146,1.43410982907,1.20255432835,5.75960346964,5.16858059568,15.7752081198
2.6,4106,18748,1.43410982907,1.20255432835,5.92845786963,4.58245289926,14.3410982907
2.61,4109,19184,1.43515764434,1.20233506699,5.46334134615,4.68573968991,14.3515764434
2.62,4110,18094,1.4355069161,1.20242112448,5.57005411906,4.41846745172,12.9195622449
2.63,4110,20056,1.4355069161,1.20242112448,5.50746268657,4.89757838021,14.355069161
2.64,4112,19838,1.43620545961,1.20240968316,5.94092570037,4.8421171086,14.3620545961
2.65,4115,18530,1.43725327487,1.2021562456,5.61691022965,4.51972014731,14.3725327487
2.66,4116,17222,1.43760254663,1.20235894508,5.59821925431,4.19971938549,12.9384229197
2.67,4117,20056,1.43795181839,1.2025746893,5.32699386503,4.88966106216,14.3795181839
2.68,4121,18530,1.43934890541,1.20192343224,5.85196195006,4.51345769994,12.9541401487
2.69,4122,19402,1.43969817716,1.20211673269,5.40465971796,4.72477993839,14.3969817716
2.7,4122,19838,1.43969817716,1.20211673269,5.71731234867,4.83095476847,14.3969817716
2.71,4123,19620,1.44004744892,1.20209780622,5.8922046285,4.77679277211,14.4004744892
2.72,4129,18094,1.38277284282,1.20226553957,5.76508275494,4.39916339691,12.4449555853
2.73,4130,19402,1.35299553327,1.20246557527,5.43608562691,4.71606072477,13.5299553327
2.74,4130,19620,1.35299553327,1.20246557527,5.75088547816,4.76905017112,13.5299553327
2.75,4134,19184,1.35430594056,1.202731821,5.61932728243,4.65884368125,13.5430594056
2.76,4137,9374,1.35528874604,1.20245603187,5.42822966507,2.2749239283,6.77644373018
2.77,4140,19402,1.35627155151,1.20296227124,5.49970326409,4.70534640195,13.5627155151
2.78,4143,19184,1.35725435698,1.20328039446,5.58523632501,4.64930431946,13.5725435698
2.79,4145,18748,1.35790956063,1.20358866368,5.36083022885,4.54156396519,13.5790956063
2.8,4150,18748,1.35954756975,1.20268571241,5.26721120187,4.53645676403,13.5954756975
2.81,4153,18748,1.36053037522,1.20282891975,5.51703877791,4.53339367568,13.6053037522
2.82,4157,9592,1.34640578887,1.20280036162,5.46807264206,2.31728726125,6.73202894433
2.83,4163,18530,1.33786698392,1.20161844869,5.55,4.47052850293,12.0408028553
2.84,4166,19184,1.33883109657,1.20176206722,5.35491606715,4.62519880091,13.3883109657
2.85,4174,17658,1.34140206363,1.20190516311,5.38376963351,4.24965604254,12.0726185726
2.86,4180,18748,1.34333028892,1.20146411357,5.50693641618,4.50589357676,12.0899726003
2.87,4188,19184,1.34590125598,1.20101027851,5.22847301952,4.60245997821,13.4590125598
2.88,4197,18312,1.34879359392,1.20156814071,5.67976539589,4.38449690453,12.1391423453
2.89,4203,18312,1.35072181922,1.20272622526,5.49853715623,4.37870691357,12.156496373
2.9,4211,18094,1.35329278628,1.20355508619,5.38909875877,4.31887601799,12.1796350765
2.91,4228,8720,1.35875609128,1.20563160594,5.46415294742,2.07361049864,6.79378045641
2.92,4239,17440,1.36229117099,1.20563437361,5.23443008226,4.13715474561,12.2606205389
2.93,4249,18966,1.36550487981,1.20721996683,5.23229291717,4.48930556647,12.2895439183
2.94,4255,18966,1.36743310511,1.20802681038,5.47848898216,4.48333493453,12.306897946
2.95,4269,19838,1.37193229747,1.20956667441,5.17981438515,4.6752474541,13.7193229747
2.96,4279,18530,1.34864573666,1.21059222887,5.30502599653,4.35747757933,12.1378116299
2.97,4293,19620,1.34419625486,1.21140345872,5.30977130977,4.59984121082,13.4419625486
2.98,4301,17876,1.34670116286,1.21212546591,5.09076175041,4.1838046649,12.1203104657
2.99,4314,19402,1.35077163835,1.21415419361,5.45626477541,4.52835820723,12.1569447452
3.0,4330,17658,1.35578145435,1.21679149579,5.06566701138,4.10726059828,12.2020330892
3.01,4347,18094,1.36110438385,1.21852929319,5.38521603332,4.19330180865,12.2499394546
3.02,4368,19402,1.36767976735,1.22046212972,5.04025670945,4.47639240514,12.3091179061
3.03,4385,17222,1.37300269684,1.2228628459,5.19660837308,3.95909142823,10.9840215748
3.04,4402,17876,1.37832562634,1.22372231135,5.07045929019,4.09460858306,12.4049306371
3.05,4421,18966,1.38427478284,1.22438508914,4.92127780947,4.32676088068,12.4584730455
3.06,4432,19402,1.38771903134,1.22604587548,5.16184971098,4.41597616881,12.489471282
3.07,4453,18094,1.39429441483,1.2269911884,5.0672310757,4.1002106132,12.5486497335
3.08,4478,18312,1.40212225233,1.23073419608,4.79310344828,4.12797497592,12.619100271
3.09,4503,18530,1.40995008983,1.23332140428,5.06938559322,4.15546901114,12.6895508084
3.1,4528,17440,1.35780499265,1.23653032686,4.94871794872,3.89083072388,10.8624399412
3.11,4539,17004,1.36110354718,1.23792086313,4.75862068966,3.78497281764,10.8888283774
3.12,4563,18094,1.36830039343,1.24099735886,4.94179600887,4.00780881902,10.9464031475
3.13,4586,17876,1.37519737109,1.24358489122,4.82615464453,3.94089095408,11.0015789687
3.14,4608,17004,1.36302531461,1.24661400793,5.12348790323,3.73183245108,10.9042025169
3.15,4631,17658,1.36561157422,1.25153778222,4.63848831427,3.85742469137,10.9248925938
3.16,4675,17004,1.37235641144,1.25983473122,4.5593220339,3.68173669415,10.9788512915
3.17,4696,17876,1.37852100708,1.26347195877,4.70355951057,3.85426939282,11.0281680566
3.18,4729,18312,1.38820822881,1.26833178018,4.81124694377,3.92233184993,11.1056658305
3.19,4748,17876,1.39378572011,1.27147097617,4.6381547333,3.81443602321,11.1502857608
3.2,4777,18312,1.40229873314,1.27588516724,4.6971035837,3.88481553634,11.2183898651
3.21,4801,17658,1.40243561733,1.27964932951,4.47713047665,3.72843174674,11.2194849386
3.22,4831,15914,1.41119901423,1.28388144931,4.36929657795,3.34023180136,9.87839309959
3.23,4866,18312,1.42142297728,1.28933868506,4.60272638754,3.81721317421,11.3713838182
3.24,4892,17876,1.42706710559,1.29435992446,4.3729216152,3.70752740127,11.4165368447
3.25,4924,17004,1.43640196809,1.29909229697,4.45247148289,3.5047410938,10.0548137767
3.26,4958,16786,1.44632025951,1.30328834625,4.41946472019,3.43718160239,10.1242418165
3.27,4986,17440,1.4544882642,1.30739866415,4.32841163311,3.5518589369,10.1814178494
3.28,5023,17222,1.46528169897,1.31220284063,4.24740321058,3.48269022725,10.2569718928
3.29,5065,15914,1.43833236241,1.31766703026,4.21014799154,3.19240881886,10.0683265369
3.3,5102,16786,1.44883943002,1.3219285503,4.17263056093,3.34362641259,10.1418760101
3.31,5130,17876,1.45679072442,1.32539653583,4.21197252208,3.54201728534,10.1975350709
3.32,5157,16350,1.46260075657,1.32900994811,4.47835689046,3.22322448306,10.238205296
3.33,5193,17876,1.47281088402,1.33419584504,4.06053496011,3.50046592573,10.3096761881
3.34,5229,17876,1.48302101146,1.33858872432,4.21745419479,3.47701406958,10.3811470802
3.35,5267,14824,1.49379836821,1.34525565969,4.41617862372,2.86323673114,8.96279020926
3.36,5294,16786,1.50145596379,1.34843783767,3.82626060909,3.22598991721,10.5101917466
3.37,5331,15696,1.51194970589,1.35434563591,3.99614395887,2.99608358569,9.07169823535
3.38,5361,18094,1.52045814543,1.35920936587,3.89189189189,3.4350000761,10.643207018
3.39,5400,17658,1.53151911683,1.366096461,4.25594749795,3.32856313522,10.7206338178
3.4,5427,16568,1.53917671241,1.37061381237,4.07759815242,3.10787685734,10.7742369869
3.41,5460,18312,1.5485359959,1.37621222526,4.04260651629,3.41465381408,10.8397519713
3.42,5489,17658,1.55676082079,1.38032375067,4.34565619224,3.27562133458,10.8973257455
3.43,5532,15042,1.52242219531,1.38518012023,4.10350382602,2.76894332741,9.13453317185
3.44,5577,18094,1.53480632379,1.39085739081,4.09490022173,3.3040963862,10.7436442666
3.45,5620,16568,1.53806179739,1.3967074008,3.99145994307,3.00252018022,9.22837078435
3.46,5666,14824,1.53582586922,1.40492304392,3.88829787234,2.66476837382,9.21495521529
3.47,5694,17222,1.54341554877,1.40917118723,3.88612836439,3.08073397946,10.8039088414
3.48,5723,17658,1.5512762883,1.41368542487,3.77876895629,3.14271549873,10.8589340181
3.49,5776,5450,1.55049919268,1.42053304375,3.90734265734,0.961066897759,3.10099838535
3.5,5809,18312,1.55659531008,1.42479291382,3.98882912702,3.2108805419,10.8961671706
3.51,5846,16786,1.56650992989,1.42954604308,3.93552361396,2.92465391285,9.39905957935
3.52,5884,17876,1.5766925124,1.4356832761,3.64788153023,3.09440635577,11.0368475868
3.53,5947,16568,1.59357416234,1.44150866651,3.78065498858,2.83726850224,9.56144497407
3.54,5979,17222,1.60214896867,1.44472219922,3.68532654792,2.93329001013,9.612893812
3.55,6028,16350,1.61527914085,1.45226923043,3.68116536725,2.76181113445,9.69167484508
3.56,6065,18094,1.62519376066,1.45638385921,3.79618386817,3.03749687857,9.75116256394
3.57,6098,17658,1.62975533107,1.46015116193,3.79939991427,2.94803597217,9.77853198642
3.58,6145,18094,1.60973936106,1.46514100045,3.89147627417,2.99726635648,9.65843616638
3.59,6183,14170,1.61969381114,1.46975517453,3.87197392924,2.33258172222,8.0984690557
3.6,6226,19402,1.63095805728,1.47556092009,4.0519215045,3.17128756229,11.416706401
3.61,6271,19838,1.64274622184,1.48018090215,3.92821444798,3.2187068984,11.4992235529
3.62,6305,19184,1.65165283507,1.48469978392,3.95556552962,3.09542096193,11.5615698455
3.63,6334,19838,1.65659888683,1.48855426458,4.05287260616,3.18589505437,11.5961922078
3.64,6376,18966,1.66758359685,1.49264094672,3.98116298116,3.02526660838,10.0055015811
3.65,6422,12426,1.67961446972,1.49848783173,3.70007244627,1.96742803275,6.71845787889
3.66,6456,12426,1.68850685402,1.50332902797,2.5971474704,1.95677337959,6.75402741609
3.67,6491,15260,1.69766077904,1.50627263588,2.47779540048,2.38960973487,8.48830389518
3.68,6535,15260,1.70916857048,1.51061688769,2.95727956254,2.37312331234,8.54584285242
3.69,6574,16132,1.69519235935,1.51454611597,3.13956639566,2.49328453264,8.47596179673
3.7,6609,16132,1.69558650131,1.51795490505,3.24499229584,2.47958943126,8.47793250653
3.71,6639,17004,1.70328321715,1.5234484695,3.29925650558,2.60141674658,10.2196993029
3.72,6676,17440,1.71277583337,1.52823610601,3.48587127159,2.65274829096,10.2766550002
3.73,6710,7412,1.72149877799,1.53157041979,3.3343488195,1.12149527971,5.16449633398
3.74,6766,18966,1.73586598091,1.53616077129,3.37186828919,2.84498942173,10.4151958855
3.75,6800,16350,1.74458892554,1.53959235046,3.50567142334,2.43981030895,8.72294462769
3.76,6838,17222,1.75433809895,1.54232183721,3.36320235035,2.55505591783,10.5260285937
3.77,6861,17440,1.76023891443,1.54405134776,3.3573374854,2.57845940287,10.5614334866
3.78,6894,17658,1.76870530186,1.54669698877,3.44693732194,2.59762417493,10.6122318112
3.79,6927,16132,1.77717168929,1.54863345682,3.36577292287,2.36120226782,8.88585844647
3.8,6961,15696,1.73488765617,1.5527467105,3.28035659391,2.28560851709,8.67443828087
3.81,6995,17222,1.74200100675,1.55465188742,2.94573082489,2.49498770514,8.71000503375
3.82,7028,17658,1.75021916733,1.55576733992,3.08989183141,2.54552940024,10.501315004
3.83,7054,17222,1.71800701895,1.55706967381,3.28862973761,2.47303701382,8.59003509477
3.84,7086,17876,1.72580064308,1.55944447965,3.30076004343,2.55476832665,10.3548038585
3.85,7124,17876,1.73049987848,1.56042203002,3.44038668099,2.54035589687,10.3829992709
3.86,7152,16568,1.72311522399,1.56019888256,3.27594339623,2.3447320727,8.61557611993
3.87,7183,16786,1.73058398404,1.5621885039,3.24003919007,2.36474743832,8.65291992022
3.88,7213,17004,1.73781181636,1.56290176101,3.12990377498,2.38487746889,8.6890590818
3.89,7250,17876,1.74509407866,1.56379260799,3.21717000339,2.49360430196,8.72547039329
3.9,7286,16786,1.75375937339,1.56360271858,3.28952843273,2.32930009792,8.76879686696
3.91,7317,17658,1.76122115497,1.56256286277,3.16440736879,2.43920388504,8.80610577485
3.92,7356,17440,1.7706085576,1.56305542142,3.34190902312,2.39557892548,8.853042788
3.93,7380,18312,1.77638542076,1.56192961876,3.30079064971,2.50662165424,8.88192710379
3.94,7407,19184,1.78288439181,1.56193585865,3.28663967611,2.61579505479,10.6973063509
3.95,7429,19838,1.7881798497,1.56055292621,3.52275291463,2.69650891977,10.7290790982
3.96,7455,18966,1.79443811812,1.56089565641,3.45031871016,2.56846078953,10.7666287087
3.97,7475,13080,1.79925217075,1.55833216345,3.51702207258,1.76630045933,7.19700868302
3.98,7498,20274,1.80478833128,1.55735715707,3.56432311144,2.72887385388,10.8287299877
3.99,7521,18094,1.8103244918,1.55530166779,3.50954328562,2.42756537449,9.05162245902
4.0,7551,19402,1.78066761668,1.55336387557,3.31590493601,2.59201161904,10.6840057001
4.01,7582,17876,1.7879779989,1.55115569882,3.40948438088,2.37780887659,8.9398899945
4.02,7607,19620,1.75677357284,1.54754078169,3.54934464148,2.60061510797,10.5406414371
4.03,7630,18966,1.76208523213,1.53990291579,3.45529858474,2.50588958364,8.81042616064
4.04,7657,20492,1.76832065824,1.53539936885,3.43645357686,2.69733075528,10.6099239495
4.05,7680,20056,1.77363231753,1.52771686295,3.36239575436,2.63153975582,10.6417939052
4.06,7709,18094,1.78032962706,1.51560969965,3.56414473684,2.36454263547,8.9016481353
4.07,7742,18748,1.78795070343,1.50300804298,3.40907516453,2.43903717941,8.93975351713
4.08,7755,18312,1.79095294563,1.49397130302,3.35241264559,2.3780486171,8.95476472815
4.09,7772,18530,1.78166853605,1.47371742356,3.19500891266,2.40077933418,8.90834268027
4.1,7785,18966,1.78464868157,1.43407573104,3.22478386167,2.45291028722,8.92324340787
4.11,7802,17876,1.78854579494,1.40164923403,3.28522656735,2.3065895789,8.94272897472
4.12,7813,18312,1.79106745654,1.38016739965,3.28282097649,2.35926817911,8.95533728268
4.13,7839,17222,1.79480573462,1.2966643174,3.15407233167,2.21095431041,8.9740286731
4.14,7851,18966,1.7975532367,1.27737404219,3.03444525018,2.43084073341,8.9877661835
4.15,7862,18966,1.80007178028,1.26822691949,3.21002710027,2.42722686129,9.00035890138
4.16,7876,18530,1.75164526011,1.25700547817,3.21146112601,2.3669088881,8.75822630055
4.17,7891,18966,1.75498130365,1.25054695824,3.31759192502,2.41767208144,8.77490651824
4.18,7907,19838,1.75853975009,1.24792850766,3.35440751445,2.52338385686,10.5512385005
4.19,7917,20056,1.76076377911,1.24337719064,3.30083194676,2.54767949242,10.5645826747
4.2,7929,19184,1.76343261394,1.2391615061,3.47681883024,2.43298598418,8.81716306972
4.21,7942,19838,1.76632385168,1.23551090661,3.27775768535,2.51155650018,8.83161925838
4.22,7955,18966,1.76921508941,1.23229013693,3.39219934995,2.39697793501,8.84607544704
4.23,7963,20928,1.77099431263,1.2313612232,3.37408759124,2.64211582245,10.6259658758
4.24,7978,20710,1.77433035617,1.2299829124,3.45268817204,2.60937951778,10.645982137
4.25,7985,21146,1.77588717648,1.22848756164,3.40920906053,2.66181188705,10.6553230589
4.26,8001,19184,1.77944562292,1.22599491452,3.55538172716,2.40972485101,8.89722811462
4.27,8012,19402,1.78189205485,1.22540294904,3.35053055251,2.43356047089,8.90946027426
4.28,8024,18530,1.78456088968,1.22324932137,3.29744525547,2.32048720595,8.92280444841
4.29,8036,18966,1.77854421603,1.22062161652,3.28566051938,2.37129982188,8.89272108013
4.3,8044,20056,1.78031479265,1.22017312493,3.275,2.50495770975,8.90157396323
4.31,8053,20274,1.78230669135,1.21900954583,3.44298245614,2.52919806185,10.6938401481
4.32,8060,20492,1.78385594589,1.21837063436,3.44848926101,2.55405681944,10.7031356753
4.33,8066,21364,1.78518387835,1.21721830882,3.43729787999,2.66063696558,10.7111032701
4.34,8072,21800,1.78651181082,1.21711216556,3.60487095602,2.71281711878,10.7190708649
4.35,8080,22018,1.73367690533,1.21688673272,3.48205822613,2.73709338682,10.402061432
4.36,8089,20056,1.73560798109,1.21632932664,3.51510630362,2.49026037885,8.67803990546
4.37,8095,20492,1.73689536493,1.21547855495,3.447913132,2.54239385195,10.4213721896
4.38,8099,20710,1.73775362083,1.21569421238,3.32817869416,2.56811481572,10.426521725
4.39,8106,21364,1.73925556864,1.21517008468,3.45924528302,2.64679935066,10.4355334118
4.4,8112,20274,1.71994682861,1.21492000273,3.53910991234,2.50981318561,8.59973414304
4.41,8114,20710,1.72037087862,1.21482808825,3.44814814815,2.56311894928,10.3222252717
4.42,8118,20492,1.72121897863,1.2149047926,3.44840589647,2.53483645234,10.3273138718
4.43,8126,21364,1.72291517866,1.21500074648,3.38515509601,2.63996849446,10.3374910719
4.44,8129,21800,1.72355125367,1.2149847285,3.53951048951,2.69279639441,10.341307522
4.45,8136,21364,1.67264413302,1.21453282053,3.54460902515,2.63656633326,10.0358647981
4.46,8141,21800,1.67367206083,1.21475177677,3.46182357302,2.68862200755,10.042032365
4.47,8143,22018,1.67408323195,1.21477732312,3.39426399447,2.71480740578,10.0444993917
4.48,8144,21364,1.67428881751,1.21487015832,3.59674435812,2.6338222949,10.0457329051
4.49,8147,20492,1.64752977744,1.21486917225,3.49398418701,2.52533722254,9.88517866466
4.5,8148,21364,1.64773200278,1.21490838547,3.48280961183,2.63245430022,9.88639201665
4.51,8152,20710,1.6485409041,1.21476271523,3.51063829787,2.550583567,9.89124542462
4.52,8159,20056,1.64995648142,1.21426979553,3.58467880453,2.46782955157,8.24978240712
4.53,8159,20492,1.64995648142,1.21426979553,3.51929092805,2.52147802008,9.89973888855
4.54,8160,22018,1.65015870676,1.21421448602,3.32044609665,2.70890277375,9.90095224054
4.55,8161,22236,1.65036093209,1.21434070866,3.48856707317,2.73537562978,9.90216559253
4.56,8162,20274,1.65056315742,1.214446237,3.77678263865,2.49369656065,8.2528157871
4.57,8164,21364,1.65096760808,1.21460305041,3.49516728625,2.62708951237,9.9058056485
4.58,8166,20492,1.65137205875,1.21474531789,3.51814174296,2.51922792482,9.90823235248
4.59,8168,20710,1.65177650941,1.21464097849,3.50816181689,2.54537974765,9.91065905646
4.6,8168,20274,1.65177650941,1.21464097849,3.48931771192,2.4917928056,8.25888254705
4.61,8169,21146,1.63261570379,1.21444317426,3.37561529724,2.59862729081,9.79569422274
4.62,8171,20928,1.63301541384,1.21458389697,3.4301559792,2.5712002661,9.79809248305
4.63,8174,20928,1.63361497892,1.21446701079,3.5572019297,2.57022949133,9.80168987351
4.64,8175,21800,1.63381483394,1.21459590533,3.50409836066,2.67697969286,9.80288900366
4.65,8176,20710,1.63401468897,1.21473327699,3.56105951152,2.54281395969,9.80408813382
4.66,8177,20928,1.63421454399,1.21480234977,3.41008174387,2.56926719201,9.80528726397
4.67,8178,16132,1.63441439902,1.2147656226,3.25136736554,1.98023034456,6.53765759608
4.68,8179,13952,1.63461425405,1.21475676914,2.65702479339,1.71241830695,6.53845701618
4.69,8179,13734,1.63461425405,1.21475676914,2.31642677633,1.68566177091,6.53845701618
4.7,8180,13298,1.63481410907,1.214854812,2.30209532581,1.63194150306,6.53925643629
4.71,8181,13734,1.6350139641,1.21480827874,2.23270295203,1.68524299682,6.54005585639
4.72,8183,18094,1.60514887853,1.21471941802,2.3589958159,2.21967918288,8.02574439263
4.73,8184,21364,1.5891143492,1.21485060355,2.88601455133,2.62048925593,9.53468609522
4.74,8185,22890,1.58930852251,1.21491768447,3.34349506226,2.80732121245,9.53585113506
4.75,8185,23544,1.58930852251,1.21491768447,3.72301425662,2.88753038995,9.53585113506
4.76,8186,24634,1.52309431884,1.21498921215,3.84488836663,3.02082744301,10.6616602319
4.77,8186,24198,1.52309431884,1.21498921215,3.86788850706,2.96736147057,9.13856591307
4.78,8188,24198,1.52346644059,1.2150962028,4.05802626006,2.96663190346,9.14079864356
4.79,8190,22236,1.52383856234,1.21462274993,3.89948758376,2.72542118689,9.14303137405
4.8,8190,24198,1.52383856234,1.21462274993,3.94500723589,2.96589952691,9.14303137405
4.81,8191,22890,1.52402462322,1.21465674735,3.84041630529,2.80523352353,9.1441477393
4.82,8192,22018,1.52421068409,1.21474205161,3.88344189236,2.69803218744,9.14526410455
4.83,8192,22454,1.52421068409,1.21474205161,3.73381877023,2.75145856739,9.14526410455
4.84,8194,23108,1.52458280584,1.2145425234,3.77125748503,2.83089889253,9.14749683504
4.85,8195,24198,1.52476886672,1.21443008768,3.84307824592,2.96406578869,9.14861320029
4.86,8195,23762,1.52476886672,1.21443008768,4.02374356945,2.91065919791,9.14861320029
4.87,8196,23980,1.52495492759,1.21407250204,3.93699515347,2.93700171349,9.14972956554
4.88,8197,24198,1.47693602579,1.21384912599,3.9968627451,2.96333135677,8.86161615474
4.89,8197,23326,1.47693602579,1.21384912599,3.87545787546,2.85654464121,8.86161615474
4.9,8198,23326,1.47711620586,1.21370531601,4.03799451626,2.85619942352,8.86269723515
4.91,8198,23762,1.47711620586,1.21370531601,3.94406438632,2.90958632863,8.86269723515
4.92,8198,23326,1.47711620586,1.21370531601,3.92778216259,2.85619942352,8.86269723515
4.93,8198,22890,1.47711620586,1.21370531601,3.83687943262,2.80281251841,8.86269723515
4.94,8199,23980,1.47729638593,1.21319404813,3.91612903226,2.93591996008,8.86377831557
4.95,8201,23326,1.4773232322,1.21300289715,4.05063780441,2.85514722483,8.86393939318
4.96,8201,24634,1.4773232322,1.21300289715,3.96798975672,3.01524893837,10.3412626254
4.97,8201,24198,1.4773232322,1.21300289715,3.93640265314,2.96188170053,8.86393939318
4.98,8202,24634,1.47458232517,1.21311994265,3.9683625481,3.01487849829,10.3220762762
4.99,8202,25506,1.47458232517,1.21311994265,4.03819139596,3.12159986106,10.3220762762
5.0,8202,26378,1.47458232517,1.21311994265,3.96514423077,3.22832122383,10.3220762762


==> data/innodb/randomball_pareto_0.5.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,6540,1.08789571212,1.0527329151,5.00421969575,408.89038711,889.898692512
0.02,32,11772,1.15882644653,1.07461837435,0.0,368.171755563,852.896264645
0.03,64,12426,1.21532900676,1.09733905095,0.0,194.360247397,472.762983629
0.04,64,9374,1.21532900676,1.09733905095,0.0,146.622642773,356.09139898
0.05,66,7630,1.1568956724,1.12392163408,0.0,116.086528342,268.399795998
0.06,122,5668,1.89070438852,1.18673103476,0.0,46.7721442142,175.835508132
0.07,128,3270,1.24840217274,1.12609730309,0.0,25.5808283672,64.9169129827
0.08,128,5014,1.24840217274,1.12609730309,2.05688622754,39.2239368298,98.6237716468
0.09,128,4142,1.24840217274,1.12609730309,78.9130434783,32.4023825985,81.1461412283
0.1,134,218,1.21793763166,1.14212803248,22.0,1.63625485665,4.87175052665
0.11,183,1308,1.52623353552,1.44090826908,34.5945945946,7.31147136786,22.8935030329
0.12,239,872,1.82398522,1.63332731745,32.9130434783,3.67945569525,14.59188176
0.13,253,3488,1.66342776161,1.13828039373,13.0983606557,13.8211118733,46.5759773251
0.14,256,3488,1.30108037697,1.13657600124,29.5660377358,13.6480912223,36.4302505552
0.15,256,5014,1.30108037697,1.13657600124,28.8648648649,19.619131132,52.0432150788
0.16,256,4142,1.30108037697,1.13657600124,26.9625,16.2071083265,42.93565244
0.17,256,1526,1.30108037697,1.13657600124,26.6268656716,5.97103990975,15.6129645237
0.18,257,3270,1.30616272219,1.14066217843,12.5607476636,12.7499461048,33.960230777
0.19,263,5668,1.27197501414,1.1482918381,21.3642384106,21.6395574362,55.9669006223
0.2,272,2398,1.22576474796,1.16940965451,32.9315068493,8.87937844867,22.0637654633
0.21,305,4796,1.34388236089,1.26401195024,17.1764705882,15.9846328529,43.0042355486
0.22,374,872,1.56373013451,1.46509581359,28.5540540541,2.38244096528,7.81865067253
0.23,428,4360,1.69111651895,1.61197922483,6.47404844291,10.3581211361,35.5134468979
0.24,477,4142,1.81206890635,1.61479205772,18.0048780488,8.75437488383,32.6172403143
0.25,495,4796,1.74696978758,1.16502043142,11.1082621083,9.73204461241,34.9393957516
0.26,504,7630,1.77873287463,1.14713483092,11.7255936675,15.1844975695,55.1407191135
0.27,508,5886,1.66351094572,1.14643129645,17.7762430939,11.614024842,39.9242626972
0.28,510,6104,1.67006020141,1.14663347964,14.1323076923,11.9946892526,40.0814448338
0.29,512,6758,1.31269787674,1.14759484658,13.3186046512,13.2247154013,35.442842672
0.3,512,6540,1.31269787674,1.14759484658,14.3289817232,12.7981116787,34.1301447953
0.31,512,6758,1.31269787674,1.14759484658,17.1678321678,13.2247154013,35.442842672
0.32,512,6322,1.31269787674,1.14759484658,12.9184549356,12.3715079561,32.8174469185
0.33,512,6322,1.31269787674,1.14759484658,13.9583333333,12.3715079561,32.8174469185
0.34,512,5232,1.31269787674,1.14759484658,16.9711815562,10.238489343,27.5666554116
0.35,514,3924,1.29449984156,1.14964331987,14.7433333333,7.65073852371,20.711997465
0.36,515,9374,1.2657269505,1.14996427043,12.7749077491,18.2432667269,46.8318971684
0.37,519,6104,1.2399534433,1.15062297019,17.5396825397,11.7947633102,29.7588826392
0.38,529,5886,1.2460757526,1.16058291089,15.8687664042,11.1790869562,28.6597423099
0.39,541,4142,1.27283188568,1.17352528158,14.7784810127,7.7073914709,20.3653101708
0.4,554,6322,1.28415922312,1.19317858089,10.0330188679,11.5125863496,29.5356621317
0.41,584,6758,1.31428320729,1.22645276463,16.927444795,11.7238531167,31.5427969749
0.42,626,5668,1.36935868321,1.29861651834,13.1086065574,9.21313114323,26.017814981
0.43,663,7194,1.44562449056,1.34681250962,10.9858585859,11.0652992705,31.8037387923
0.44,731,5886,1.51976399731,1.44354401379,11.2199036918,8.22158361165,25.8359879542
0.45,788,6976,1.62350267071,1.5180961505,10.5138888889,9.02715370317,29.2230480729
0.46,843,7412,1.72608494644,1.57178005346,9.72807017544,8.94009053198,31.0695290358
0.47,885,7630,1.73600954637,1.60942750355,9.07493540052,8.74027437852,31.2481718346
0.48,931,6976,1.79299318971,1.61202089179,9.47526041667,7.56676918901,26.8948978456
0.49,958,8284,1.79067938572,1.60120961013,9.61369863014,8.71222976928,32.2322289429
0.5,983,9810,1.78112920326,1.21197762855,8.98529411765,10.0329702192,35.6225840652
0.51,995,8938,1.75452936851,1.18071629184,9.84664131812,9.02135125005,31.5815286332
0.52,1005,6976,1.75177016789,1.16484079811,9.86622073579,6.96528509484,24.5247823505
0.53,1012,10464,1.73790744418,1.16468627445,8.68540829987,10.3696600259,36.4960563277
0.54,1015,11554,1.68318126288,1.16081509559,9.87783375315,11.4136095105,38.7131690462
0.55,1015,9810,1.68318126288,1.16081509559,10.4486692015,9.69080052778,33.6636252576
0.56,1019,8938,1.68981448953,1.16025604982,9.68935643564,8.79307433721,30.4166608116
0.57,1021,8284,1.69313110286,1.15841776476,9.34346846847,8.13282459763,28.7832287486
0.58,1023,9592,1.54964310075,1.15602083659,9.47990815155,9.39738123786,29.4432189142
0.59,1024,10682,1.32687050166,1.15539801112,9.18595041322,10.4547149117,27.8642805348
0.6,1024,11118,1.32687050166,1.15539801112,10.58375,10.8814379693,29.1911510365
0.61,1024,11118,1.32687050166,1.15539801112,11.0422885572,10.8814379693,29.1911510365
0.62,1024,10464,1.32687050166,1.15539801112,10.4271099744,10.2413533828,27.8642805348
0.63,1024,9156,1.32687050166,1.15539801112,9.69690265487,8.96118420999,23.8836690298
0.64,1024,8066,1.32687050166,1.15539801112,9.64886363636,7.89437656594,21.2299280265
0.65,1024,7848,1.32687050166,1.15539801112,8.35217391304,7.68101503713,21.2299280265
0.66,1024,10246,1.32687050166,1.15539801112,9.16886543536,10.027991854,27.8642805348
0.67,1024,11118,1.32687050166,1.15539801112,10.4947368421,10.8814379693,29.1911510365
0.68,1025,10246,1.32070610011,1.15624362638,10.4230254351,10.0186470182,26.4141220022
0.69,1026,9592,1.32199459386,1.1569455805,10.3007518797,9.37052297353,25.1178972834
0.7,1028,8720,1.30925301507,1.15863353202,9.55094339623,8.50299110445,22.2573012562
0.71,1032,9592,1.31434738478,1.16201831349,9.42676767677,9.31947899509,24.9726003108
0.72,1035,10464,1.28737498406,1.1602450989,9.50982961992,10.1390827782,27.0348746653
0.73,1038,9810,1.29110650576,1.16294086301,10.295154185,9.48015562638,24.5310236094
0.74,1043,9810,1.2862956553,1.15979488559,9.47931873479,9.43842780616,24.4396174507
0.75,1054,9810,1.27302052919,1.16292869195,9.2395273899,9.34823050533,24.1873900547
0.76,1065,10028,1.25406658799,1.16933008361,10.082278481,9.46538293691,23.8272651719
0.77,1075,9592,1.26584186112,1.17271631241,9.55236907731,8.97738439019,22.7851535002
0.78,1092,10900,1.28585982544,1.18417912831,9.57294117647,10.0572744075,25.7171965087
0.79,1110,9810,1.26940427053,1.1956109973,10.298206278,8.91652067297,22.8492768695
0.8,1135,8720,1.2979944568,1.21171929902,8.61909547739,7.7654597535,20.7679113088
0.81,1160,11118,1.32101265634,1.22963957139,8.61633663366,9.70359069231,26.4202531268
0.82,1192,10028,1.35126598033,1.25629689634,9.87472035794,8.53388454827,22.9715216657
0.83,1223,10682,1.38640796472,1.27870122111,8.52136752137,8.87289985153,24.955343365
0.84,1279,8066,1.39489560139,1.3174190933,8.19699646643,6.42005296828,18.1336428181
0.85,1324,10028,1.44195584589,1.34849829126,7.15,7.71983657357,23.0712935342
0.86,1367,9374,1.48878673816,1.37596025313,8.2269058296,6.9940329068,20.8430143343
0.87,1403,10682,1.52799399681,1.40172533051,7.38682252922,7.76904406916,24.447903949
0.88,1459,1962,1.58898306582,1.43612858314,7.59102244389,1.3722672461,4.76694919747
0.89,1504,11336,1.61746754791,1.4664821591,6.94551282051,7.68937635991,25.8794807665
0.9,1559,10900,1.67661695957,1.49650233916,7.2615780446,7.12732111215,23.4726374339
0.91,1620,10682,1.64607061211,1.52870695628,7.34990439771,6.71296254365,23.0449885695
0.92,1669,10246,1.67384910427,1.55975235189,7.56701940035,6.24317191126,21.7600383555
0.93,1709,11772,1.71396532007,1.57919667792,6.72401433692,6.99651091979,23.995514481
0.94,1764,11990,1.76206189176,1.59861099518,7.1642050391,6.89122538077,24.6688664846
0.95,1804,11554,1.79987381938,1.61203927482,7.49035087719,6.48311686293,23.3983596519
0.96,1830,12862,1.82581435114,1.60793490274,7.19895287958,7.10705667224,27.3872152672
0.97,1868,12862,1.82147471928,1.6014241269,7.36297640653,6.95105636201,25.5006460699
0.98,1903,12644,1.85560299292,1.58184220681,7.63909090909,6.69774665184,25.9784419009
0.99,1924,14388,1.87607995711,1.56791649007,7.84186046512,7.53131416721,28.1411993567
1.0,1940,14606,1.79259686382,1.51103764201,7.9538606403,7.57717624575,28.6815498211
1.01,1955,15478,1.80645714885,1.26887545211,8.38148148148,7.96337600005,28.9033143816
1.02,1974,14606,1.82261641875,1.21408676646,8.82240437158,7.43671684975,27.3392462812
1.03,1990,14824,1.81739500582,1.19136239954,8.02063789869,7.48252792061,27.2609250873
1.04,2002,15696,1.82835417168,1.1809702371,8.403714565,7.8712219147,29.2536667469
1.05,2011,14606,1.76585465276,1.17539821109,8.64251668255,7.28928516367,26.4878197915
1.06,2023,14824,1.77639182623,1.17489612226,8.50455675228,7.35108390835,26.6458773934
1.07,2025,14606,1.75111242023,1.17540105462,7.46556016598,7.23517744137,26.2666863035
1.08,2029,15260,1.70935547674,1.17451054531,7.97821969697,7.54305915167,27.3496876279
1.09,2034,15478,1.63783868905,1.17384071107,8.84782608696,7.63075858519,26.2054190248
1.1,2036,14606,1.6394491499,1.17315495901,8.74878286271,7.19344869477,24.5917372486
1.11,2038,16350,1.64105961076,1.17365623067,8.36086529007,8.04416335632,27.8980133829
1.12,2040,15042,1.63618612086,1.17305032299,8.25929054054,7.39297655242,24.5427918129
1.13,2041,14606,1.63698817288,1.17317462552,8.09142857143,7.17501495793,24.5548225932
1.14,2043,15696,1.59093419219,1.17203805399,7.84534101825,7.70261946606,25.454947075
1.15,2047,16350,1.4777227502,1.17009397438,8.51090047393,8.00730214862,23.6435640032
1.16,2047,15478,1.4777227502,1.17009397438,8.32088122605,7.58024603402,23.6435640032
1.17,2047,16132,1.4777227502,1.17009397438,8.5862745098,7.90053811997,23.6435640032
1.18,2047,14606,1.4777227502,1.17009397438,8.45263157895,7.15318991943,22.165841253
1.19,2048,15696,1.36901085095,1.17063910211,7.769894535,7.68322702427,21.9041736152
1.2,2048,15260,1.36901085095,1.17063910211,8.77511961722,7.46980405137,20.5351627642
1.21,2048,16568,1.36901085095,1.17063910211,8.85911330049,8.11007297006,23.2731844661
1.22,2048,16350,1.36901085095,1.17063910211,8.61170731707,8.00336148361,21.9041736152
1.23,2048,16350,1.36901085095,1.17063910211,8.76305220884,8.00336148361,21.9041736152
1.24,2048,15478,1.36901085095,1.17063910211,8.40540540541,7.57651553782,21.9041736152
1.25,2048,14170,1.36901085095,1.17063910211,8.85115483319,6.93624661913,19.1661519133
1.26,2048,15042,1.36901085095,1.17063910211,8.572265625,7.36309256493,20.5351627642
1.27,2048,15478,1.36901085095,1.17063910211,8.46020408163,7.57651553782,21.9041736152
1.28,2048,14824,1.36901085095,1.17063910211,8.99207920792,7.25638107848,20.5351627642
1.29,2048,16568,1.36901085095,1.17063910211,8.31902439024,8.11007297006,23.2731844661
1.3,2048,14824,1.36901085095,1.17063910211,8.70238095238,7.25638107848,20.5351627642
1.31,2048,13952,1.36901085095,1.17063910211,7.85080645161,6.82953513268,19.1661519133
1.32,2048,15696,1.36901085095,1.17063910211,7.98148148148,7.68322702427,21.9041736152
1.33,2050,16568,1.34798849567,1.1714701062,8.14053537285,8.10239990378,22.9158044265
1.34,2051,15478,1.34864605104,1.17133867719,8.19281663516,7.56580191244,21.5783368166
1.35,2052,16350,1.3493036064,1.17130238705,9.13022351798,7.98832204058,21.5888577024
1.36,2053,13952,1.34996116177,1.17168310927,8.42173560422,6.813519172,18.8994562647
1.37,2054,15260,1.35061871713,1.17168866369,7.9031945789,7.44881875878,20.2592807569
1.38,2057,15696,1.31715889275,1.17013486977,8.30602171767,7.65105385303,21.074542284
1.39,2063,15696,1.32100087299,1.17153211561,8.22596153846,7.63027006378,21.1360139679
1.4,2065,11990,1.32228153307,1.17217324538,7.97708978328,5.82342906861,15.8673783969
1.41,2068,10682,1.31933687046,1.17120526082,5.89161053276,5.1812074449,14.512705575
1.42,2071,13516,1.32125080209,1.17186767804,5.45521774856,6.54694640421,18.4975112292
1.43,2076,14606,1.32444068814,1.17227720267,7.10836501901,7.05906483265,19.8666103221
1.44,2080,14606,1.32699259698,1.17363479412,8.08262350937,7.04655157397,19.9048889547
1.45,2081,15260,1.32763057419,1.17416883421,7.85728444004,7.35874488756,19.9144586128
1.46,2086,13952,1.33082046024,1.17221080941,8.12322274882,6.71311583797,18.6314864434
1.47,2095,14388,1.2967546888,1.17477276238,7.64810330912,6.89563299718,18.1545656432
1.48,2099,14824,1.29923059274,1.17562603894,7.1954459203,7.09218430799,19.4884588911
1.49,2110,14606,1.30603932858,1.17519633857,8.27375201288,6.95428150902,18.2845506001
1.5,2117,15696,1.30921278888,1.17648823082,7.21951219512,7.45041271763,19.6381918332
1.51,2131,13734,1.31787078559,1.17976474514,8.13734939759,6.47993828669,17.1323202127
1.52,2143,13516,1.32529192563,1.18183284688,7.68779714739,6.34448959657,17.2287950332
1.53,2153,15042,1.30369459642,1.18448852333,7.18518518519,7.03064587655,18.2517243498
1.54,2171,14606,1.31459404032,1.18954985502,7.54,6.77510618058,18.4043165645
1.55,2179,13734,1.31943823762,1.19109780422,7.53979511426,6.34889737926,17.152697089
1.56,2196,15042,1.32973215686,1.19627970315,7.09372156506,6.90440877666,18.6162501961
1.57,2221,14606,1.3448702734,1.20390773464,7.68188736682,6.63496404655,18.8281838277
1.58,2241,13952,1.35698076664,1.21098254388,7.32434514638,6.28569316737,17.6407499663
1.59,2275,14606,1.32507945818,1.22207279819,6.7841781874,6.48877621156,17.2260329564
1.6,2302,15478,1.34080567593,1.23262910357,7.30741410488,6.80158308061,18.771279463
1.61,2326,14824,1.35478453615,1.24163033057,7.43251533742,6.45184289391,17.6121989699
1.62,2354,13952,1.33803805292,1.24820009187,7.08213256484,6.00502293573,16.056456635
1.63,2383,13734,1.35452195416,1.25574319802,6.49090909091,5.84385233665,16.25426345
1.64,2422,13080,1.37668995929,1.27218147682,6.43367346939,5.48137368596,15.1435895522
1.65,2452,14388,1.39374227092,1.28337658649,6.58485069192,5.95963432419,16.7249072511
1.66,2494,13298,1.38440623257,1.2974868221,6.57498171178,5.42019912877,15.2284685582
1.67,2536,14170,1.40772021082,1.31482348173,6.15670553936,5.68433075433,16.8926425298
1.68,2575,13516,1.42936890491,1.32766216792,6.33544303797,5.34292024882,15.7230579541
1.69,2622,13952,1.43994859921,1.34289103121,6.19726027397,5.41950829319,15.8394345913
1.7,2670,14388,1.46603914252,1.35960699358,5.71528262387,5.49119797532,16.1264305677
1.71,2711,12644,1.48855135407,1.3726189003,6.05453467694,4.75402954472,14.8855135407
1.72,2761,14170,1.5160052706,1.38915063261,5.39876880985,5.23227579822,16.6760579766
1.73,2802,11336,1.53851748215,1.40116955353,5.51113786875,4.12522054193,13.8466573394
1.74,2839,13952,1.55883338038,1.41024978609,5.34540389972,5.01127517386,15.5883338038
1.75,2890,13080,1.56785156196,1.42842585626,5.77109896782,4.61523373131,15.6785156196
1.76,2945,12426,1.59768956746,1.44094063528,5.35632183908,4.30231481927,14.3792061072
1.77,2982,13080,1.61359266642,1.4523750047,5.25427872861,4.4719803387,14.5223339978
1.78,3027,13734,1.63794265636,1.46800323319,5.20898570456,4.62492423662,16.3794265636
1.79,3093,13516,1.64312549476,1.4864067989,5.43682719547,4.45266962235,14.7881294528
1.8,3131,14170,1.66331261691,1.49516086912,5.15984896161,4.60987388303,16.6331261691
1.81,3177,14388,1.66272578208,1.50960496568,5.47860156721,4.61103482642,16.6272578208
1.82,3219,14170,1.68470704833,1.52342819159,5.41976815131,4.48014514881,15.1623634349
1.83,3270,13080,1.65756366552,1.53551113058,4.93326157158,4.06908500399,14.9180729897
1.84,3312,14388,1.67885347407,1.54629631364,5.02779386219,4.41715903633,15.1096812666
1.85,3357,13952,1.6992491278,1.552991598,4.86398580721,4.22315566218,15.2932421502
1.86,3397,14606,1.71949636197,1.55976731181,5.2050856827,4.36643788328,15.4754672577
1.87,3438,15260,1.74024977699,1.57038531758,4.76811594203,4.504537198,15.6622479929
1.88,3481,15042,1.76201555373,1.57751909252,4.75782634377,4.38208829443,15.8581399836
1.89,3528,15478,1.78580605388,1.58465142941,5.07732256203,4.44543491328,16.0722544849
1.9,3569,15696,1.77554426966,1.58991907381,5.06423099588,4.45313988956,15.9798984269
1.91,3611,14824,1.76175503965,1.59449174297,5.20393657736,4.15362758116,15.8557953569
1.92,3646,15696,1.77883103699,1.59048472145,4.94621638524,4.35259710115,16.0094793329
1.93,3673,15696,1.79200394922,1.59303111889,5.37183908046,4.31859353824,16.128035543
1.94,3710,17222,1.81005571784,1.59175348064,5.32729544035,4.68803683805,18.1005571784
1.95,3741,16132,1.79440615664,1.58512803173,5.27639046538,4.35208761103,16.1496554097
1.96,3773,16568,1.80232801086,1.58035779337,5.45663265306,4.42892585244,16.2209520977
1.97,3790,17222,1.81044875727,1.5755174956,5.37674418605,4.58138667197,18.1044875727
1.98,3813,16786,1.80897123089,1.56852834665,5.47498562392,4.436429638,16.280741078
1.99,3828,18530,1.81608756146,1.56082982917,5.06931964056,4.87658174263,18.1608756146
2.0,3852,17658,1.82747369038,1.54192513374,5.95074455899,4.61588433743,18.2747369038
2.01,3869,17222,1.82703328503,1.51693936251,5.49444769141,4.4807233334,16.4432995653
2.02,3897,18748,1.78812769925,1.43167702323,5.30328396652,4.84010601281,17.8812769925
2.03,3913,18312,1.78831982535,1.27670661349,5.47786606129,4.7068004734,17.8831982535
2.04,3932,17222,1.79700320809,1.23623788614,5.5102622577,4.4037889338,16.1730288728
2.05,3946,18530,1.80340149012,1.22523387426,5.51879699248,4.72018663665,18.0340149012
2.06,3961,18094,1.81025679228,1.2154546562,5.30596175478,4.59028494775,18.1025679228
2.07,3972,19838,1.81528401387,1.20967876743,5.49212867899,5.01769665108,18.1528401387
2.08,3985,20056,1.82122527575,1.20134083093,5.82153306027,5.05504768883,20.0334780333
2.09,3998,18530,1.82716653763,1.19472302377,5.88377445339,4.65423240792,18.2716653763
2.1,4006,18312,1.77181934053,1.19407340864,5.48803827751,4.58963927341,17.7181934053
2.11,4012,18094,1.77447308892,1.19292506971,5.59276546091,4.52786548455,17.7447308892
2.12,4024,18530,1.7797805857,1.19194078997,5.60235988201,4.62212223678,17.797805857
2.13,4031,18748,1.78287662549,1.19171741049,5.33526682135,4.66790703655,17.8287662549
2.14,4037,20492,1.78553037387,1.1897682506,5.39307128581,5.09410843592,19.6408341126
2.15,4044,18748,1.78862641366,1.18851276732,6.10612691466,4.65190796504,17.8862641366
2.16,4048,18094,1.76178396414,1.18832740736,5.58598382749,4.48486035342,15.8560556773
2.17,4051,10028,1.76308963408,1.18742534338,5.20252469813,2.48362432527,8.81544817038
2.18,4063,19402,1.70951048882,1.18671083769,5.21049493143,4.79023016602,17.0951048882
2.19,4066,18748,1.71077274121,1.18590460809,5.60340632603,4.62511570869,17.1077274121
2.2,4071,19620,1.7128764952,1.1845458575,5.73881932021,4.83400966461,17.128764952
2.21,4072,19620,1.713297246,1.18404503691,5.55352941176,4.83276523802,17.13297246
2.22,4073,19402,1.68776892791,1.18370758413,5.91296518607,4.77779357178,16.8776892791
2.23,4073,19402,1.68776892791,1.18370758413,5.63348946136,4.77779357178,16.8776892791
2.24,4080,20492,1.69066958651,1.18277955938,5.62987012987,5.03720686655,18.5973654516
2.25,4082,19620,1.69149834611,1.18250797775,5.90660321237,4.82038172067,16.9149834611
2.26,4085,20056,1.57001159742,1.18203805809,5.74409221902,4.92368184675,15.7001159742
2.27,4086,17876,1.57039593319,1.18153248127,5.89719626168,4.38738838887,14.1335633987
2.28,4087,20056,1.57078026895,1.18080452093,5.59174876847,4.92121642002,15.7078026895
2.29,4088,19620,1.57116460471,1.18078234464,5.45035885167,4.81301068935,15.7116460471
2.3,4090,19620,1.57193327624,1.180840467,5.99753542822,4.81058192945,15.7193327624
2.31,4090,18966,1.57193327624,1.180840467,5.94518879415,4.65022919847,15.7193327624
2.32,4091,20274,1.57231761201,1.18100496905,5.85504587156,4.96972440427,15.7231761201
2.33,4093,18748,1.53578788669,1.18086579632,6.11603888214,4.59335800386,15.3578788669
2.34,4093,19184,1.53578788669,1.18086579632,5.85817742909,4.70018028302,15.3578788669
2.35,4094,19402,1.53616310972,1.18085192857,5.77926829268,4.75241286467,15.3616310972
2.36,4094,19620,1.53616310972,1.18085192857,5.83076009501,4.80581076203,15.3616310972
2.37,4094,18966,1.53616310972,1.18085192857,5.72898903776,4.64561706996,15.3616310972
2.38,4095,19620,1.53653833276,1.1806149987,5.67556094603,4.80460509321,15.3653833276
2.39,4096,20928,1.43923196548,1.18055653244,5.86276849642,5.12362631913,15.8315516202
2.4,4096,19838,1.43923196548,1.18055653244,5.91139240506,4.85677078168,14.3923196548
2.41,4096,20056,1.43923196548,1.18055653244,5.86215092097,4.91014188917,14.3923196548
2.42,4096,20056,1.43923196548,1.18055653244,5.82954545455,4.91014188917,14.3923196548
2.43,4096,17004,1.43923196548,1.18055653244,5.61059342815,4.16294638429,12.9530876893
2.44,4096,18748,1.43923196548,1.18055653244,5.2384341637,4.58991524422,14.3923196548
2.45,4097,18966,1.43958334047,1.18054994522,5.18437832094,4.6421635254,14.3958334047
2.46,4097,20928,1.43958334047,1.18054994522,5.70298403886,5.12238733837,15.8354167451
2.47,4097,20492,1.43958334047,1.18054994522,5.71015283843,5.01567093548,15.8354167451
2.48,4097,17440,1.43958334047,1.18054994522,5.53786407767,4.26865611531,12.9562500642
2.49,4097,18966,1.43958334047,1.18054994522,5.26355611602,4.6421635254,14.3958334047
2.5,4097,19838,1.43958334047,1.18054994522,5.62372881356,4.85559633116,14.3958334047
2.51,4097,19184,1.43958334047,1.18054994522,5.81774707758,4.69552172684,14.3958334047
2.52,4097,20274,1.43958334047,1.18054994522,5.544436669,4.96231273404,14.3958334047
2.53,4097,20274,1.43958334047,1.18054994522,6.16170212766,4.96231273404,14.3958334047
2.54,4099,18966,1.44028609045,1.18079914638,5.84227467811,4.6399604833,14.4028609045
2.55,4099,18094,1.44028609045,1.18079914638,5.60071727436,4.42662896683,12.9625748141
2.56,4099,18748,1.44028609045,1.18079914638,5.68372844828,4.58662760418,14.4028609045
2.57,4099,18094,1.44028609045,1.18079914638,5.39626666667,4.42662896683,12.9625748141
2.58,4099,17004,1.44028609045,1.18079914638,5.00732064422,4.15996457123,12.9625748141
2.59,4099,16568,1.44028609045,1.18079914638,4.98655913978,4.053298813,12.9625748141
2.6,4100,18530,1.44063746544,1.1804722716,4.92944949225,4.53225085131,14.4063746544
2.61,4100,19184,1.44063746544,1.1804722716,5.48848569435,4.69221264606,14.4063746544
2.62,4101,21800,1.44098884043,1.18048843795,5.5135501355,5.33082756637,15.8508772448
2.63,4103,20492,1.44169159042,1.18042113032,6.21695317131,5.00862268349,14.4169159042
2.64,4104,19838,1.42368909557,1.18014757109,5.97274379164,4.847596635,14.2368909557
2.65,4107,20274,1.39824921702,1.17952440118,5.72218807621,4.95066777627,13.9824921702
2.66,4109,20274,1.39893012728,1.17991483079,6.01958456973,4.94836130952,13.9893012728
2.67,4110,19838,1.36930177046,1.18004259031,6.02618757613,4.84078896782,13.6930177046
2.68,4112,20710,1.36996809736,1.18031907901,5.7175897748,5.05124375121,15.0696490709
2.69,4112,18748,1.36996809736,1.18031907901,6.1986834231,4.57270486952,13.6996809736
2.7,4115,18312,1.3709675877,1.18060461744,5.76091586794,4.46330750324,12.3387082893
2.71,4115,18966,1.3709675877,1.18060461744,5.29752564876,4.62271134264,13.709675877
2.72,4120,20928,1.35682957345,1.18093923136,5.44383934649,5.09504003412,14.925125308
2.73,4122,18312,1.35748822859,1.18074127902,5.77057886352,4.4561208782,12.2173940573
2.74,4124,19402,1.35814688372,1.18060056709,5.75799883653,4.71918794884,13.5814688372
2.75,4127,18312,1.35913486642,1.18115463222,5.44292508918,4.45100298004,12.2322137978
2.76,4128,19402,1.35946419398,1.18123848859,5.54441087613,4.71485354298,13.5946419398
2.77,4131,21582,1.36045217668,1.18054919691,5.52406417112,5.2410135756,14.9649739435
2.78,4133,21146,1.36111083182,1.18067004165,6.046692607,5.13279358382,14.97221915
2.79,4136,22018,1.36209881452,1.18110319731,6.41453566622,5.34082387651,14.9830869597
2.8,4139,21582,1.36308679721,1.18139091622,6.41724617524,5.23148228633,14.9939547694
2.81,4143,22672,1.35678802538,1.18135172117,6.56389986825,5.49074204152,14.9246682792
2.82,4148,20710,1.3438138521,1.18253145964,6.49468085106,5.00997747326,13.438138521
2.83,4150,22236,1.34446178549,1.18272904873,6.04881355932,5.37676163676,14.7890796404
2.84,4153,22018,1.34543368557,1.18300840457,6.7820855615,5.32051653898,14.7997705413
2.85,4156,20928,1.33490002221,1.18349678125,6.52406417112,5.0536702547,14.6839002443
2.86,4160,20928,1.3361848153,1.18397002551,6.37709310114,5.04917128035,14.6980329683
2.87,4163,22454,1.33714841012,1.18409528117,6.21585609594,5.4137540683,14.7086325113
2.88,4167,22890,1.33843320321,1.18269579096,6.33289212442,5.51389401049,14.7227652353
2.89,4169,22018,1.33907559976,1.18294802453,6.17060367454,5.30149613158,14.7298315973
2.9,4178,21582,1.34196638421,1.18436946057,6.5184936113,5.18617160191,14.7616302263
2.91,4186,22890,1.32391490529,1.18498725494,6.314453125,5.49073451503,14.5630639582
2.92,4193,21364,1.32612880981,1.18531355253,6.47619047619,5.11674845737,14.587416908
2.93,4204,20056,1.32960780264,1.18704647436,6.19109792285,4.79197771423,13.2960780264
2.94,4215,20492,1.33308679546,1.18777685434,5.75098369871,4.88441192156,13.3308679546
2.95,4220,19402,1.33466815584,1.18833460843,5.89325474787,4.61952144816,13.3466815584
2.96,4229,19838,1.33751460451,1.18858538866,6.20206584893,4.71404731366,13.3751460451
2.97,4242,21146,1.34162614148,1.18967359846,5.83020090732,5.01064122283,13.4162614148
2.98,4255,20928,1.34573767845,1.19032972638,6.14690721649,4.94513773646,13.4573767845
2.99,4263,20710,1.34826785505,1.19113583984,5.91696113074,4.88516193563,13.4826785505
3.0,4271,19838,1.35079803165,1.19187307524,5.63829787234,4.67136342103,13.5079803165
3.01,4281,19184,1.3539607524,1.19308700073,5.88579710145,4.5076155811,12.1856467716
3.02,4296,20274,1.34298750303,1.19393982654,5.53333333333,4.74836913042,13.4298750303
3.03,4314,19402,1.34548449357,1.19688605354,5.56988636364,4.52649779311,12.1093604422
3.04,4329,19838,1.32755118462,1.19831130308,5.36655211913,4.61345731366,13.2755118462
3.05,4342,19402,1.32716271278,1.19945723952,5.70103092784,4.4995311565,11.944464415
3.06,4366,20274,1.33449848088,1.20269545358,5.3711398091,4.67783868507,13.3449848088
3.07,4376,20492,1.33755505093,1.20383575074,5.35131578947,4.71813110954,13.3755505093
3.08,4389,20710,1.34152859198,1.20571572929,5.53310886644,4.75532664872,13.4152859198
3.09,4398,19838,1.34427950502,1.20665901138,5.41315068493,4.54641827056,13.4427950502
3.1,4422,18748,1.31872161308,1.2094419531,5.43023255814,4.27513110468,11.8684945177
3.11,4438,17876,1.32349310693,1.21173508706,4.98622273249,4.06284311797,11.9114379624
3.12,4454,18312,1.32826460078,1.21349074446,5.08429319372,4.14807077833,11.9543814071
3.13,4482,17222,1.33661471502,1.2185997636,4.99124087591,3.87867582413,10.6929177202
3.14,4496,19402,1.34078977214,1.22068906739,4.62905236908,4.35702981428,12.0671079493
3.15,4521,19184,1.34824523129,1.22403699169,5.25457570715,4.28606193368,12.1342070816
3.16,4538,19620,1.3533149435,1.22558722482,5.26764539808,4.36823993004,12.1798344915
3.17,4559,18312,1.35957752918,1.22949095475,5.10491803279,4.05967604968,12.2361977626
3.18,4578,19184,1.36524367813,1.23272772003,5.07510964912,4.23664481431,12.2871931032
3.19,4602,18094,1.3721411771,1.23676587399,5.2049622438,3.97668989274,10.9771294168
3.2,4634,18530,1.38168235868,1.24263637873,5.16380741561,4.04634856019,11.0534588695
3.21,4673,17876,1.38296362428,1.24856189885,4.97058823529,3.87315844955,11.0637089942
3.22,4699,19402,1.36079619425,1.25150434181,4.76624165149,4.18187964768,12.2471657482
3.23,4721,18966,1.3671672341,1.25510238238,5.03027027027,4.06992789142,12.3045051069
3.24,4758,17658,1.37788216477,1.26100057532,5.04961832061,3.76161729173,11.0230573181
3.25,4791,18094,1.38743872455,1.26725730748,4.69587628866,3.8296208998,11.0995097964
3.26,4816,18530,1.39467854256,1.27106821527,4.56758056758,3.90271157368,11.1574283405
3.27,4848,16350,1.40394550962,1.27730777086,4.43816581751,3.42219005834,9.82761856736
3.28,4879,16350,1.41292288396,1.2821394983,4.39267261625,3.40162571743,9.89046018774
3.29,4914,17440,1.42305862919,1.28850776008,4.37595129376,3.6040797731,11.3844690335
3.3,4962,15696,1.43695907978,1.29834781613,4.36914715719,3.21386223991,10.0587135584
3.31,5019,11990,1.45346586485,1.30823481547,3.93954585668,2.42845282294,7.26732932426
3.32,5058,13080,1.46475998096,1.3141519511,2.95183731716,2.62966285477,8.78855988574
3.33,5083,15260,1.47199979897,1.31766225482,3.10699202252,3.05342550541,10.3039985928
3.34,5121,17440,1.48300432236,1.32435910655,3.74914924648,3.46471878338,10.3810302565
3.35,5166,16568,1.49603599478,1.3317678229,3.88049209139,3.2638511884,10.4722519635
3.36,5212,17440,1.50935725993,1.34071650365,4.08240534521,3.4062856996,10.5655008195
3.37,5255,17222,1.52180974692,1.34692976955,4.10479573712,3.33699594817,10.6526682284
3.38,5292,17004,1.53252467758,1.35321486918,4.0991398823,3.27225379025,10.7276727431
3.39,5339,16568,1.50721994332,1.35848187407,3.98683633172,3.16081092133,10.5505396033
3.4,5384,16786,1.51992361395,1.36562593207,4.10295434199,3.17607237339,10.6394652976
3.41,5421,17440,1.50757464033,1.37009428941,3.97611536728,3.27762183151,10.5530224823
3.42,5467,17004,1.520367194,1.37855477515,3.9284174213,3.16933791139,10.642570358
3.43,5507,13952,1.53149115371,1.38611213054,3.91319895969,2.5818998306,9.18894692228
3.44,5547,16350,1.5416454546,1.39315627568,3.42493887531,3.00403834964,9.24987272763
3.45,5587,17222,1.55276242201,1.39935207924,3.7309555262,3.14186274777,10.8693369541
3.46,5633,15478,1.56554693452,1.40755210137,3.82542845755,2.80081900038,9.39328160713
3.47,5696,16568,1.54404240143,1.41929265954,3.7712,2.96512612383,9.2642544086
3.48,5737,17004,1.55515647068,1.42399117774,3.6125,3.02143893093,9.33093882411
3.49,5782,17004,1.56545565309,1.42859570997,3.68248490078,2.99783819469,9.39273391855
3.5,5825,3924,1.57709774806,1.4357429491,3.89756944444,0.686666947108,3.15419549611
3.51,5877,16350,1.59117656057,1.44201022271,3.9880952381,2.83591530063,9.54705936343
3.52,5920,18094,1.60281865554,1.44752025809,3.75033497097,3.11545586508,11.2197305887
3.53,5959,18094,1.59368424389,1.45325413923,3.80710214818,3.09486324387,11.1557897072
3.54,6011,17876,1.6075912049,1.4618942207,3.81477139508,3.03081064949,9.64554722941
3.55,6051,18966,1.61828886722,1.46765580696,3.64307828395,3.19403019507,11.3280220705
3.56,6116,17222,1.63348068943,1.47531022546,3.92452830189,2.86913307857,9.80088413657
3.57,6157,18312,1.62669073647,1.47919211845,3.81659751037,3.02997047347,9.7601444188
3.58,6207,17004,1.63990082853,1.48488631508,3.86350863107,2.79039595657,9.83940497117
3.59,6262,17876,1.64442263916,1.49288134842,3.67455357143,2.90709942179,9.86653583497
3.6,6310,17876,1.6570276035,1.49767526135,3.69540918164,2.884283305,9.942165621
3.61,6358,17222,1.66963256784,1.50187951456,3.84017536867,2.75715886252,10.017795407
3.62,6398,18748,1.67691479864,1.50766121162,3.7032967033,2.98202356161,10.0614887918
3.63,6442,19184,1.66282712487,1.51402603348,3.52692926045,3.02984443531,9.97696274921
3.64,6482,18094,1.67315203716,1.51767486469,3.66731821736,2.839404441,10.038912223
3.65,6523,18966,1.65919971725,1.52270645429,3.69210526316,2.9568510348,9.9551983035
3.66,6561,18312,1.66886545223,1.52880518547,3.66034874905,2.83781890964,10.0131927134
3.67,6605,17876,1.67277491799,1.53383443169,3.8247464503,2.75104147737,10.0366495079
3.68,6653,17440,1.68493134434,1.54027761553,3.64508296236,2.66372415128,10.109588066
3.69,6703,15260,1.69471544743,1.54715413263,3.61055127445,2.3125568551,8.47357723717
3.7,6735,13298,1.70280598813,1.54970325781,3.05178335535,2.00521910996,6.81122395254
3.71,6766,15042,1.71064369944,1.55142658751,2.68676900585,2.25728965956,8.55321849719
3.72,6811,16132,1.7220210223,1.55368497516,2.84534883721,2.40404212926,8.6101051115
3.73,6836,18530,1.72834175722,1.55594116724,3.20236220472,2.75078988497,10.3700505433
3.74,6878,18312,1.73896059189,1.56161144011,3.46885617214,2.70108078921,10.4337635514
3.75,6923,17222,1.75033791475,1.56570793077,3.52463665367,2.52285780024,8.75168957376
3.76,6963,16568,1.76045109063,1.56679914146,3.51536367172,2.41230070847,8.80225545314
3.77,6999,18312,1.76955294892,1.56857858113,3.32573776616,2.65177315485,10.6173176935
3.78,7029,18312,1.77713783082,1.57055920214,3.33441793203,2.63982613998,10.6628269849
3.79,7056,17004,1.78376688422,1.57044719435,3.36218761318,2.44128340854,8.9188344211
3.8,7090,17440,1.79236213281,1.57330809947,3.43335872049,2.49115882386,8.96181066405
3.81,7114,17658,1.79344538664,1.57629638633,3.34120549877,2.51328756455,8.96722693319
3.82,7155,17440,1.78289387444,1.57975724888,3.50199492202,2.46720934075,8.91446937221
3.83,7199,18312,1.77465815397,1.58216321217,3.21974965229,2.57371859498,10.6479489238
3.84,7224,18530,1.77508146602,1.58395320422,3.39017681729,2.59481581203,10.6504887961
3.85,7259,18748,1.78368166693,1.58291690456,3.40918958032,2.6118018011,10.7020900016
3.86,7288,18094,1.79080754767,1.58246737836,3.35345454545,2.51003113077,8.95403773836
3.87,7318,18748,1.79817914844,1.58169617687,3.35817134629,2.58935381519,10.7890748907
3.88,7356,20274,1.80751650942,1.58162016155,3.35714285714,2.78465379293,10.8450990565
3.89,7381,18312,1.81365951007,1.57969400433,3.39020825722,2.50611331989,9.06829755034
3.9,7423,18966,1.7759875268,1.5786161048,3.43247232472,2.57988630572,10.6559251608
3.91,7447,19184,1.78172963924,1.57686979571,3.45098770034,2.60054826242,10.6903778354
3.92,7475,18748,1.78842877042,1.57649337851,3.48230912477,2.53131383329,10.7305726225
3.93,7498,20056,1.79393162817,1.57544948522,3.41496598639,2.69901464422,10.763589769
3.94,7528,19838,1.80110926872,1.57085980589,3.48616746588,2.65823532059,10.8066556123
3.95,7561,20274,1.80900467333,1.56386678906,3.56878306878,2.70401181623,10.85402804
3.96,7580,19838,1.81355051234,1.56323295405,3.34954829743,2.6387649275,10.8813030741
3.97,7597,20274,1.77897257991,1.55773802389,3.6048951049,2.69026625497,10.6738354794
3.98,7610,19838,1.78155147729,1.55610531381,3.54583333333,2.62760671789,10.6893088637
3.99,7639,19838,1.78834056965,1.54693811804,3.53216596879,2.61697870908,10.7300434179
4.0,7663,19402,1.7837048014,1.53818291771,3.52684684685,2.5508702033,10.7022288084
4.01,7686,19620,1.78905847626,1.52416787677,3.62687099073,2.57124566826,10.7343508576
4.02,7704,21146,1.79324830876,1.51909539657,3.34909228442,2.76426784834,10.7594898525
4.03,7719,19184,1.79673983584,1.51205176893,3.53966005666,2.50256539612,8.98369917919
4.04,7738,20274,1.80116243681,1.49877644341,3.42645381984,2.63777919546,10.8069746208
4.05,7761,20056,1.79085318715,1.47830868618,3.52001392273,2.6011202489,10.7451191229
4.06,7780,20928,1.79523744311,1.44691810852,3.38488372093,2.70714270702,10.7714246587
4.07,7795,19620,1.79869869782,1.41024982645,3.60549132948,2.53275265512,10.7921921869
4.08,7809,21364,1.80192920222,1.34967474667,3.42111324376,2.75263398471,10.8115752133
4.09,7827,20274,1.78764397758,1.29308571599,3.57342406877,2.60568681035,10.7258638655
4.1,7835,20056,1.78947113381,1.2795236097,3.5396700707,2.57487146433,10.7368268029
4.11,7854,19838,1.79381062986,1.26660617715,3.50445950767,2.54033103423,10.7628637792
4.12,7863,20274,1.79586618062,1.26095053671,3.59930042752,2.59298738744,10.7751970837
4.13,7874,20056,1.79837852044,1.25318151893,3.5400646784,2.56126340112,10.7902711226
4.14,7898,19838,1.80385998913,1.23590678031,3.60446175637,2.52519918435,10.8231599348
4.15,7908,21582,1.80614393442,1.23298771912,3.44952100221,2.74347098398,10.8368636065
4.16,7919,20710,1.80865627424,1.23000634034,3.41723764876,2.62868804703,10.8519376454
4.17,7928,20928,1.810711825,1.22499257234,3.36347197107,2.6531190271,10.86427095
4.18,7941,20274,1.81368095387,1.22052166287,3.61252236136,2.56571156049,10.8820857232
4.19,7956,20928,1.77866160156,1.2152106579,3.40373395566,2.64309686482,10.6719696093
4.2,7967,21146,1.78112078678,1.21260249238,3.52696344553,2.66670107593,10.6867247207
4.21,7980,20710,1.78402709659,1.21024829148,3.59869375907,2.6072050965,10.7041625795
4.22,7989,19838,1.78603915722,1.20877108883,3.58991776904,2.49446186986,8.9301957861
4.23,8000,22236,1.78849834244,1.20840636138,3.54357341823,2.79188775845,10.7309900546
4.24,8016,20710,1.79207533913,1.20684500766,3.48200926256,2.59476710406,10.7524520348
4.25,8026,20492,1.79431096205,1.20609093502,3.52943354313,2.56407618594,10.7658657723
4.26,8034,21364,1.7960994604,1.20576462322,3.63432561558,2.67036032864,10.7765967624
4.27,8042,21146,1.74177521635,1.20390917429,3.50777014817,2.64032759102,10.4506512981
4.28,8048,22018,1.74307472534,1.20340982247,3.40401865806,2.74700995645,10.4584483521
4.29,8054,21582,1.7370207581,1.20190813234,3.72602243938,2.69047440221,10.4221245486
4.3,8058,21364,1.73788344534,1.20113750485,3.39730134933,2.6619039893,10.427300672
4.31,8066,22890,1.73960881982,1.2002324419,3.56703703704,2.84899770439,10.4376529189
4.32,8071,21146,1.74068717887,1.20038977862,3.5966728281,2.63020544154,10.4441230732
4.33,8078,22018,1.74219688154,1.19973126855,3.63439677301,2.73615585454,10.4531812892
4.34,8082,22672,1.74305956878,1.19943537931,3.59625468165,2.81597539301,10.4583574127
4.35,8088,21364,1.74435359964,1.19885879265,3.54358219934,2.65144270977,10.4661215978
4.36,8096,21146,1.74607897412,1.19822322338,3.68736223365,2.62167563253,10.4764738447
4.37,8099,21800,1.74672598955,1.19732391682,3.63575667656,2.70170417357,10.4803559373
4.38,8106,21800,1.74823569222,1.19718377344,3.58414766558,2.69924949213,10.4894141533
4.39,8112,21364,1.74952972308,1.19631664814,3.45736151603,2.64320217792,10.4971783385
4.4,8117,21582,1.71625803473,1.19621724147,3.51820208024,2.66844703302,10.2975482084
4.41,8125,20928,1.71794955429,1.19522710591,3.64890510949,2.58489813279,10.3076973258
4.42,8131,21582,1.71921819396,1.19454588489,3.6736995271,2.66359820088,10.3153091638
4.43,8132,22018,1.71942963391,1.19459192428,3.61595092025,2.71706602486,10.3165778034
4.44,8134,10682,1.7198525138,1.19459958033,3.61186877995,1.31784744083,5.15955754139
4.45,8140,21582,1.72112115347,1.19383343165,3.81028821598,2.66053382311,10.3267269208
4.46,8142,20492,1.72154403336,1.19406014002,3.63892961877,2.5255190371,10.3292642002
4.47,8146,22672,1.72238979314,1.19378502891,3.61665416354,2.79276809312,10.3343387588
4.48,8149,20710,1.72302411298,1.19354890589,3.56178608515,2.55011080466,10.3381446779
4.49,8152,22454,1.72365843281,1.19338606021,3.43699515347,2.76379519708,10.3419505969
4.5,8154,22672,1.7240813127,1.19324577419,3.67189835575,2.78992932248,10.3444878762
4.51,8157,22236,1.72471563254,1.19297044475,3.70813219458,2.7352428245,10.3482937952
4.52,8157,22236,1.72471563254,1.19297044475,3.68050407709,2.7352428245,10.3482937952
4.53,8160,22672,1.72534995237,1.19254602097,3.5657847046,2.78781931178,10.3520997142
4.54,8166,21364,1.70091925744,1.19219042419,3.71760435572,2.62495666801,10.2055155446
4.55,8169,21364,1.70154413593,1.19208210523,3.57105163965,2.62396245084,10.2092648156
4.56,8170,22672,1.70175242876,1.19209123696,3.62614329268,2.78426255437,10.2105145726
4.57,8171,21364,1.70196072159,1.1920459464,3.54197622585,2.62329972629,10.2117643296
4.58,8172,23326,1.70216901442,1.19208936008,3.71301775148,2.86385824753,10.2130140865
4.59,8173,22672,1.65493184938,1.19198800713,3.71588785047,2.7831953573,9.92959109627
4.6,8175,21146,1.631826573,1.19194893422,3.66876155268,2.59520240275,9.79095943803
4.61,8176,22236,1.63202618482,1.1920244575,3.63215859031,2.72863036521,9.79215710891
4.62,8177,22890,1.63222579663,1.19206927958,3.65528756957,2.80853280371,9.79335477979
4.63,8177,21800,1.63222579663,1.19206927958,3.66322770818,2.67479314639,9.79335477979
4.64,8178,23544,1.63242540844,1.192026947,3.56850140619,2.8884177056,9.79455245067
4.65,8178,22018,1.63242540844,1.192026947,3.71391271913,2.70120544691,9.79455245067
4.66,8179,23326,1.63262502026,1.19213358594,3.7439881613,2.86131506028,9.79575012155
4.67,8180,22236,1.63282463207,1.19227494888,3.74376163873,2.72726970119,9.79694779243
4.68,8183,22018,1.63342346751,1.19220804633,3.6320441989,2.69951944495,9.80054080506
4.69,8183,22018,1.63342346751,1.19220804633,3.61612783352,2.69951944495,9.80054080506
4.7,8186,21800,1.59920621111,1.19245741556,3.72282217423,2.67177697125,9.59523726668
4.71,8186,23326,1.59920621111,1.19245741556,3.60186310247,2.85880135924,9.59523726668
4.72,8186,22018,1.59920621111,1.19245741556,3.58456425406,2.69849474096,9.59523726668
4.73,8187,22018,1.5994015698,1.19255266636,3.82948622487,2.69816213067,9.5964094188
4.74,8189,22236,1.59979228717,1.19267641748,3.58784284655,2.7242144917,9.59875372304
4.75,8189,23326,1.59979228717,1.19267641748,3.58330213403,2.85775441777,9.59875372304
4.76,8190,22018,1.59998764586,1.19269305782,3.6963155936,2.69717189293,9.59992587516
4.77,8191,21800,1.60018300455,1.1926303639,3.76444278792,2.67013071447,9.60109802728
4.78,8191,21582,1.60018300455,1.1926303639,3.62718158188,2.64342940733,9.60109802728
4.79,8191,22236,1.60018300455,1.1926303639,3.5652173913,2.72353332876,9.60109802728
4.8,8192,20710,1.60037836323,1.19266032519,3.62983050847,2.5363121179,9.6022701794
4.81,8192,21800,1.60037836323,1.19266032519,3.46006028636,2.66980222937,9.6022701794
4.82,8192,21582,1.60037836323,1.19266032519,3.48655713219,2.64310420708,9.6022701794
4.83,8192,22672,1.60037836323,1.19266032519,3.60285821737,2.77659431855,9.6022701794
4.84,8193,23108,1.49365407319,1.19272709168,3.6202247191,2.82962776545,8.96192443917
4.85,8193,22018,1.49365407319,1.19272709168,3.64177563661,2.69615475764,8.96192443917
4.86,8193,22018,1.49365407319,1.19272709168,3.69005847953,2.69615475764,8.96192443917
4.87,8194,22018,1.49383638176,1.19276245859,3.54139194139,2.69583340226,8.96301829056
4.88,8194,22236,1.49383638176,1.19276245859,3.52884968761,2.72252482209,8.96301829056
4.89,8194,21364,1.49383638176,1.19276245859,3.62911485004,2.61575914279,8.96301829056
4.9,8194,22672,1.49383638176,1.19276245859,3.62856085831,2.77590766174,8.96301829056
4.91,8195,22018,1.48807030718,1.19281385247,3.62133036046,2.69550040312,8.9284218431
4.92,8196,22018,1.48825188989,1.19274157384,3.58873343152,2.69517334781,8.92951133936
4.93,8196,21800,1.48825188989,1.19274157384,3.62857142857,2.66848846318,8.92951133936
4.94,8196,22890,1.48825188989,1.19274157384,3.62061322497,2.80191288634,8.92951133936
4.95,8196,23108,1.48825188989,1.19274157384,3.697149204,2.82859777097,8.92951133936
4.96,8196,21146,1.48825188989,1.19274157384,3.69211009174,2.58843380928,8.92951133936
4.97,8197,22018,1.4884334726,1.19275131255,3.62523399476,2.6948556585,8.93060083561
4.98,8197,21146,1.4884334726,1.19275131255,3.71376011773,2.58812870173,8.93060083561
4.99,8198,21800,1.48861505531,1.19281711888,3.61341734618,2.6678549448,8.93169033187
5.0,8199,21582,1.48879663802,1.1926879042,3.57227575982,2.64085763396,8.93277982813


==> data/innodb/randomball_pareto_1.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,654,1.19433820005,1.12279875257,4.92464949642,40.9486091925,97.9357324037
0.02,32,11118,1.23147516994,1.12915698514,0.0,348.150241582,855.87524311
0.03,59,11554,1.7513276294,1.6460328414,0.0,200.469263207,686.520430726
0.04,65,9592,1.28922253797,1.17094515883,0.0,149.66635272,381.609871238
0.05,74,7412,1.31614526634,1.26793239697,0.0,102.57457707,264.545198535
0.06,115,3052,1.73563831295,1.60699919295,0.0,27.0171444879,93.7244688994
0.07,129,872,1.30374210344,1.17465363496,0.0,6.81311492071,18.2523894482
0.08,129,872,1.30374210344,1.17465363496,10.68,6.81311492071,18.2523894482
0.09,129,0,1.30374210344,1.17465363496,0,0.0,1.30374210344
0.1,146,3270,1.34207126445,1.25272616356,35.6666666667,22.7811999623,60.3932069
0.11,186,872,1.58994266641,1.45027809389,72.0571428571,4.79423551668,15.8994266641
0.12,229,3706,1.86251694909,1.596891893,19.7222222222,16.4618593605,61.46305932
0.13,249,1526,1.668437662,1.21325350868,32.4492753623,6.18988526675,21.689689606
0.14,256,4578,1.71534153201,1.1933776422,13.6732673267,18.0301332923,61.7522951525
0.15,258,4578,1.33280841293,1.1945822489,29.3650793651,17.8812605998,47.9811028656
0.16,258,5014,1.33280841293,1.1945822489,36.5076923077,19.5842377997,51.9795281044
0.17,258,5014,1.33280841293,1.1945822489,27.4855072464,19.5842377997,51.9795281044
0.18,261,5668,1.29144207083,1.18173127455,24.4864864865,21.8984750881,56.8234511167
0.19,269,5450,1.27768468673,1.2027771757,28.3037974684,20.4738375803,52.385072156
0.2,298,5886,1.38850524181,1.26891915655,23.46,20.0935719663,55.5402096724
0.21,331,5668,1.47498319725,1.36933818549,29.5303867403,17.495116978,51.6244119036
0.22,372,5450,1.54739658905,1.44918979944,24.9130434783,14.9637109658,46.4218976714
0.23,413,2180,1.66761185006,1.51959151208,22.1047120419,5.3756417283,18.3437303506
0.24,449,5232,1.7428995714,1.57174659547,8.28881987578,11.816292862,41.8295897136
0.25,477,4360,1.8515881861,1.54217666067,16.2239747634,9.23256070992,35.1801755358
0.26,494,5450,1.77473257617,1.23196467849,10.7960339943,11.1146361508,40.8188492519
0.27,506,4360,1.73098541336,1.19417677261,12.1395348837,8.66703107489,31.1577374405
0.28,511,5886,1.62020729053,1.1955086207,13.1450381679,11.5793778296,38.8849749726
0.29,513,5450,1.49653453166,1.19711574216,17.459807074,10.6779482538,32.9237596966
0.3,514,4796,1.40021918863,1.19869454661,14.2291666667,9.37801545222,26.6041645839
0.31,514,5668,1.40021918863,1.19869454661,11.0376884422,11.0831091708,32.2050413384
0.32,514,6976,1.40021918863,1.19869454661,12.1590361446,13.6407497487,39.2061372816
0.33,514,9156,1.40021918863,1.19869454661,13.8181818182,17.9034840451,50.4078907906
0.34,516,6104,1.33054511041,1.19627236316,18.3846153846,11.8907267287,31.9330826499
0.35,518,4796,1.29613445927,1.19447990761,17.0137931034,9.30856335252,24.6265547262
0.36,521,4360,1.3026594515,1.1921424654,15.8376623377,8.41667268146,22.1452106755
0.37,529,6976,1.32266189989,1.20443569143,9.74346793349,13.2801266495,35.7118712971
0.38,548,6322,1.37016771482,1.220473665,12.8487229862,11.6452465207,32.8840251557
0.39,565,7848,1.31784232431,1.23676787687,17.34,14.0496247137,36.8995850805
0.4,596,7194,1.37403568074,1.27065774519,15.5472636816,12.246467917,34.3508920184
0.41,624,7194,1.40370871706,1.30972829582,14.761682243,11.724282767,33.6890092095
0.42,660,6758,1.47066111085,1.35141682327,12.7472324723,10.4290645102,30.8838833279
0.43,700,6758,1.52004873573,1.4040752856,10.184079602,9.84185554881,30.4009747146
0.44,736,7194,1.55929247609,1.44468062506,11.3589285714,9.96395618578,31.1858495218
0.45,774,8284,1.61632916554,1.47349554722,10.5580286169,10.9046399224,35.559241642
0.46,816,7412,1.6425711821,1.51401388501,10.6844380403,9.24047494932,31.2088524599
0.47,855,7630,1.6992152786,1.53950805325,9.2674571805,9.06204080141,30.5858750148
0.48,879,8284,1.74691254958,1.54003645752,9.52209944751,9.55580099024,33.191338442
0.49,911,7412,1.7411658357,1.54890901988,9.16,8.23221162791,29.599819207
0.5,933,8284,1.76089311407,1.55613040047,9.51621621622,8.96985208882,31.6960760533
0.51,962,8502,1.70192994923,1.52094046142,9.71821756225,8.9111517463,30.6347390861
0.52,977,9156,1.71278204481,1.45760810079,9.51186017478,9.43946359621,32.5428588514
0.53,986,8720,1.72855997562,1.25554391715,9.1279342723,8.90307319188,31.1140795612
0.54,1002,8720,1.74255649246,1.20985466516,8.52030735456,8.75278733182,31.3660168643
0.55,1014,8720,1.65534010499,1.20525763858,8.8995215311,8.64289658421,29.7961218898
0.56,1022,10464,1.62708895991,1.20595709273,9.77106918239,10.2863057758,34.168868158
0.57,1022,9374,1.62708895991,1.20595709273,9.69248291572,9.21481559081,30.9146902382
0.58,1023,9374,1.62868102347,1.20618487992,9.2349726776,9.20557379243,30.9449394459
0.59,1026,10028,1.62225511446,1.20690064605,8.85135135135,9.81791438512,32.4451022891
0.6,1027,9810,1.46536756473,1.2068128666,9.9846743295,9.59459162223,29.3073512946
0.61,1028,8938,1.4229254697,1.20699635723,9.47682119205,8.73319159805,25.6126584546
0.62,1028,8938,1.4229254697,1.20699635723,8.75737265416,8.73319159805,25.6126584546
0.63,1028,9810,1.4229254697,1.20699635723,9.99612903226,9.58521029054,28.458509394
0.64,1028,9592,1.4229254697,1.20699635723,9.04677754678,9.37220561742,27.0355839243
0.65,1028,9374,1.4229254697,1.20699635723,9.57235984355,9.1592009443,27.0355839243
0.66,1028,9810,1.4229254697,1.20699635723,10.1787709497,9.58521029054,28.458509394
0.67,1031,8938,1.42707797594,1.20804909699,10.9160305344,8.70885809747,25.6874035669
0.68,1034,8502,1.37702371505,1.20822174139,8.60702875399,8.26071174191,23.4094031558
0.69,1038,11118,1.38235069267,1.21043391432,9.01028277635,10.7630851304,30.4117152388
0.7,1042,10464,1.38767767029,1.21430237812,10.3450439147,10.093939968,29.1412310761
0.71,1047,9156,1.33229458081,1.21228691218,10.2010152284,8.79268693938,23.9813024546
0.72,1052,8502,1.33865701912,1.21499565081,9.81369248036,8.12834834103,22.757169325
0.73,1056,9810,1.34374696976,1.21314287633,8.31724969843,9.3454900269,25.5311924254
0.74,1071,8720,1.33999414376,1.21652698537,9.96240601504,8.19877353867,22.7799004439
0.75,1084,9156,1.35625924541,1.21918832489,8.19429778247,8.51290573677,23.056407172
0.76,1110,10028,1.33593841921,1.23515662938,8.42307692308,9.11977590198,25.3828299651
0.77,1133,8066,1.3636200261,1.24623776361,8.62331406551,7.1963245554,20.4543003915
0.78,1151,10246,1.37020920136,1.24996384891,7.66704035874,9.00697924833,24.6637656244
0.79,1170,9592,1.37530848667,1.26436280461,8.82486388385,8.30264439302,23.3802442734
0.8,1204,10900,1.39941242073,1.28488349455,8.31590413943,9.18186753106,26.5888359938
0.81,1236,10028,1.40235754966,1.30698648835,8.25828460039,8.2380361604,23.8400783441
0.82,1268,10464,1.42192173011,1.32667326254,8.00658616905,8.38689126978,24.1726694119
0.83,1294,10682,1.42562151873,1.34013348107,8.82152713891,8.39500831781,24.2355658184
0.84,1327,11772,1.46197817261,1.3606937228,7.44676180022,9.0277078383,26.3156071069
0.85,1367,10682,1.50604684397,1.38506206761,8.60384615385,7.95627471769,24.0967495036
0.86,1404,8720,1.52802520175,1.4037987137,8.04192139738,6.32537891835,19.8643276228
0.87,1442,10682,1.56938200921,1.42318723613,7.33191940615,7.54360495964,23.5407301381
0.88,1476,10246,1.57102811179,1.43979200185,7.88058419244,7.06755533232,21.994393565
0.89,1518,10900,1.56941915976,1.46666137593,7.2799279928,7.30792762651,23.5412873964
0.9,1566,10464,1.61904506205,1.48247487745,7.53125,6.79651217297,22.6666308686
0.91,1592,11554,1.64592575912,1.48759896483,7.47388781431,7.37812956422,24.6888863867
0.92,1627,10682,1.68211131287,1.50443225512,7.61090909091,6.66947734769,23.5495583801
0.93,1665,10900,1.69701769872,1.51661759413,7.18071242398,6.64400284158,23.758247782
0.94,1700,12862,1.69976147775,1.52169853061,7.16860986547,7.67162390106,27.196183644
0.95,1728,11554,1.7097429504,1.53001482954,7.66120218579,6.77521078368,23.9364013055
0.96,1765,11772,1.69768679472,1.54180388654,7.13864042934,6.75139065164,23.7676151261
0.97,1790,12862,1.68895404918,1.53934966711,7.45864661654,7.267741955,25.3343107376
0.98,1811,13516,1.70876859389,1.54488301126,7.84349408553,7.54448602466,25.6315289083
0.99,1835,12862,1.72120414373,1.54641103139,7.82866293034,7.08016265341,25.818062156
1.0,1856,13734,1.74090184783,1.53842149852,7.00241351569,7.47004942846,26.1135277174
1.01,1878,13734,1.71476509655,1.5338129066,7.3603202847,7.37712409761,25.7214764482
1.02,1906,13298,1.71642932375,1.52187075007,8.05817174515,7.03185067355,24.0300105325
1.03,1921,12426,1.72975497133,1.51620603087,8.00628930818,6.51613876254,22.4868146272
1.04,1938,14388,1.71548734664,1.48586937868,6.72632575758,7.4748237113,25.7323101995
1.05,1950,14170,1.72610955931,1.41266407048,7.83127572016,7.31370424104,25.8916433896
1.06,1966,15696,1.73020284973,1.26302594226,7.79241706161,8.03182270688,27.6832455956
1.07,1985,14388,1.73963279449,1.2381776896,8.32029339853,7.28843371433,26.0944919173
1.08,1996,13734,1.71927452163,1.22775914419,7.80692167577,6.91647104743,24.0698433028
1.09,2007,14170,1.66162317585,1.22463068018,7.91410048622,7.09452477926,24.9243476378
1.1,2019,13952,1.65490214073,1.22197489124,6.88799355359,6.94163401412,23.1686299702
1.11,2026,15914,1.65133339076,1.22139952881,7.373,7.88923473597,26.4213342521
1.12,2029,14170,1.65377860308,1.22222478415,8.54082457559,7.01390232383,23.1529004432
1.13,2035,16568,1.64459534576,1.22029010433,7.49757986447,8.17557823897,27.9581208779
1.14,2036,15696,1.64540350072,1.2200676836,8.5464344942,7.74133980726,26.3264560115
1.15,2039,14388,1.6478279656,1.21542683502,7.66051364366,7.0855877848,24.717419484
1.16,2045,15914,1.59215339302,1.21293014449,7.66801210898,7.81310964468,25.4744542883
1.17,2046,14606,1.59293195214,1.21349813203,8.46287128713,7.16732398434,23.8939792821
1.18,2046,15696,1.59293195214,1.21349813203,7.97762645914,7.70219890854,25.4869112342
1.19,2050,16568,1.48979381714,1.21248497844,8.3963963964,8.11384217912,25.3264948914
1.2,2052,15914,1.4510755318,1.21259567645,8.03604436229,7.7858753822,23.2172085088
1.21,2053,14824,1.45178268362,1.21244837408,8.9462571977,7.24909387921,21.7767402543
1.22,2053,15042,1.45178268362,1.21244837408,8.22089041096,7.35569820096,21.7767402543
1.23,2053,15914,1.45178268362,1.21244837408,7.89668615984,7.78211548797,23.2285229379
1.24,2054,13080,1.45248983544,1.21154749022,8.78301093356,6.39318764457,18.8823678607
1.25,2054,14824,1.45248983544,1.21154749022,7.73136915078,7.24561266385,21.7873475316
1.26,2055,14388,1.45319698726,1.21144089416,7.68298755187,7.02915510975,21.7979548089
1.27,2057,14170,1.4546112909,1.21064597026,7.75734676742,6.91607277721,20.3645580725
1.28,2057,14170,1.4546112909,1.21064597026,7.5,6.91607277721,20.3645580725
1.29,2057,16350,1.4546112909,1.21064597026,7.62195121951,7.98008397371,23.2737806543
1.3,2057,14606,1.4546112909,1.21064597026,8.66862416107,7.12887501651,21.8191693634
1.31,2058,14388,1.45531844271,1.21058926409,7.90878378378,7.01915275138,20.374458198
1.32,2059,15914,1.45602559453,1.21081397675,7.84409136048,7.75986374795,23.2964095125
1.33,2060,15696,1.45673274635,1.21127326613,8.66529942576,7.65006444674,23.3077239416
1.34,2061,14388,1.45743989817,1.21016547317,7.80510879849,7.00936064911,20.4041585744
1.35,2066,13952,1.37475471469,1.21132689059,8.27214170692,6.78133749379,19.2465660057
1.36,2069,15260,1.37675097033,1.21179021282,7.23375363725,7.40687192664,20.6512645549
1.37,2072,15260,1.35992489915,1.21150458191,8.55637254902,7.39668522937,20.3988734873
1.38,2079,15260,1.36451924003,1.20917037291,8.08456243854,7.37391393926,20.4677886004
1.39,2082,16132,1.36648824326,1.20947055999,8.05392156863,7.78472787259,21.8638118921
1.4,2083,16568,1.36599132589,1.20947562377,7.75540275049,7.99139979649,21.8558612142
1.41,2088,14824,1.3692702297,1.20900174091,8.50527169505,7.13407430123,20.5390534454
1.42,2097,15042,1.34737069171,1.20972496211,7.39557739558,7.20976055875,20.2105603756
1.43,2105,14824,1.35251087556,1.20928553988,7.39637058262,7.07989331003,20.2876631334
1.44,2111,14606,1.35636601345,1.20862741414,8.42845326716,6.95734073993,18.9891241883
1.45,2118,13734,1.36086367432,1.21111880099,7.9076433121,6.52191673836,17.6912277661
1.46,2126,15914,1.36600385817,1.21399414382,7.31826923077,7.53071561657,20.4900578725
1.47,2140,15260,1.3749991799,1.21966309261,8.02872670807,7.17708649045,20.6249876986
1.48,2154,15478,1.38399450164,1.22275669428,7.40776699029,7.23555127532,20.7599175246
1.49,2169,14388,1.35736648785,1.22508474864,7.931871574,6.68234709759,19.0031308299
1.5,2180,15696,1.36425031974,1.2267376997,7.35616438356,7.25548965088,20.463754796
1.51,2202,13952,1.37801798351,1.23086406415,7.43494996151,6.38910229642,17.9142337857
1.52,2221,14606,1.35527115139,1.23583244297,7.48397185301,6.6346805516,18.9737961194
1.53,2240,14824,1.3668650964,1.23729265976,7.23408071749,6.68008458164,19.1361113496
1.54,2264,14388,1.38151007958,1.24370431091,7.3700234192,6.41949014031,17.9596310345
1.55,2291,15042,1.34486852127,1.25337461,7.17611026034,6.6372449436,18.8281592977
1.56,2305,14606,1.35308683611,1.25811731247,6.91167192429,6.4079172385,17.5901288694
1.57,2331,6758,1.38280697484,1.26452433574,6.98739807265,2.93374813813,8.29684184906
1.58,2361,14388,1.38596009547,1.27367505287,6.94503012048,6.17084748105,18.017481241
1.59,2384,14824,1.3994616127,1.27906234033,6.33184855234,6.29971641519,18.1930009651
1.6,2420,13734,1.39853095666,1.28906170816,6.64688644689,5.75373474259,16.7823714799
1.61,2439,14388,1.40951115838,1.2948075761,6.62084257206,5.98292425264,16.9141339006
1.62,2469,15260,1.426848319,1.30476034927,6.7576419214,6.27172937717,18.549028147
1.63,2501,14170,1.44534129033,1.31384133456,6.4217585693,5.75243898042,17.3440954839
1.64,2522,14606,1.45747730276,1.32045054002,6.31441717791,5.88169558051,17.4897276332
1.65,2555,14606,1.45912997265,1.33044677402,6.70306923626,5.80815834216,17.5095596718
1.66,2604,13516,1.48711328719,1.34415075647,6.6547788873,5.27682988147,16.3582461591
1.67,2649,13516,1.51281224953,1.36060095296,6.09888751545,5.18971631091,16.6409347448
1.68,2686,14606,1.53394250745,1.37372605126,5.53695652174,5.5330542842,16.8733675819
1.69,2721,13734,1.55393058927,1.38569097698,6.23550724638,5.13679333278,17.0932364819
1.7,2752,14824,1.51694249613,1.39301673333,6.52805755396,5.48243480698,16.6863674575
1.71,2788,15914,1.53678622065,1.40095872926,6.04234297812,5.81016282353,18.4414346478
1.72,2828,15042,1.55883480344,1.40948857116,6.3141654979,5.41441154998,17.1471828378
1.73,2859,13952,1.5759224551,1.41930118722,6.04329004329,4.96792917876,15.759224551
1.74,2899,14388,1.5979710379,1.42998548534,5.71349862259,5.05199028017,15.979710379
1.75,2941,14170,1.62112204983,1.43703954501,5.88530688159,4.90350999122,16.2112204983
1.76,2975,14824,1.58678002969,1.44576810779,5.46992215145,5.07045876899,15.8678002969
1.77,3016,14388,1.60864825867,1.45553521709,5.75587144623,4.85369012246,16.0864825867
1.78,3051,14170,1.62731625902,1.46267460512,5.8496340652,4.72429458552,16.2731625902
1.79,3079,15696,1.64225065929,1.4699853572,5.98434004474,5.18455819254,18.0647572522
1.8,3118,14824,1.6630521454,1.47543088685,6.09896782028,4.83393450051,16.630521454
1.81,3156,15260,1.64146486501,1.4802562869,5.80752071383,4.91448357577,16.4146486501
1.82,3183,15914,1.65351950997,1.48632812337,5.40454545455,5.08036424093,16.5351950997
1.83,3226,16132,1.67585734815,1.49097192494,5.58768656716,5.07928232985,18.4344308296
1.84,3257,16132,1.65338016726,1.49580093713,5.72778827977,5.02922150744,16.5338016726
1.85,3282,16132,1.66607114183,1.50031112131,5.77215189873,4.98926790475,16.6607114183
1.86,3320,16568,1.65928261316,1.50504831637,5.6047979798,5.06336522848,16.5928261316
1.87,3349,16568,1.67377634682,1.512040124,5.72182410423,5.01833759531,16.7377634682
1.88,3378,15914,1.68492796483,1.51458378935,5.73982188295,4.77721467642,16.8492796483
1.89,3409,13952,1.68505882612,1.51619450181,5.60933940774,4.14861985455,15.1655294351
1.9,3442,16132,1.69082989603,1.52101711812,5.42945474986,4.74903386474,16.9082989603
1.91,3468,15478,1.70360199867,1.52440255936,5.24658425504,4.5207540604,15.3324179881
1.92,3496,17658,1.71735657075,1.52863329863,5.29750479846,5.11428344023,18.8909222782
1.93,3523,16568,1.73061990811,1.53186528747,5.83395755306,4.76036726104,17.3061990811
1.94,3544,16786,1.69302983592,1.53632495903,5.6744321491,4.79303521095,16.9302983592
1.95,3562,17658,1.70162874593,1.5364940126,5.47141939627,5.01538786648,17.0162874593
1.96,3582,18094,1.7003068563,1.53799507168,5.51773981603,5.10900899452,18.7033754194
1.97,3613,16132,1.7150219631,1.53687068919,5.9692393736,4.51403398209,15.4351976679
1.98,3636,16132,1.72593962298,1.5399125019,5.35526315789,4.48394037516,15.5334566068
1.99,3664,16350,1.70063316982,1.5366991371,5.45298165138,4.5080230931,15.3056985284
2.0,3692,16786,1.71362927483,1.53689996643,5.25802391441,4.59138704183,17.1362927483
2.01,3718,15914,1.72569708663,1.53682747939,5.51339031339,4.32083323366,15.5312737796
2.02,3748,18530,1.73962148485,1.53241168662,5.47124183007,4.98857259609,17.3962148485
2.03,3776,17440,1.73733753804,1.52375920456,5.72889882616,4.65829400509,17.3733753804
2.04,3793,17658,1.74515923776,1.51790986539,5.37200259235,4.69415677624,17.4515923776
2.05,3821,17876,1.7580420373,1.50533322238,5.58997722096,4.71526793921,17.580420373
2.06,3843,17658,1.76816423694,1.48981866667,5.3605248146,4.62961827422,17.6816423694
2.07,3861,16350,1.76633601213,1.47937433334,5.29712041885,4.26544862205,15.8970241092
2.08,3881,18530,1.77548564183,1.45682911279,5.62879238548,4.80757121208,17.7548564183
2.09,3891,17658,1.78006045667,1.44545837251,5.63467132054,4.56895193729,17.8006045667
2.1,3904,20492,1.78600771597,1.41826772777,5.64632545932,5.28356507669,19.6460848757
2.11,3918,17876,1.79241245676,1.35841814923,5.87983587339,4.59169963093,17.9241245676
2.12,3933,16568,1.74768071487,1.30686084566,5.54640647311,4.23864656256,15.7291264339
2.13,3943,17876,1.75212434751,1.28844685572,5.24338942308,4.56103831459,17.5212434751
2.14,3954,18748,1.75701234341,1.27493332895,4.87639132982,4.76949040836,17.5701234341
2.15,3965,19184,1.7619003393,1.25971367588,5.4837587007,4.86608333361,17.619003393
2.16,3978,18748,1.76767706173,1.25306996156,5.49253731343,4.73925164188,17.6767706173
2.17,3989,18530,1.77256505762,1.24890980776,5.75033200531,4.67049534191,17.7256505762
2.18,3999,18530,1.77700869026,1.24308794499,5.67505854801,4.65817393691,17.7700869026
2.19,4008,20492,1.78100795963,1.24218294083,5.69688947717,5.13930463303,19.5910875559
2.2,4019,19184,1.78589595552,1.23813623451,5.83368869936,4.79739567336,17.8589595552
2.21,4025,19620,1.6716432576,1.23386160961,5.5734055355,4.89861893594,16.716432576
2.22,4038,18966,1.67704235383,1.2308253105,5.77989292088,4.71947477514,16.7704235383
2.23,4048,18748,1.63651104382,1.22736011501,5.6936829559,4.65312985208,16.3651104382
2.24,4052,20710,1.6381281496,1.22575891625,5.65933333333,5.13479082507,18.0194096456
2.25,4056,20928,1.63974525537,1.22507078019,5.92646207296,5.18351918558,18.0371978091
2.26,4063,18094,1.64257519048,1.22475393296,5.97208803006,4.47370686884,14.7831767143
2.27,4068,18312,1.6429778089,1.2245063265,5.4874251497,4.5217988547,16.429778089
2.28,4073,18530,1.64499720148,1.22372349537,5.32174955063,4.56985765557,16.4499720148
2.29,4077,20056,1.64661271555,1.22380928083,5.85290556901,4.94124215871,16.4661271555
2.3,4082,18966,1.59213593735,1.22417360052,5.69963811821,4.66676637189,15.9213593735
2.31,4084,19402,1.59291601375,1.22396432774,5.79287833828,4.77169540935,15.9291601375
2.32,4089,19838,1.59486620476,1.22283892115,5.96772265392,4.87285348353,15.9486620476
2.33,4092,18748,1.59603631936,1.22229557587,5.65345474022,4.60167426879,15.9603631936
2.34,4096,18966,1.56941654218,1.22076916872,5.60764959901,4.65047943764,15.6941654218
2.35,4096,19838,1.56941654218,1.22076916872,5.50511124474,4.8642945842,15.6941654218
2.36,4098,18094,1.56325820406,1.22071685931,5.85781990521,4.43445767591,14.0693238365
2.37,4101,20056,1.52936786693,1.22125639434,5.67942583732,4.91170519406,15.2936786693
2.38,4103,20710,1.53011371812,1.22093612629,5.83901773533,5.06936670255,16.8312508993
2.39,4105,21364,1.52455127665,1.22028793946,6.11591591592,5.22687023794,16.7700640432
2.4,4106,17440,1.52492266552,1.22037705577,5.99411449973,4.26577967537,13.7243039896
2.41,4106,18966,1.52492266552,1.22037705577,5.29149315883,4.63903539697,15.2492266552
2.42,4106,18748,1.52492266552,1.22037705577,5.8788249694,4.58571315103,15.2492266552
2.43,4107,20928,1.52529405438,1.22041322668,5.71548703574,5.11765953255,16.7782345982
2.44,4108,14824,1.52566544324,1.22064449188,5.76629853937,3.62411407689,12.2053235459
2.45,4110,14606,1.52640822096,1.22056964721,3.90622537431,3.56904809532,12.2112657677
2.46,4111,16786,1.52677960982,1.22052282744,3.86445444319,4.10075265227,13.7410164884
2.47,4112,18312,1.52715099869,1.22044553668,4.82046568627,4.47247451195,13.7443589882
2.48,4114,20056,1.52789377641,1.22066915226,5.27078239609,4.89604175033,15.2789377641
2.49,4115,20056,1.52826516527,1.22023709534,5.74776918501,4.89486266826,15.2826516527
2.5,4117,19838,1.52900794299,1.21984295783,5.64332344214,4.83932275704,15.2900794299
2.51,4118,19620,1.52937933186,1.21997610261,5.75975975976,4.78501604672,15.2937933186
2.52,4119,17658,1.52975072072,1.21964833977,5.66502192982,4.30550798525,13.7677564864
2.53,4121,18966,1.53049349844,1.21868618591,5.26217678894,4.6222805791,15.3049349844
2.54,4121,18312,1.53049349844,1.21868618591,5.72964972866,4.46289159361,13.774441486
2.55,4122,18748,1.42722948678,1.21891081889,5.10626702997,4.56801233782,14.2722948678
2.56,4124,18748,1.42792198047,1.2191734249,5.23846614739,4.56584545514,14.2792198047
2.57,4125,18530,1.42826822731,1.21843670353,5.31191760667,4.5117091186,12.8544140458
2.58,4126,18530,1.42861447415,1.21760056428,5.2153024911,4.51063068326,12.8575302674
2.59,4126,19838,1.42861447415,1.21760056428,5.58223289316,4.82902814325,14.2861447415
2.6,4127,18966,1.42896072099,1.21728498537,5.52004275788,4.61566558635,14.2896072099
2.61,4129,18312,1.41092945746,1.21750852822,5.42227662179,4.45440320183,12.6983651171
2.62,4129,18312,1.41092945746,1.21750852822,5.55314009662,4.45440320183,12.6983651171
2.63,4131,19402,1.40909506395,1.21724125105,5.43143631436,4.71734121993,14.0909506395
2.64,4133,18312,1.40977726926,1.21709129241,5.56445783133,4.45025668536,12.6879954234
2.65,4134,17876,1.41011837192,1.21727642253,5.84361893349,4.34326755831,12.6910653472
2.66,4136,17440,1.41080057722,1.21760577683,5.58001092299,4.23534498253,12.697205195
2.67,4136,18748,1.41080057722,1.21760577683,5.16235167206,4.55299585622,14.1080057722
2.68,4137,19838,1.41114167988,1.21786302381,5.39012925969,4.81660810961,14.1114167988
2.69,4139,18966,1.41182388519,1.21841632364,5.67082590612,4.60277513956,14.1182388519
2.7,4143,20056,1.4131882958,1.21869523867,5.33788037775,4.86278058044,14.131882958
2.71,4145,19184,1.41387050111,1.21756491071,5.50299043062,4.64918244583,14.1387050111
2.72,4151,18748,1.41591711704,1.21821900714,5.26496739775,4.53728301477,14.1591711704
2.73,4156,15260,1.41762263031,1.21834260361,5.65026650267,3.68896451594,11.3409810424
2.74,4160,17004,1.41898704092,1.21734399556,4.4162132753,4.10681864164,12.7708833683
2.75,4166,18748,1.42103365685,1.21832252838,4.86619333697,4.52185294628,14.2103365685
2.76,4171,18094,1.42273917012,1.21825493786,5.10498409332,4.3591120979,12.8046525311
2.77,4175,18530,1.39312391408,1.21764391472,5.08782327586,4.46004980961,12.5381152268
2.78,4177,16568,1.39379127883,1.21779047443,5.21295804567,3.986044909,11.1503302307
2.79,4181,18748,1.39512600833,1.21860358767,4.90979689367,4.50644629338,12.556134075
2.8,4187,18530,1.39712810258,1.21917305728,5.42588614393,4.44799223866,12.5741529232
2.81,4192,18748,1.39879651445,1.21954631538,5.27317608338,4.49520866375,12.5891686301
2.82,4202,18312,1.4021333382,1.22025879893,5.31517715494,4.38074918099,12.6192000438
2.83,4208,16350,1.40413543245,1.22008135719,4.83977226515,3.90620032297,11.2330834596
2.84,4218,13298,1.39739373973,1.22043106198,4.33990895296,3.16989728839,9.78175617811
2.85,4222,12426,1.3987189116,1.22101256916,3.67473309609,2.95942017571,8.39231346962
2.86,4233,13080,1.40236313425,1.22206549411,3.35,3.10761201952,9.81654193977
2.87,4244,13952,1.4060073569,1.22276379495,3.34026465028,3.30668341526,9.84205149832
2.88,4253,13516,1.35402170504,1.22403289324,3.66602316602,3.19690795124,9.47815193525
2.89,4264,13952,1.35752375976,1.22467159416,3.58411390034,3.29208755833,9.50266631835
2.9,4272,15260,1.36007070866,1.2259565575,3.63983903421,3.59450191785,10.8805656693
2.91,4281,17440,1.36293602616,1.2257970965,4.19104155424,4.09994186937,12.2664242354
2.92,4293,18748,1.36122909354,1.22711862376,4.87269585253,4.39583781935,12.2510618419
2.93,4310,19620,1.36661947197,1.22895215714,5.17535816619,4.58329736308,13.6661947197
2.94,4317,19184,1.36883903956,1.23036945594,5.64533492823,4.47467743977,12.319551356
2.95,4333,19402,1.3739123369,1.2315541076,5.43129330254,4.50983131134,12.3652110321
2.96,4344,18748,1.37740022883,1.23297647402,5.57657142857,4.34751694082,12.3966020594
2.97,4363,18094,1.37103058557,1.23574589857,5.55823068309,4.17874959362,12.3392752701
2.98,4377,19184,1.37542995027,1.2377267321,5.16713091922,4.41720439109,12.3788695524
2.99,4393,19402,1.38045779564,1.23854547313,5.40989198408,4.45202972127,12.4241201608
3.0,4411,18966,1.38611412169,1.24062213552,5.16070528967,4.33542372323,12.4750270952
3.01,4426,18312,1.39082772673,1.24219399552,5.0390625,4.17261094467,12.5174495406
3.02,4446,18530,1.39206728474,1.24283276649,5.10659898477,4.20450161048,12.5286055627
3.03,4462,18748,1.39366192741,1.24444724624,5.09574468085,4.23958139503,12.5429573467
3.04,4485,19184,1.37957828116,1.2483687031,5.30918141593,4.3172824662,12.4162045304
3.05,4503,19184,1.36663598493,1.25004483108,5.22430939227,4.3011023005,12.2997238644
3.06,4522,17222,1.37240238149,1.25253717424,5.13000548546,3.84600366266,10.9792190519
3.07,4555,19184,1.38241770184,1.25774311169,5.41347708895,4.25503686577,12.4417593165
3.08,4566,17222,1.38575614195,1.25961631455,4.81576200418,3.81118617527,11.0860491356
3.09,4580,18094,1.39000506573,1.26079267798,5.06970207982,3.99260352928,11.1200405258
3.1,4602,18312,1.37734974051,1.26434483673,5.11833333333,4.02243372502,11.018797924
3.11,4624,19184,1.38393420254,1.26918300478,5.11986863711,4.19523765643,12.4554078229
3.12,4657,19620,1.38706022758,1.2727567836,4.94822006472,4.26176911025,12.4835420482
3.13,4683,18312,1.3948041756,1.27578349715,5.19234592445,3.95668121047,11.1584334048
3.14,4705,17004,1.401356747,1.27999802915,4.98120672601,3.65782324651,11.210853976
3.15,4729,18094,1.40850500671,1.28445960482,4.6156443444,3.87361864848,11.2680400537
3.16,4751,19402,1.41180161041,1.28625426235,4.89479392625,4.13528109792,12.7062144937
3.17,4771,18530,1.40436447929,1.28979164355,4.68418467583,3.9336647581,11.2349158343
3.18,4799,18312,1.41260640036,1.29474785456,4.83049040512,3.86593994412,11.3008512029
3.19,4826,18530,1.42055396711,1.29803984656,4.81642284096,3.89104395808,11.3644317369
3.2,4862,17222,1.4219502943,1.30245685214,4.52835538752,3.59088569679,11.3756023544
3.21,4885,18312,1.42867692054,1.30581540234,4.40139709833,3.80109262157,11.4294153643
3.22,4913,18094,1.43686585683,1.30904353026,4.70170454545,3.73534756255,11.4949268546
3.23,4942,17658,1.44534725513,1.31318845369,4.572845953,3.62483036146,11.562778041
3.24,4978,18312,1.4558758875,1.31870385236,4.54840247973,3.7329094264,11.6470071
3.25,5014,17440,1.45789744596,1.32196115353,4.43798076923,3.53055629701,10.2052821217
3.26,5042,19402,1.46603887565,1.32542828131,4.47559207347,3.90669560652,11.7283110052
3.27,5085,18966,1.47854178554,1.33251631916,4.26630186959,3.78779225046,11.8283342843
3.28,5110,17876,1.4858109192,1.33424208253,4.60335977601,3.55310373332,10.4006764344
3.29,5134,17440,1.49278928751,1.33720079193,4.25763986836,3.45073998399,10.4495250125
3.3,5169,17658,1.50296607462,1.34263268163,4.1479736098,3.47080729324,10.5207625224
3.31,5208,17658,1.51430592313,1.3467768249,4.19614561028,3.44546759138,10.6001414619
3.32,5253,15696,1.51276469456,1.35383448984,4.25548060708,3.03697715493,9.07658816737
3.33,5284,17004,1.52169210852,1.35753502709,3.97087378641,3.27108225473,10.6518447597
3.34,5325,17222,1.53349933344,1.36297856356,4.09133271202,3.28802471983,10.7344953341
3.35,5360,18530,1.53332718541,1.36822757621,4.44838373306,3.51502031265,10.7332902978
3.36,5393,19184,1.54276744606,1.37147916965,4.36062470421,3.61723578658,12.3421395685
3.37,5423,19184,1.5513495012,1.3760099639,4.31699190861,3.59745171692,12.4107960096
3.38,5455,18530,1.56050369336,1.37892548697,4.42657342657,3.45460759545,10.9235258535
3.39,5487,18312,1.56965788551,1.3841089971,4.39990489777,3.39427814263,10.9876051986
3.4,5519,18094,1.54192784263,1.38900858614,4.48771441817,3.33466941117,10.7934948984
3.41,5562,18966,1.54179538445,1.3955519424,4.23297823066,3.46915899022,10.7925676911
3.42,5598,18312,1.5517746426,1.40053457201,4.27964300892,3.32820833278,10.8624224982
3.43,5630,17222,1.56064509429,1.4061343536,4.1669535284,3.11245601117,10.92451566
3.44,5668,17876,1.57117875567,1.41066695213,4.06070435589,3.20902717741,10.9982512897
3.45,5698,18094,1.57949480413,1.41541744419,3.92043895748,3.23107724884,11.0564636289
3.46,5730,18966,1.58836525582,1.41916054065,4.16487119438,3.3678712097,11.1185567908
3.47,5771,19184,1.58963994915,1.42295669575,4.11111111111,3.38236531757,11.127479644
3.48,5801,18530,1.59790354271,1.42747628425,4.09737510584,3.25015363784,11.185324799
3.49,5827,16568,1.6050653238,1.43090779198,4.12542517007,2.8929872163,9.63039194282
3.5,5871,18748,1.61718526104,1.43779660175,3.84612211221,3.24890530155,11.3202968272
3.51,5900,19184,1.62517340148,1.44074252895,3.82561944834,3.307992315,11.3762138104
3.52,5936,18530,1.63508971376,1.44420040963,3.99755501222,3.17557966138,11.4456279963
3.53,5968,18312,1.64390421357,1.44766172683,3.85381091212,3.12117046575,11.507329495
3.54,6010,17222,1.65547324456,1.45270631504,3.84703010578,2.91466056585,9.93283946737
3.55,6050,17004,1.66649136932,1.45452799332,3.68257177517,2.8585000307,9.9989482159
3.56,6086,19402,1.6764076816,1.45727389362,3.70994098956,3.242100565,11.7348537712
3.57,6118,18748,1.6852221814,1.46043864966,3.96316450398,3.11612918884,11.7965552698
3.58,6155,17658,1.6954139468,1.46226677646,3.83374896093,2.91687208953,10.1724836808
3.59,6192,17876,1.7056057122,1.46561481259,3.99705139006,2.93483899808,10.2336342732
3.6,6228,17876,1.63260272512,1.46880212372,3.76647206005,2.91747497053,9.79561635075
3.61,6269,16350,1.64335043093,1.47346372883,4.0381268131,2.65049808573,9.86010258555
3.62,6306,18748,1.65304958006,1.47630277414,3.77177419355,3.02103815645,9.91829748038
3.63,6339,17876,1.63536300337,1.47849962055,3.84865327063,2.86510550037,9.81217802019
3.64,6374,18966,1.64439245677,1.48201729538,3.80417956656,3.02269454198,9.86635474061
3.65,6409,15914,1.65020845482,1.48515047173,3.61010605115,2.52202922636,8.25104227412
3.66,6445,12644,1.65947784231,1.48797548718,3.13979881352,1.99227300617,6.63791136922
3.67,6473,11118,1.6666873659,1.48837164974,2.57330305324,1.74400549525,6.66674946361
3.68,6508,8938,1.6756992704,1.4907158055,2.32915964363,1.39425534042,5.0270978112
3.69,6538,12208,1.68342375997,1.49402655339,2.31121682524,1.8953526434,6.73369503987
3.7,6582,11990,1.68143957945,1.49794887042,2.3503375844,1.84865859526,6.72575831778
3.71,6603,14606,1.68680424538,1.49933963199,2.35906183369,2.24473481675,8.43402122689
3.72,6628,17876,1.69319075244,1.50250376878,2.91827768014,2.73660146747,10.1591445146
3.73,6662,19184,1.70187640205,1.50377376179,3.48164763458,2.92128825217,10.2112584123
3.74,6688,19184,1.70851836939,1.5043232712,3.71961874504,2.90947631411,10.2511102163
3.75,6721,18748,1.68862547389,1.50630752382,3.83634901488,2.82884704817,10.1317528433
3.76,6749,19402,1.69566036651,1.50988452377,3.69393455706,2.91490396108,10.173962199
3.77,6780,19620,1.70344899762,1.51227436613,3.81728288908,2.93358948681,10.2206939857
3.78,6794,20492,1.70696644392,1.51446868304,3.78392359729,3.05745154928,11.9487651075
3.79,6821,20274,1.71375009038,1.51515761796,3.70623398804,3.01245419275,10.2825005423
3.8,6838,19838,1.71802127518,1.51687565997,3.82837891399,2.94008547022,10.3081276511
3.81,6872,19184,1.72656364478,1.51890987425,3.97467352592,2.82849459923,10.3593818687
3.82,6896,20492,1.69752966367,1.5193997658,3.76595744681,3.01038888574,10.185177982
3.83,6929,20928,1.70565299297,1.52046079806,3.67297623842,3.05911939806,11.9395709508
3.84,6963,19838,1.69519037219,1.52268190214,3.7900078064,2.88494803604,10.1711422332
3.85,6990,20928,1.69781597064,1.52260256,3.7856272838,3.03118359695,10.1868958238
3.86,7018,20710,1.70461695021,1.52298051077,3.66481334392,2.98707406737,10.2277017012
3.87,7043,18966,1.71068925339,1.52340680969,3.85007911392,2.72541799678,10.2641355204
3.88,7071,19838,1.71749023296,1.52477437223,3.75282210977,2.83892918625,10.3049413978
3.89,7093,18966,1.72283385976,1.52600245723,3.64668519254,2.70536936389,10.3370031586
3.9,7114,19838,1.72793459444,1.5263423492,3.74619695757,2.82098458514,10.3676075666
3.91,7136,19620,1.73327822124,1.52698977763,3.68944844125,2.78102443549,10.3996693275
3.92,7164,21364,1.68884642254,1.52689364146,3.69568722289,3.01586404386,10.1330785352
3.93,7185,20928,1.69379697738,1.52780317516,3.71610845295,2.94532054184,10.1627818643
3.94,7220,19184,1.69127392615,1.52893996513,3.78358208955,2.68621022758,10.1476435569
3.95,7245,21146,1.6971301378,1.52945141421,3.67222884386,2.95030776492,10.1827808268
3.96,7262,21146,1.70111236173,1.52836840134,3.63041733547,2.9430769804,10.2066741704
3.97,7295,20056,1.70884256112,1.5298001418,3.80259026688,2.77815473615,10.2530553667
3.98,7313,19184,1.71305903351,1.5274878553,3.75304630382,2.6504825392,10.278354201
3.99,7352,19838,1.72219472369,1.52552701171,3.70413026211,2.72560084474,10.3331683421
4.0,7386,21582,1.72337931229,1.52565596385,3.79054865839,2.95083652915,10.3402758738
4.01,7407,21146,1.72827925347,1.5243285063,3.68877937832,2.88264135748,10.3696755208
4.02,7427,19184,1.73294586412,1.52272454788,3.7350718065,2.60779747986,10.3976751847
4.03,7452,19838,1.72718151363,1.5225212293,3.54975406735,2.68711037004,10.3630890818
4.04,7473,21146,1.73204877232,1.52006334196,3.55877920121,2.85577727989,10.3922926339
4.05,7504,19184,1.73923377325,1.51982172251,3.57688073394,2.57953127152,10.4354026395
4.06,7531,19402,1.74549167729,1.51828531682,3.57142857143,2.59898555072,10.4729500637
4.07,7550,20710,1.74989538753,1.51717733101,3.67263526664,2.76708891547,10.4993723252
4.08,7567,20492,1.75383554933,1.5122721955,3.58552380952,2.73149128171,10.523013296
4.09,7583,20710,1.75754393691,1.51015326171,3.6349466776,2.75444988221,10.5452636215
4.1,7602,21146,1.75761912489,1.50641374533,3.6989449887,2.80496483066,10.5457147494
4.11,7626,20274,1.76316804084,1.49859512274,3.77951582868,2.68038198696,10.579008245
4.12,7645,19838,1.76756093262,1.49386512698,3.66068515498,2.61587060121,10.6053655957
4.13,7660,21800,1.71733184461,1.49152295115,3.64037735849,2.86879296031,10.3039910677
4.14,7680,21582,1.72181573977,1.48571206239,3.60434604346,2.8322389259,10.3308944386
4.15,7699,21146,1.72607544017,1.48114178375,3.73784194529,2.76786862923,10.356452641
4.16,7723,22890,1.73145611435,1.46858572612,3.66556428276,2.98628077285,10.3887366861
4.17,7744,21364,1.73616420427,1.4544048544,3.83900814212,2.77922496045,10.4169852256
4.18,7757,21364,1.73907873612,1.44436333564,3.8,2.774323406,10.4344724167
4.19,7775,20274,1.73504090087,1.43466348028,3.76192264363,2.62636332078,10.4102454052
4.2,7797,21582,1.71279350654,1.41214383046,3.79156118143,2.78751579957,10.2767610392
4.21,7814,21582,1.71652795436,1.39450506286,3.86179819395,2.78113321279,10.2991677261
4.22,7823,22018,1.71850501496,1.37783708629,3.75520431766,2.83386603678,10.3110300898
4.23,7834,23326,1.72092142237,1.36470917251,3.75632440476,2.99775341035,10.3255285342
4.24,7842,21146,1.72267880958,1.34611559707,3.62558041368,2.71466315322,10.3360728575
4.25,7854,21800,1.72531489039,1.33456854298,3.82517214996,2.79415574032,10.3518893423
4.26,7868,23326,1.728390318,1.32707176832,3.69941715237,2.98415246418,10.370341908
4.27,7879,22672,1.73080672541,1.31469435072,3.92165898618,2.89622893116,10.3848403525
4.28,7891,21800,1.71497614843,1.30800950449,3.77116704805,2.78035888532,10.2898568906
4.29,7900,22236,1.71693214708,1.30440134296,3.83203125,2.83254158155,10.3015928825
4.3,7914,22018,1.71997481164,1.2965941558,3.57554786621,2.79956998406,10.3198488698
4.31,7924,22890,1.72214814347,1.29316048277,3.74061302682,2.90658626197,10.3328888608
4.32,7935,21146,1.72453880849,1.28362536163,3.75556408289,2.68120311862,10.3472328509
4.33,7941,21800,1.72584280759,1.28179800984,3.78976377953,2.7619382709,10.3550568455
4.34,7951,22018,1.72801613942,1.27442401396,3.72267920094,2.7858627225,10.3680968365
4.35,7959,23762,1.72975480488,1.27283646774,3.56046966732,3.00334952624,10.3785288293
4.36,7967,22672,1.73149347035,1.27222002837,3.80397401605,2.86259419402,10.3889608221
4.37,7978,21364,1.69559496173,1.26774919689,3.84675834971,2.69351842094,10.1735697704
4.38,7990,22890,1.69814536779,1.26433993123,3.84885968303,2.88138504515,10.1888722068
4.39,8000,22018,1.70027070618,1.26190050841,3.62018881627,2.76805014991,10.2016242371
4.4,8006,22236,1.7015459092,1.2592608927,3.63744160977,2.79330578215,10.2092754552
4.41,8025,20928,1.70558405213,1.24965927182,3.52750190985,2.62250360116,10.2335043128
4.42,8033,21364,1.70728432284,1.2485552662,3.66236162362,2.67434253829,10.243705937
4.43,8043,22018,1.70940966122,1.24810430774,3.56235107228,2.75258200005,10.2564579673
4.44,8052,22672,1.71132246577,1.24842651652,3.7364098553,2.8310379897,10.2679347946
4.45,8056,22672,1.70909059431,1.24766937099,3.83069562017,2.82955225608,10.2545435659
4.46,8063,22454,1.71057565317,1.24785038349,3.56732891832,2.79981297537,10.263453919
4.47,8067,22672,1.71142425823,1.24780841323,3.59653952025,2.8255203538,10.2685455494
4.48,8078,21800,1.71375792215,1.24762044818,3.63167453687,2.7129885401,10.2825475329
4.49,8088,21800,1.69981755717,1.24533369596,3.6167008898,2.70950226173,10.198905343
4.5,8096,22672,1.70149888017,1.24483743977,3.55608402695,2.81499662472,10.208993281
4.51,8099,22890,1.7021293763,1.24456535114,3.50575625248,2.84097730003,10.2127762578
4.52,8108,21146,1.70402086468,1.24342103691,3.64644714038,2.62149894619,10.2241251881
4.53,8111,20928,1.7046513608,1.24282290442,3.69928758905,2.59345201442,10.2279081648
4.54,8117,21582,1.70591235306,1.24099600327,3.46705760607,2.67244909194,10.2354741183
4.55,8125,20492,1.70759367606,1.23819600824,3.60924932976,2.53490893192,10.2455620564
4.56,8133,21364,1.6122196041,1.23697295229,3.42486011191,2.6400663461,9.67331762461
4.57,8136,21800,1.61281429964,1.23561499822,3.4996350365,2.69291951974,9.67688579784
4.58,8141,22454,1.61380545887,1.23497815245,3.67337278107,2.77192816277,9.68283275322
4.59,8143,21364,1.61420192256,1.23516885319,3.66086659843,2.63669778139,9.68521153537
4.6,8143,12644,1.61420192256,1.23516885319,3.30017055145,1.56049460531,6.45680769025
4.61,8145,12862,1.61459838625,1.23492669939,2.25239551478,1.58699919892,6.45839354502
4.62,8147,11990,1.61499484995,1.23498930214,2.02863525589,1.47902980368,4.84498454984
4.63,8151,12644,1.61578777733,1.23506131981,2.04911894273,1.55895486739,6.46315110932
4.64,8154,16350,1.61638247287,1.23493665497,2.19029966018,2.01512936266,8.08191236434
4.65,8156,18530,1.61677893656,1.23482738723,2.52855407047,2.283240968,8.0838946828
4.66,8159,19620,1.6173736321,1.23457069577,3.03725782414,2.41664601502,8.0868681605
4.67,8162,21364,1.61796832764,1.23481368403,3.37996357013,2.63047224027,9.70780996582
4.68,8164,22018,1.61836479133,1.2349857207,3.42076287849,2.71032581685,9.71018874798
4.69,8166,22454,1.61876125502,1.23457058802,3.67782909931,2.76331861813,9.71256753013
4.7,8169,23108,1.61935595056,1.23467364045,3.80233918129,2.84275501053,9.71613570336
4.71,8172,23544,1.6199506461,1.23415093912,3.75342465753,2.89529539508,9.71970387659
4.72,8176,23544,1.62074357348,1.2337267247,3.80469667319,2.89385977636,9.72446144089
4.73,8178,23326,1.62114003717,1.23369627557,3.79695431472,2.86636005008,9.72684022305
4.74,8185,23326,1.6225276601,1.23341047398,3.84337349398,2.86390035568,9.73516596058
4.75,8187,22890,1.62292412379,1.23340146612,3.90082320659,2.80967233941,9.73754474273
4.76,8190,24198,1.62351881933,1.23335521942,3.71217998448,2.96912730465,9.74111291596
4.77,8193,24416,1.62411351487,1.23355153541,3.76883425852,2.99475612538,9.74468108919
4.78,8194,23108,1.62431174671,1.2335951303,3.97742574257,2.83397006188,9.74587048027
4.79,8197,24852,1.62490644225,1.23367607146,3.84435643564,3.04672659209,11.3743450957
4.8,8202,22672,1.55181210173,1.2339168422,3.91725214676,2.77775298064,9.31087261037
4.81,8203,24852,1.55200130096,1.23402671127,3.89544554455,3.04447017757,10.8640091067
4.82,8205,22672,1.55237969943,1.23419014052,3.74800319489,2.77672696062,9.31427819655
4.83,8208,23762,1.55294729712,1.23425213423,3.872,2.90914756663,9.31768378273
4.84,8211,23980,1.55351489482,1.23452028815,3.88349900596,2.93477299476,9.32108936891
4.85,8216,24416,1.55446089098,1.23404333589,3.72236891739,2.98629891731,9.32676534587
4.86,8218,23326,1.55483928944,1.23387821842,4.01917510854,2.85230014468,9.32903573666
4.87,8219,22890,1.55502848867,1.23392540427,3.83102493075,2.79864394468,9.33017093205
4.88,8219,22454,1.55502848867,1.23392540427,3.67334593573,2.74533644097,9.33017093205
4.89,8221,23108,1.55540688714,1.23377756431,3.73135435993,2.82460458581,9.33244132283
4.9,8223,19838,1.52738663245,1.23394105588,3.64499572284,2.42430435922,7.63693316224
4.91,8224,20492,1.52757237812,1.23402542498,3.27221807319,2.50391952214,7.63786189058
4.92,8224,21146,1.52757237812,1.23402542498,3.40947288006,2.58383184732,9.1654342687
4.93,8226,22018,1.52794386945,1.23360019562,3.56494231485,2.68972584886,9.16766321672
4.94,8230,21582,1.49046927329,1.2328578978,3.65712187959,2.63518883219,8.94281563974
4.95,8233,22236,1.49101257922,1.23292106715,3.54415011038,2.71408240798,8.94607547534
4.96,8234,22454,1.4911936812,1.23277667332,3.6049481245,2.74035886784,8.9471620872
4.97,8235,23544,1.49137478318,1.23259634895,3.81811541271,2.87303329854,8.94824869906
4.98,8236,23108,1.48748992818,1.23248389528,3.79185155305,2.81948183541,8.92493956908
4.99,8237,22672,1.48767053648,1.23248117798,3.70651769088,2.76595082165,8.92602321886
5.0,8237,22236,1.48767053648,1.23248117798,3.72011878248,2.7127594597,8.92602321886


==> data/innodb/randomball_pareto_2.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,1308,1.15358644277,1.09029657995,5.19083716568,81.8378945769,189.188176614
0.02,32,11772,1.19909477373,1.12489934037,0.0,368.379001166,882.533753465
0.03,60,12208,1.87105601654,1.6098822492,0.0,205.469033654,761.519798731
0.04,64,8284,1.22489861107,1.14109023972,0.0,129.655515816,317.248740268
0.05,71,8502,1.24697809562,1.19067594458,0.0,121.068333987,299.274742948
0.06,117,4796,1.76201715247,1.62853317524,0.0,41.3845398243,144.485406502
0.07,128,1962,1.25707312804,1.15700839325,0.0,15.3582549193,38.9692669693
0.08,128,4360,1.25707312804,1.15700839325,0.771790808241,34.1294553762,86.7380458348
0.09,129,4360,1.26689401185,1.14899983736,54.4333333333,33.8852538388,86.1487928061
0.1,144,872,1.24673679454,1.21292890833,11.7272727273,6.12802338484,16.207578329
0.11,185,1962,1.53814407754,1.44228923228,34.5454545455,10.8325118092,33.8391697058
0.12,231,1308,1.77906335806,1.61050949519,44.1333333333,5.72132278499,21.3487602967
0.13,251,2834,1.68237452277,1.17335778703,15.9714285714,11.328589784,38.6946140237
0.14,256,4142,1.30070180237,1.16312016275,23.9702970297,16.2160327574,42.9231594783
0.15,256,4142,1.30070180237,1.16312016275,29.2393162393,16.2160327574,42.9231594783
0.16,256,4578,1.30070180237,1.16312016275,27.5142857143,17.922983574,46.8252648854
0.17,256,3488,1.30070180237,1.16312016275,24.4635761589,13.6556065325,36.4196504665
0.18,262,6104,1.28798229025,1.16125788407,20.4099378882,23.390650673,60.5351676419
0.19,270,6104,1.24590015092,1.17447094078,33.2827586207,22.7490883756,57.3114069425
0.2,282,6540,1.26009656959,1.21035144543,25.5957446809,23.4227647523,59.2245387709
0.21,316,6104,1.3644234488,1.29630753514,29.4736842105,19.6589234615,53.2125145034
0.22,368,2180,1.56375764753,1.45344747957,30.8658536585,6.04701968307,18.7650917704
0.23,420,2398,1.66842365775,1.57469774233,10.3979057592,5.80464098204,20.021083893
0.24,458,5450,1.75408879984,1.60347816722,8.75,12.0297591729,42.0981311961
0.25,485,3706,1.7734384673,1.4768297563,14.4234972678,7.68953580388,28.3750154767
0.26,498,7630,1.71336328898,1.19854852823,10.2333333333,15.3855805697,53.1142619583
0.27,508,5014,1.57560998794,1.17230668127,14.8726415094,9.8971898878,31.5121997588
0.28,510,5014,1.56190758969,1.17245850994,11.7918781726,9.8571598777,31.2381517938
0.29,511,5232,1.50966057009,1.17126079603,16.556,10.2648586113,31.7028719719
0.3,512,6976,1.31823914758,1.17238413748,11.7435897436,13.6592261929,36.9106961322
0.31,512,5450,1.31823914758,1.17238413748,18.8149253731,10.6712704632,29.0012612467
0.32,512,6104,1.31823914758,1.17238413748,13.40302267,11.9518229188,31.6377395419
0.33,512,8720,1.31823914758,1.17238413748,13.0075757576,17.0740327411,46.1383701652
0.34,512,5886,1.31823914758,1.17238413748,18.0045045045,11.5249721003,30.3195003943
0.35,514,5668,1.32338851925,1.17324921342,12.6780487805,11.0576934213,30.4379359427
0.36,522,6976,1.29512147814,1.17751135798,13.3151658768,13.4175266032,34.9682799096
0.37,530,6322,1.30131260958,1.17717059157,17.3388429752,11.9910921231,31.2315026299
0.38,542,5886,1.26805730244,1.19075274343,15.2989130435,10.9357323593,27.8972606536
0.39,551,6322,1.27060580295,1.20363246075,10.5081967213,11.568637602,29.2239334679
0.4,570,6976,1.29113408178,1.21785470823,12.9633027523,12.3717687867,32.2783520444
0.41,605,4796,1.37041424469,1.26445898987,13.3232758621,8.04678318943,21.9266279151
0.42,643,6322,1.38905053715,1.3220046457,13.4318766067,10.0089772495,27.781010743
0.43,680,7412,1.45465250333,1.38303474721,11.4065708419,11.1171850348,32.0023550732
0.44,735,7412,1.54169083185,1.44544310935,10.8628099174,10.2880356751,32.3755074687
0.45,785,7412,1.62227413292,1.50999484955,10.0137195122,9.62233806255,30.8232085255
0.46,821,7412,1.68837566351,1.54749634383,9.93815987934,9.18440095511,32.0791376066
0.47,865,7412,1.77886108275,1.57827493891,9.36693548387,8.6951094057,32.0194994894
0.48,905,7630,1.73946837412,1.58542181766,9.38728323699,8.52924806244,29.57096236
0.49,939,8284,1.78961042015,1.56897952977,9.39781021898,8.90102226009,32.2129875627
0.5,963,8720,1.81513946648,1.55936644855,9.42069892473,9.11772533156,34.4876498632
0.51,976,8502,1.74167747434,1.33707168099,10.1039119804,8.76355682272,31.3501945382
0.52,992,8502,1.77022956409,1.21629094611,8.39038686987,8.61237180456,31.8641321536
0.53,1000,8066,1.74231470604,1.21008832333,9.12947976879,8.10060598228,29.6193500027
0.54,1016,9810,1.66627876229,1.17912815263,8.36810551559,9.68664893395,33.3255752457
0.55,1018,9592,1.65678372805,1.18011805963,10.6370860927,9.45153038054,31.478890833
0.56,1019,10900,1.56669705838,1.17999423446,9.05970149254,10.7291173746,34.4673352844
0.57,1019,10246,1.56669705838,1.17999423446,10.182642487,10.0853703321,32.900638226
0.58,1019,10464,1.56669705838,1.17999423446,9.84624846248,10.2999526796,32.900638226
0.59,1022,9374,1.53920824593,1.18048170575,10.9654747226,9.20054705984,29.2449566727
0.6,1023,8502,1.53825142972,1.18143751182,8.92004504505,8.33628368099,26.1502743053
0.61,1024,8938,1.48300939698,1.18133031207,8.55251141553,8.75497654302,26.6941691456
0.62,1025,8502,1.3774464574,1.18135087362,8.86505190311,8.31970035869,23.4165897758
0.63,1025,8938,1.3774464574,1.18135087362,9.30605381166,8.74635165913,24.7940362332
0.64,1025,8284,1.3774464574,1.18135087362,8.84624413146,8.10637470846,23.4165897758
0.65,1025,9592,1.3774464574,1.18135087362,8.21029572837,9.3863286098,26.1714826907
0.66,1025,9592,1.3774464574,1.18135087362,8.81452658885,9.3863286098,26.1714826907
0.67,1025,10464,1.3774464574,1.18135087362,10.3367217281,10.2396312107,28.9263756055
0.68,1028,10900,1.35651584304,1.1826604888,10.8239339752,10.6367774361,29.8433485469
0.69,1030,10246,1.32019605558,1.18330264902,10.6494023904,9.98002624546,26.4039211116
0.7,1035,8720,1.32623281861,1.18534296277,9.35112059765,8.45500027015,22.5459579164
0.71,1041,9156,1.30364140928,1.18869341647,8.78028503563,8.82965319577,23.465545367
0.72,1045,8066,1.30865059817,1.18969773126,10.0634517766,7.75055697349,20.9384095707
0.73,1052,10900,1.30983915417,1.18993957437,8.88998763906,10.408982836,27.5066222376
0.74,1058,10682,1.29472046425,1.19262997993,9.6913425345,10.1473669723,27.1891297492
0.75,1070,9810,1.30940538445,1.1932255205,10.510178117,9.22335113107,24.8787023045
0.76,1080,9374,1.28465492067,1.19852179018,10.0119695321,8.73773998967,23.123788572
0.77,1098,9156,1.30606583601,1.20823058599,8.15075376884,8.40502121721,22.2031192122
0.78,1119,10028,1.33104523725,1.21957582548,8.91438763377,9.04548194975,23.9588142704
0.79,1136,10682,1.33453403451,1.22716730383,8.78787878788,9.50149537243,25.3561466558
0.8,1160,6322,1.32820874255,1.2386718896,9.43253012048,5.51534918032,14.610296168
0.81,1182,9374,1.34969800026,1.2521452739,9.17729083665,8.03548572873,21.5951680042
0.82,1219,9810,1.3779866612,1.27874243404,7.97291440953,8.16897637235,23.4257732404
0.83,1245,10028,1.40737768104,1.29723668936,9.11320754717,8.18415111835,23.9254205777
0.84,1274,9592,1.44015997241,1.31613296479,8.48758865248,7.65772500771,23.0425595585
0.85,1320,11336,1.49215946906,1.34653319965,7.65060240964,8.745274998,26.858870443
0.86,1373,9374,1.55207193259,1.38037923613,8.56104129264,6.95838350147,21.7290070562
0.87,1409,8502,1.50454989401,1.40416066926,7.22044444444,6.15155896035,19.5591486221
0.88,1466,10028,1.56541529072,1.44320314357,7.13650465357,6.97415334001,21.91581407
0.89,1527,8938,1.62215879789,1.47914074735,8.03259005146,5.96492442203,19.4659055746
0.9,1575,10900,1.67315003711,1.50443831266,6.80860805861,7.04757551582,23.4241005196
0.91,1626,11554,1.72732822879,1.52700191713,7.14166666667,7.22733705593,25.9099234318
0.92,1673,10682,1.73886066564,1.55101874678,7.20618556701,6.485852341,22.6051886533
0.93,1710,12208,1.77731723744,1.55776043825,7.30656934307,7.24334063925,26.6597585616
0.94,1755,12208,1.73360070174,1.56712694291,7.3573309921,7.04703361377,24.2704098244
0.95,1785,11990,1.76323490177,1.56737125835,7.54579792257,6.79783860701,24.6852886248
0.96,1812,12862,1.74400340209,1.57260216512,7.64742451155,7.17685125115,26.1600510313
0.97,1840,12426,1.77095268203,1.57146294751,7.52910958904,6.8213577802,24.7933375485
0.98,1856,12862,1.76841156933,1.57160182358,7.31887985547,6.99573444262,24.7577619706
0.99,1881,13734,1.79223176827,1.56097561643,7.68173598553,7.36493685018,26.8834765241
1.0,1914,13516,1.76274462311,1.54100223527,7.82406563355,7.11429250227,26.4411693466
1.01,1930,13298,1.77748021035,1.52056335915,8.02865064695,6.93711906312,24.8847229448
1.02,1943,14170,1.78945287498,1.46416996242,7.70096153846,7.33913875674,26.8417931246
1.03,1959,13298,1.80418846221,1.28455518564,8.16556836903,6.82798695741,25.258638471
1.04,1974,15260,1.81800307525,1.23291245849,7.30712530713,7.77157430548,29.0880492039
1.05,1985,16568,1.82813379147,1.22240967778,7.78285714286,8.3877004183,31.078274455
1.06,1998,15260,1.71949016546,1.21076492502,8.14499532273,7.67223629375,27.5118426474
1.07,2009,15042,1.72607982846,1.20189045007,8.79459980714,7.51848775914,25.8911974269
1.08,2015,15042,1.73123487026,1.20234115919,7.87122416534,7.49477757703,25.9685230538
1.09,2023,16786,1.67296932516,1.20264579123,7.4430740038,8.32847793952,28.4404785277
1.1,2032,15478,1.68041209527,1.19821590418,9.02459791864,7.64366116787,26.8865935243
1.11,2036,15042,1.61143264651,1.19737353191,8.1873438801,7.41300463899,24.1714896977
1.12,2037,15042,1.61222411638,1.19669150122,7.75677896467,7.40922265951,24.1833617457
1.13,2039,15478,1.61380705611,1.195288617,8.142,7.61624780288,25.8209128978
1.14,2042,15478,1.61618146571,1.19321078075,8.2915282392,7.60483035323,25.8589034513
1.15,2042,16132,1.61618146571,1.19321078075,7.91922290389,7.92616121323,25.8589034513
1.16,2042,15478,1.61618146571,1.19321078075,8.58964143426,7.60483035323,25.8589034513
1.17,2043,15914,1.61697293557,1.19355911214,8.83638211382,7.81511405865,25.8715669692
1.18,2043,15696,1.61697293557,1.19355911214,9.55353728489,7.70805770168,25.8715669692
1.19,2046,14824,1.43995931109,1.19405156709,8.15776293823,7.2687606398,21.5993896664
1.2,2046,13298,1.43995931109,1.19405156709,7.64274193548,6.52050586806,18.7194710442
1.21,2047,14388,1.44066310352,1.19346194402,8.41158536585,7.0515526859,21.6099465528
1.22,2047,16132,1.44066310352,1.19346194402,8.77171717172,7.9062863448,23.0506096563
1.23,2047,16350,1.44066310352,1.19346194402,8.4111328125,8.01312805216,23.0506096563
1.24,2047,15042,1.44066310352,1.19346194402,8.65435139573,7.37207780799,21.6099465528
1.25,2048,16568,1.4172950837,1.19329283524,7.82634146341,8.11603310327,24.0940164228
1.26,2048,16786,1.4172950837,1.19329283524,9.29019607843,8.22282301252,24.0940164228
1.27,2048,14170,1.4172950837,1.19329283524,8.37532133676,6.94134410148,19.8421311717
1.28,2049,14388,1.41632567488,1.19273071963,7.85069729286,7.04474088096,21.2448851231
1.29,2049,16132,1.41632567488,1.19273071963,7.77810945274,7.89864886653,22.661210798
1.3,2049,16132,1.41632567488,1.19273071963,8.8984375,7.89864886653,22.661210798
1.31,2050,14388,1.41701690263,1.19290983593,8.80746887967,7.04141456997,21.2552535395
1.32,2052,15478,1.39168734956,1.19202406591,7.73046092184,7.56766110376,22.266997593
1.33,2053,15260,1.3768425473,1.19156699701,8.60769230769,7.45751838751,20.6526382095
1.34,2053,14606,1.3768425473,1.19156699701,8.59640102828,7.13791045662,20.6526382095
1.35,2055,14824,1.37818384545,1.19246655102,7.84539147671,7.23760635507,20.6727576817
1.36,2059,15042,1.38086644174,1.19094304602,8.70774354704,7.33056300916,20.7129966261
1.37,2065,14824,1.36287503907,1.19170030123,7.62551103843,7.20441963965,20.443125586
1.38,2068,16786,1.3648550028,1.19092564877,7.49403578529,8.14665879784,23.2025350477
1.39,2074,15260,1.36881493028,1.19043607683,8.72888173773,7.38585507799,20.5322239542
1.4,2076,14388,1.3701349061,1.19134229134,7.60132890365,6.95760864069,19.1818886854
1.41,2081,15260,1.37343484566,1.19195176558,7.71770334928,7.36282004937,20.601522685
1.42,2085,15696,1.37607479731,1.19240375277,8.5041736227,7.55973030908,22.017196757
1.43,2093,14170,1.38135470061,1.19522573407,7.41911764706,6.80027360894,19.3389658086
1.44,2106,16350,1.38993454347,1.19653441258,7.83778437191,7.80146564422,22.2389526956
1.45,2115,15696,1.32154686096,1.19838124301,8.781278962,7.4594823976,19.8232029144
1.46,2119,14606,1.32404624037,1.198670327,7.92301392301,6.92937717912,18.5366473651
1.47,2130,16132,1.32373125639,1.20068996231,7.69420702754,7.61664255907,21.1797001023
1.48,2139,13080,1.32932448705,1.20179043115,8.70101483216,6.15142581478,17.2812183317
1.49,2145,14388,1.33305330749,1.20340882799,7.28756058158,6.74915396909,18.6627463049
1.5,2157,15914,1.32891123227,1.20377813264,7.58541266795,7.42644320084,19.933668484
1.51,2164,14824,1.33322387882,1.20656329286,7.89943684634,6.89723240846,18.6651343035
1.52,2185,15914,1.3461618185,1.21184177784,7.51523809524,7.33828344421,20.1924272775
1.53,2205,15478,1.35848366581,1.21582173568,8.32737611698,7.07708296942,20.3772549871
1.54,2218,14824,1.36649286656,1.2202131071,7.84470588235,6.74141218816,19.1309001318
1.55,2229,14606,1.37326988258,1.2236432128,6.99351851852,6.61193274004,19.2257783561
1.56,2246,15260,1.38374345279,1.22972546654,7.795256917,6.85955407187,19.3724083391
1.57,2270,15914,1.35788764615,1.23941373223,7.4741219963,7.08294825212,20.3683146923
1.58,2293,15914,1.37164597913,1.2460836049,7.7906614786,7.01808746425,19.2030437078
1.59,2322,15696,1.38899344245,1.25352539635,7.51567944251,6.84191956772,19.4459081943
1.6,2342,15042,1.40095721026,1.25997494525,7.1514683153,6.50546668076,18.2124437334
1.61,2367,13734,1.41591192002,1.26741597164,7.33432171979,5.88069430491,16.9909430402
1.62,2402,15260,1.43684851368,1.27653466061,6.8527607362,6.44426966924,18.6790306779
1.63,2430,13734,1.45359778861,1.28707345447,7.31574981161,5.73702056962,17.4431734633
1.64,2457,13734,1.46974887515,1.29472551408,6.52330508475,5.67683901957,17.6369865018
1.65,2479,13952,1.41845279064,1.29781518625,6.40217391304,5.71780045554,17.0214334877
1.66,2513,13952,1.43790716534,1.31030691486,6.77866473149,5.64397643561,17.2548859841
1.67,2557,14388,1.46308341496,1.32525141511,6.28682719547,5.72379287768,17.5570009795
1.68,2598,14606,1.48654310209,1.33555022931,6.45255474453,5.72175644098,17.8385172251
1.69,2641,13516,1.454772115,1.34673538109,6.1587815943,5.2108208859,16.002493265
1.7,2674,13952,1.47294988092,1.35630766064,6.0376661743,5.31427977389,16.2024486902
1.71,2710,15260,1.49278017102,1.3676150236,6.04925053533,5.73723791469,17.9133620522
1.72,2760,14606,1.52032224059,1.38457015546,6.2183249821,5.39321525601,16.7235446465
1.73,2808,12208,1.54282695475,1.3991398273,6.36699029126,4.43134078456,13.8854425927
1.74,2845,14388,1.5631562273,1.41093753344,5.95859649123,5.1554170066,17.1947185003
1.75,2890,15042,1.58788101824,1.42582034219,5.91082368958,5.30589212577,17.4666912006
1.76,2940,14824,1.61535300818,1.44187641813,5.86987270156,5.14011683393,17.7688830899
1.77,2980,13734,1.63733060012,1.45370313165,6.02606951872,4.69773122529,16.3733060012
1.78,3027,13298,1.66315427066,1.47038547993,5.74753337203,4.47728699494,14.968388436
1.79,3071,13952,1.68732962181,1.48394932141,5.49970396684,4.62907508804,16.8732962181
1.8,3129,14170,1.62450135397,1.49279671265,4.98852040816,4.61198778109,16.2450135397
1.81,3176,14388,1.64088497103,1.50225057668,5.01862630966,4.61170601851,16.4088497103
1.82,3239,13734,1.66151649957,1.51827126122,5.26374859708,4.31374902459,14.9536484961
1.83,3283,13734,1.68408727017,1.52990934657,5.17441158721,4.25374959869,15.1567854315
1.84,3318,12208,1.70204129224,1.53704969388,5.18636647905,3.73962967428,13.6163303379
1.85,3364,15260,1.72563800696,1.55014617903,5.06922629436,4.60849416475,17.2563800696
1.86,3407,15260,1.7476958055,1.55404907054,5.28648648649,4.54761144079,15.7292622495
1.87,3446,15914,1.76770171581,1.56091163555,5.24404761905,4.68667526586,17.6770171581
1.88,3481,16568,1.71606586257,1.5648739023,5.33736654804,4.8273410423,17.1606586257
1.89,3518,16568,1.73430614896,1.56475711601,5.88007614213,4.77375277939,17.3430614896
1.9,3559,16786,1.74056960326,1.56539339068,5.71536523929,4.77753674629,17.4056960326
1.91,3585,17440,1.75328520025,1.5683514702,6.00506008855,4.92523710165,17.5328520025
1.92,3606,17876,1.7618801747,1.56945981922,5.32307692308,5.01691563526,17.618801747
1.93,3627,17658,1.77214070816,1.56680707183,5.78260869565,4.92529638684,17.7214070816
1.94,3657,17004,1.78679861311,1.56033793244,6.10705289673,4.70145735411,17.8679861311
1.95,3680,17004,1.79803634023,1.55770893008,5.69337175793,4.67023986163,17.9803634023
1.96,3704,17004,1.79993167396,1.55472681503,5.34946539111,4.63836932012,17.9993167396
1.97,3728,17876,1.80022428482,1.55469021482,5.31942633638,4.84267234868,18.0022428482
1.98,3749,17876,1.81036503321,1.54888227588,5.94237066143,4.81359429748,18.1036503321
1.99,3774,17440,1.82243735272,1.54672088519,5.66202672606,4.66319884026,18.2243735272
2.0,3793,17876,1.83161231554,1.53848065248,5.46805819102,4.75449298589,18.3161231554
2.01,3822,18748,1.84561620617,1.52391664501,5.4852849092,4.94593058232,18.4561620617
2.02,3836,17222,1.78465186855,1.51778488714,5.88423502036,4.52556183811,16.061866817
2.03,3855,18094,1.79207764772,1.51319837565,5.60978750805,4.72975958637,17.9207764772
2.04,3879,19402,1.76760074362,1.46812117674,5.52243589744,5.03817931107,19.4436081798
2.05,3896,19402,1.76378772721,1.41863639518,5.78437701743,5.01474695467,17.6378772721
2.06,3909,18094,1.76362857321,1.34637262097,5.67547386559,4.6601358239,17.6362857321
2.07,3923,18312,1.76994497127,1.30354360348,6.16828087167,4.69839472739,17.6994497127
2.08,3940,19620,1.73429406938,1.2798263191,5.36453526697,5.01224620659,17.3429406938
2.09,3953,18312,1.72625596899,1.26540459331,6.0843731432,4.66252698215,17.2625596899
2.1,3968,18094,1.71529919012,1.24495590139,5.6262295082,4.58848685758,17.1529919012
2.11,3977,3706,1.70073827073,1.24092746786,5.7392303274,0.937556227564,3.40147654146
2.12,3986,20928,1.70458706239,1.23630907437,5.76655518395,5.28177993544,18.7504576863
2.13,3997,21146,1.70929114109,1.23122996608,5.96629213483,5.32125700946,18.802202552
2.14,4004,20274,1.71228464571,1.22721016752,6.39417989418,5.0923469135,18.8351311029
2.15,4014,20928,1.71656108089,1.22385905105,6.10721376572,5.24282021916,18.8821718898
2.16,4024,19838,1.72083751607,1.21853988886,6.25531914894,4.9566432044,17.2083751607
2.17,4030,20056,1.72340337718,1.2165399376,6.12558139535,5.00334995498,17.2340337718
2.18,4038,20274,1.68142715199,1.21446641818,5.54582484725,5.04710050643,18.4956986719
2.19,4044,19620,1.68392555786,1.21298721332,6.3434225844,4.87666310305,16.8392555786
2.2,4048,20056,1.68559116178,1.21155013316,5.66892808684,4.98020443444,16.8559116178
2.21,4052,20274,1.68725676569,1.21167991243,6.07766990291,5.02914042473,18.5598244226
2.22,4057,19838,1.68933877059,1.2117645177,5.96551724138,4.91464533435,16.8933877059
2.23,4062,19838,1.69142077548,1.21119442486,5.89602649007,4.90828131597,16.9142077548
2.24,4067,20492,1.69350278037,1.2093818223,5.84339509863,5.06354749837,18.6285305841
2.25,4072,21364,1.69558478527,1.20989313016,6.18266048974,5.27301039486,18.6514326379
2.26,4077,18530,1.69766679016,1.20998528838,6.0649122807,4.56773828093,16.9766679016
2.27,4081,20492,1.63932562107,1.21038734275,5.71255876427,5.0462200925,18.0325818318
2.28,4087,22454,1.61683797719,1.20973278443,5.87592717465,5.52099417316,17.7852177491
2.29,4090,21582,1.60992759068,1.20923938113,6.37064965197,5.30253444324,17.7092034974
2.3,4090,20928,1.60992759068,1.20923938113,6.17074829932,5.14185158133,17.7092034974
2.31,4091,20710,1.610321216,1.20912790701,6.27986111111,5.08699066953,17.713533376
2.32,4091,20274,1.610321216,1.20912790701,6.4316370325,4.97989612912,16.10321216
2.33,4093,11772,1.56469486174,1.20877765669,5.95202020202,2.89008760936,9.38816917044
2.34,4095,21146,1.56545943289,1.20897682894,5.97622027534,5.18886238978,17.2200537618
2.35,4095,20928,1.56545943289,1.20897682894,6.38637943016,5.13536896308,17.2200537618
2.36,4095,20492,1.56545943289,1.20897682894,6.31450653983,5.02838210968,17.2200537618
2.37,4095,20710,1.56545943289,1.20897682894,6.18885869565,5.08187553638,17.2200537618
2.38,4095,20056,1.56545943289,1.20897682894,5.77596618357,4.92139525629,15.6545943289
2.39,4095,20710,1.56545943289,1.20897682894,6.12183353438,5.08187553638,17.2200537618
2.4,4096,21364,1.56584171847,1.20893942299,5.79985955056,5.24110666385,17.2242589031
2.41,4097,21364,1.56622400404,1.20886996805,6.269375,5.23984181784,17.2284640445
2.42,4100,20056,1.56737086077,1.20917331179,6.2001170275,4.91545178183,15.6737086077
2.43,4100,21582,1.56737086077,1.20917331179,6.07781569966,5.28945354784,17.2410794685
2.44,4100,20274,1.56737086077,1.20917331179,6.1089704997,4.96888060554,15.6737086077
2.45,4101,20056,1.56775314635,1.20930479248,6.0531026253,4.91427043413,15.6775314635
2.46,4101,20274,1.56775314635,1.20930479248,5.88802858845,4.96768641711,15.6775314635
2.47,4102,22018,1.56813543192,1.20948778402,5.99048913043,5.39369117911,17.2494897511
2.48,4103,20274,1.5685177175,1.20971965641,6.28273809524,4.9652675319,15.685177175
2.49,4107,20274,1.5700468598,1.21000079222,5.70300530348,4.9604650572,15.700468598
2.5,4110,20492,1.57119371653,1.2102403216,5.83184789067,5.01021867244,15.7119371653
2.51,4110,20492,1.57119371653,1.2102403216,6.12965186074,5.01021867244,15.7119371653
2.52,4111,20492,1.50813091223,1.20998401843,5.75529733424,5.00895114976,15.0813091223
2.53,4111,20056,1.50813091223,1.20998401843,6.21449970042,4.90237772104,15.0813091223
2.54,4111,20928,1.50813091223,1.20998401843,6.00684462697,5.11552457848,16.5894400345
2.55,4111,21364,1.50813091223,1.20998401843,6.21037296037,5.2220980072,16.5894400345
2.56,4112,18966,1.5084977648,1.21000378279,6.0,4.63482127022,15.084977648
2.57,4115,21364,1.42060193227,1.2096344882,5.83244837758,5.21706948049,15.626621255
2.58,4115,20928,1.42060193227,1.2096344882,5.99860917942,5.11059867477,15.626621255
2.59,4116,21582,1.42094715753,1.20947968994,6.18370883882,5.26906015413,15.6304187328
2.6,4117,19620,1.42129238279,1.2096436405,6.17508650519,4.78890806555,14.2129238279
2.61,4118,21146,1.42163760804,1.20979397321,6.21081745544,5.16017188197,15.6380136885
2.62,4119,20274,1.4219828333,1.20850879487,5.86206896552,4.94624934875,14.219828333
2.63,4122,19620,1.42301850907,1.20867992192,6.09951456311,4.78335220025,14.2301850907
2.64,4123,18748,1.42336373433,1.20882687085,5.86371895821,4.56968850702,14.2336373433
2.65,4124,22454,1.42370895958,1.20903509083,5.8331043956,5.47170090426,15.6607985554
2.66,4127,20492,1.41898564667,1.20903399204,6.05138568129,4.99007264973,14.1898564667
2.67,4129,20056,1.4196733063,1.20903807584,6.29531568228,4.88164876961,14.196733063
2.68,4130,19838,1.42001713611,1.2090666933,6.17564259486,4.82746709283,14.2001713611
2.69,4131,19402,1.42036096593,1.20915931275,5.79031305375,4.72025062777,14.2036096593
2.7,4137,15478,1.39069125199,1.20969295874,5.94975490196,3.76033351573,11.1255300159
2.71,4139,20928,1.3913635707,1.20986142936,5.64067995311,5.0820853572,15.3049992777
2.72,4141,20710,1.39203588941,1.20930518008,5.6502986065,5.02680019797,15.3123947835
2.73,4143,20274,1.39270820812,1.20898716812,5.91829484902,4.91874993653,13.9270820812
2.74,4151,20274,1.39539748296,1.20971421756,5.93456276026,4.90985462182,13.9539748296
2.75,4154,18966,1.39640596103,1.20817623148,5.89121582315,4.5899908476,13.9640596103
2.76,4159,20056,1.3980867578,1.20851458117,5.73149394347,4.84824498548,13.980867578
2.77,4164,18748,1.39976755458,1.20815015455,6.10191082803,4.52684416104,13.9976755458
2.78,4172,20710,1.40245682942,1.20790756318,5.8861517976,4.99162802462,14.0245682942
2.79,4176,19620,1.39041017245,1.20870928763,5.84561403509,4.72452184482,13.9041017245
2.8,4185,20928,1.3825141014,1.20887292094,5.85667324129,5.02928853732,15.2076551154
2.81,4187,20056,1.38317480109,1.20830834674,5.98452380952,4.81758068208,13.8317480109
2.82,4190,20710,1.38416585063,1.20846543972,5.85395894428,4.9713850277,13.8416585063
2.83,4197,20492,1.38647829954,1.20852070444,6.03537414966,4.91133437125,13.8647829954
2.84,4202,18748,1.38813004877,1.20882216351,6.02489866821,4.48828177605,12.4931704389
2.85,4207,21364,1.38978179799,1.20979401544,5.65368852459,5.10890714129,15.2875997779
2.86,4212,20928,1.39143354722,1.20971953044,6.06037514654,4.99911033117,13.9143354722
2.87,4220,18966,1.37751083191,1.21036884797,6.03523974581,4.52233147288,12.3975974872
2.88,4228,19402,1.38012222685,1.21067175171,5.82656155246,4.61812612301,13.8012222685
2.89,4234,19402,1.38208077306,1.21068666503,5.82519128899,4.6120437084,13.8208077306
2.9,4245,17658,1.38436265364,1.21106225734,5.58045640726,4.18734754503,12.4592638828
2.91,4253,20928,1.3632940314,1.21272516854,5.69680851064,4.95405703268,13.632940314
2.92,4261,22018,1.36585842178,1.21238757311,5.94721407625,5.20298276845,15.0244426395
2.93,4271,20710,1.36906390974,1.21329734605,5.74840209181,4.88318567834,13.6906390974
2.94,4283,21146,1.3729104953,1.21383070546,5.81431334623,4.97355420536,13.729104953
2.95,4295,19838,1.34891131622,1.21476268098,5.73827446439,4.65357421931,13.4891131622
2.96,4309,20056,1.3533082332,1.21524848931,5.70645905421,4.69031804061,13.533082332
2.97,4318,20492,1.35613482269,1.2159685937,5.74338624339,4.78295335789,13.5613482269
2.98,4330,19620,1.35990360867,1.2177361355,5.74382538771,4.5676686376,13.5990360867
2.99,4348,20274,1.36555678764,1.21946986981,5.70667447307,4.70177714414,13.6555678764
3.0,4359,18530,1.36901150813,1.22039406098,5.86798866856,4.28721033687,12.3211035732
3.01,4370,20274,1.37246622861,1.2218886271,5.18212669683,4.67980439424,13.7246622861
3.02,4390,17876,1.37874753858,1.22202753518,5.38901345291,4.10869437692,12.4087278473
3.03,4410,19184,1.38502884855,1.22430073447,5.27481389578,4.39064198042,12.465259637
3.04,4423,20056,1.38911170004,1.22617388463,5.45992040932,4.57761530236,13.8911170004
3.05,4436,21146,1.39319455152,1.22841095211,5.63044708546,4.81318120132,13.9319455152
3.06,4450,7412,1.3975914685,1.23006345849,5.25465838509,1.68216000674,5.59036587398
3.07,4467,17658,1.37242236757,1.23268836698,5.46342825237,3.99315669629,10.9793789406
3.08,4490,18748,1.37948879122,1.23586926961,5.29919137466,4.21938429619,12.415399121
3.09,4505,18530,1.36238954759,1.23817238371,5.09253065775,4.15729366879,12.2615059283
3.1,4525,18530,1.36843789186,1.24087323383,5.28987129267,4.14016199309,12.3159410267
3.11,4542,18748,1.37357898449,1.24281154544,5.1045117076,4.17426278262,12.3622108604
3.12,4559,18966,1.37114719487,1.24487370672,5.24537540805,4.20791740482,12.3403247539
3.13,4584,18966,1.37866609811,1.25009842994,5.17877412032,4.18634172679,12.407994883
3.14,4608,19184,1.38286685889,1.25302382113,5.14914694551,4.21383389811,12.44580173
3.15,4631,17658,1.38976918913,1.25717615021,5.15969215969,3.86062659542,11.118153513
3.16,4654,19620,1.39667151937,1.26065463727,4.81440099317,4.27040747298,12.5700436743
3.17,4690,18748,1.40747516671,1.26699615916,4.85558312655,4.05117149905,11.2598013337
3.18,4719,18530,1.38199397434,1.27263614457,4.97081497797,3.98092504376,11.0559517947
3.19,4746,18966,1.38895494888,1.27620672266,4.94663820704,4.05268981119,11.1116395911
3.2,4765,18748,1.39451545121,1.2790187599,4.8294531673,3.99106341879,11.1561236097
3.21,4795,19620,1.38312878337,1.28224214215,5.03036760788,4.15180093495,12.4481590503
3.22,4817,18094,1.38947473399,1.2846457204,5.06285988484,3.81223725284,11.115797872
3.23,4844,18748,1.39726294612,1.28854227002,4.52301927195,3.92921573671,11.178103569
3.24,4872,18312,1.40378364181,1.29361392335,4.95294753921,3.81683404691,11.2302691345
3.25,4907,17440,1.41386829441,1.29964681184,4.86363636364,3.61028326964,11.3109463553
3.26,4936,17004,1.41325367621,1.30372250501,4.46656378601,3.50020789754,9.8927757335
3.27,4961,17440,1.42041156558,1.30527214501,4.66761229314,3.57271473611,11.3632925246
3.28,4989,17876,1.42842840167,1.31005184589,4.43664921466,3.64242363101,11.4274272133
3.29,5026,17658,1.43902207793,1.3158973694,4.55932992089,3.57261230833,11.5121766234
3.3,5060,3488,1.44875680746,1.32040152493,4.45066544286,0.701120618115,2.89751361493
3.31,5102,17658,1.4607820616,1.32619525566,4.28600929272,3.52120539109,10.2254744312
3.32,5135,18312,1.47023047556,1.33213463988,4.65018411362,3.6288938539,11.7618438045
3.33,5170,18312,1.48025152067,1.33835185535,4.40692235734,3.60509104692,11.8420121654
3.34,5209,17876,1.49141782808,1.3431673545,4.53382761816,3.49366546199,10.4399247966
3.35,5255,17876,1.50458834451,1.3501083052,4.30661696179,3.46386192873,10.5321184116
3.36,5294,17004,1.51575465192,1.35707751526,4.40064844836,3.27115389599,10.6102825634
3.37,5333,17876,1.51175857063,1.36176124116,4.13210161663,3.41447324585,10.5823099944
3.38,5372,17876,1.52281399614,1.36864563293,4.25422138837,3.39023789838,10.659697973
3.39,5407,18748,1.53273553186,1.37486652807,4.20934493816,3.53314643541,10.729148723
3.4,5440,18966,1.54209012268,1.38007361302,4.19613259669,3.55290347721,10.7946308587
3.41,5476,17440,1.55229513084,1.38349170888,4.36162361624,3.24582985394,10.8660659159
3.42,5511,2398,1.56221666656,1.38876902569,3.98352626892,0.443509127077,1.56221666656
3.43,5551,18312,1.55104876302,1.39355397763,4.18299445471,3.36256992774,10.8573413411
3.44,5592,17222,1.56250489692,1.40204937278,3.9915518008,3.13993433796,10.9375342784
3.45,5640,17004,1.57591695612,1.41005971719,4.1868625051,3.07406226097,11.0314186928
3.46,5682,16132,1.58765250792,1.41689038794,3.73395613323,2.89522549599,9.52591504752
3.47,5723,16132,1.59910864182,1.42314780154,3.72411003236,2.87468083346,9.59465185092
3.48,5769,17440,1.61196186522,1.42967537617,3.83474387528,3.08290267718,11.2837330566
3.49,5817,16786,1.62537392442,1.43674782824,3.78770723817,2.9429488271,9.75224354654
3.5,5848,18312,1.63403587932,1.44013613778,3.78140589569,3.19343260905,11.4382511553
3.51,5888,17440,1.64521259532,1.44591446877,3.90169218372,3.02060830456,9.87127557194
3.52,5932,17004,1.65750698292,1.45191989105,3.75427069645,2.92296542501,9.94504189755
3.53,5969,16132,1.66784544523,1.45739673442,3.88581877286,2.75581182238,10.0070726714
3.54,6018,17222,1.68153692233,1.4633837293,3.72416472416,2.91769811025,10.089221534
3.55,6070,16568,1.69606665313,1.47187074235,3.66055045872,2.78272437198,10.1763999188
3.56,6115,16786,1.70864045863,1.47558355904,3.47306075659,2.79818328872,10.2518427518
3.57,6150,17876,1.71842008513,1.48107876645,3.54254877543,2.96262792973,10.3105205108
3.58,6193,18094,1.73043505483,1.48331708926,3.53545232274,2.97744083201,10.382610329
3.59,6235,17876,1.74217060663,1.48799957578,3.76387201296,2.9213880265,10.4530236398
3.6,6282,17004,1.69118453462,1.49553729904,3.70455461507,2.75777669438,10.1471072077
3.61,6327,16786,1.70329903702,1.50082933118,3.59208899876,2.70248901453,10.2197942221
3.62,6371,17440,1.71514432825,1.50473120235,3.8023255814,2.78807799312,10.2908659695
3.63,6422,16786,1.72887409763,1.50949469367,3.51124497992,2.66195385143,10.3732445858
3.64,6471,18094,1.74206544469,1.51478661884,3.61538461538,2.84682877803,10.4523926681
3.65,6509,18530,1.75229546894,1.52027618198,3.62234264277,2.89777779687,10.5137728136
3.66,6541,18530,1.69306033403,1.52480726271,3.73034170441,2.88303075592,10.1583620042
3.67,6570,17440,1.70056664036,1.52877031017,3.815625,2.70099888242,10.2033998422
3.68,6609,18530,1.71066132818,1.53067719626,3.56146864686,2.8522432423,10.2639679691
3.69,6647,18966,1.72049717785,1.53480051438,3.58792329661,2.90191381312,10.3229830671
3.7,6686,19184,1.73059186567,1.53715406743,3.85939300807,2.91738171929,10.383551194
3.71,6719,19184,1.73913352459,1.54016297602,3.73156586578,2.90246558218,10.4348011476
3.72,6760,18748,1.72418632941,1.5444849714,3.56983008703,2.81868747493,10.3451179765
3.73,6796,18312,1.73336838679,1.54854718174,3.70481242895,2.73802418087,10.4002103207
3.74,6830,17440,1.74204032987,1.55014634571,3.7267292912,2.59406142755,10.4522419792
3.75,6860,13080,1.74969204435,1.5499450823,3.74076952973,1.93663200353,6.99876817738
3.76,6911,18312,1.7476587975,1.55521108506,3.65494841421,2.69051301909,10.485952785
3.77,6945,17876,1.75625674267,1.55832386528,3.60181890075,2.61293192042,10.537540456
3.78,6986,19838,1.76459164965,1.558931303,3.63582908663,2.88185637602,10.5875498979
3.79,7011,18312,1.77090639217,1.55993932089,3.69172633254,2.65025635374,10.625438353
3.8,7038,18966,1.77772631409,1.56123088124,3.68779904306,2.73401958366,10.6663578846
3.81,7063,19620,1.76906370574,1.56012165411,3.60047003525,2.81809684235,10.6143822345
3.82,7092,17440,1.7763273115,1.55855588502,3.63468486552,2.49405353235,8.8816365575
3.83,7123,19402,1.78409185559,1.56066660097,3.71719545633,2.76184927951,10.7045511335
3.84,7152,20928,1.79135546134,1.56048471893,3.68543845535,2.96630616673,10.7481327681
3.85,7190,20056,1.75689932394,1.55714886048,3.72792362768,2.82671235739,10.5413959437
3.86,7222,20274,1.75438531361,1.5564161371,3.76285826463,2.84405032053,10.5263118817
3.87,7251,20056,1.76143006217,1.5560666321,3.76612244898,2.80172522374,10.568580373
3.88,7277,20710,1.76774604364,1.55511783614,3.79544513458,2.88221650885,10.6064762618
3.89,7309,20056,1.77551955929,1.55418019868,3.75509419454,2.77844371999,10.6531173557
3.9,7331,19838,1.7808638513,1.5530863867,3.67432321575,2.73954599209,10.6851831078
3.91,7355,20056,1.78669398804,1.55299164382,3.76362896664,2.76002777454,10.7201639282
3.92,7375,20928,1.79155243532,1.55183106988,3.75049980008,2.87176968555,10.7493146119
3.93,7401,20274,1.77315293685,1.549826052,3.81548335339,2.77164811659,10.6389176211
3.94,7424,21146,1.77866334322,1.54763448207,3.78542510121,2.88138002709,10.6719800593
3.95,7448,21146,1.78441333248,1.54491133998,3.80784789644,2.87154198416,10.7064799949
3.96,7471,20274,1.77376075293,1.54388025691,3.83902439024,2.74411209224,10.6425645176
3.97,7493,19402,1.77898398096,1.54431093651,3.70022624434,2.61804117841,10.6739038857
3.98,7518,17876,1.78491946735,1.54267473837,3.62443095599,2.40363252352,8.92459733674
3.99,7543,21582,1.79085495374,1.53667599439,3.50736683037,2.89175323011,10.7451297224
4.0,7562,21800,1.7953659234,1.53338970883,3.71428571429,2.91316429582,10.7721955404
4.01,7582,22672,1.80011431251,1.5281018744,3.59570957096,3.02111420421,10.800685875
4.02,7600,20056,1.80438786271,1.52504533973,3.80202854996,2.66577631941,10.8263271763
4.03,7613,22890,1.80747431563,1.51928907427,3.76708860759,3.03690272694,12.6523202094
4.04,7629,20710,1.81127302692,1.51436915663,3.79268292683,2.74155515298,10.8676381615
4.05,7651,20492,1.81649625495,1.50742322137,3.73887814313,2.7044733455,10.8989775297
4.06,7669,22454,1.82076980515,1.50379785744,3.64769230769,2.95612812436,10.9246188309
4.07,7684,20274,1.82433109698,1.49913438185,3.78769230769,2.66359471006,10.9459865819
4.08,7705,21364,1.82931690555,1.48950971496,3.63688760807,2.79873362796,10.9759014333
4.09,7726,20056,1.81600212477,1.474677519,3.80697050938,2.61974961748,10.8960127486
4.1,7746,21582,1.82070313985,1.46368730237,3.72938689218,2.81128328529,10.9242188391
4.11,7761,21364,1.82422890116,1.46053178351,3.73493044822,2.77729613978,10.9453734069
4.12,7778,20710,1.77027461185,1.45195119641,3.78160484481,2.68601283613,10.6216476711
4.13,7790,20710,1.77300581464,1.44003045968,3.73114497851,2.68164692106,10.6380348878
4.14,7810,21582,1.7775578193,1.40362310615,3.66500192086,2.78700926395,10.6653469158
4.15,7823,21800,1.77545438875,1.39338150867,3.70815616544,2.81015726184,10.6527263325
4.16,7833,22672,1.77772392012,1.36852439748,3.70085106383,2.91858966263,10.6663435207
4.17,7848,22454,1.78112821717,1.3494412138,3.88145315488,2.88464724153,10.686769303
4.18,7866,21800,1.78521337363,1.32496576644,3.78083785881,2.79387200204,10.7112802418
4.19,7878,21800,1.78793681127,1.31729430958,3.6110895696,2.78943717965,10.7276208676
4.2,7899,22454,1.79270282714,1.30390595455,3.76304599923,2.86510560652,10.7562169628
4.21,7918,22454,1.79701493674,1.29018594774,3.75997018263,2.85786807142,10.7820896204
4.22,7929,22018,1.79951142124,1.28385231646,3.59321372855,2.79833208606,10.7970685275
4.23,7939,21364,1.80178095261,1.27921932639,3.72371818517,2.71155813762,10.8106857157
4.24,7950,20710,1.76849496569,1.27248524911,3.60452586207,2.62505650182,10.6109697942
4.25,7958,21582,1.77027458327,1.26972846171,3.65956622773,2.73268147074,10.6216474996
4.26,7969,22236,1.77272155744,1.26533325575,3.45871197155,2.81138299025,10.6363293446
4.27,7982,21800,1.775613436,1.26075598292,3.83184466019,2.7518552725,10.653680616
4.28,7991,21800,1.77761550577,1.25744647956,3.73343974461,2.748758589,10.6656930346
4.29,8000,21364,1.77961757554,1.25549391335,3.75553097345,2.69059102274,10.6777054533
4.3,8017,21364,1.76175729037,1.24828391675,3.68929219601,2.68452511332,10.5705437422
4.31,8026,21582,1.73076913392,1.24620240204,3.62814258912,2.70882401783,10.3846148035
4.32,8038,20928,1.73335687745,1.2438909516,3.62146892655,2.62272996905,10.4001412647
4.33,8043,21800,1.72306848775,1.24385635147,3.64451561249,2.73018764986,10.3384109265
4.34,8049,20710,1.72435388013,1.24297516591,3.7391464312,2.59167311873,10.3461232808
4.35,8053,20928,1.72521080839,1.24241072967,3.69744160178,2.61759300841,10.3512648503
4.36,8063,21146,1.72735312902,1.24172796119,3.56800870511,2.64143680601,10.3641187741
4.37,8070,21800,1.72885275347,1.241978153,3.57393383818,2.72068222172,10.3731165208
4.38,8072,21800,1.7292812176,1.24182594015,3.78830083565,2.71998550907,10.3756873056
4.39,8079,23108,1.73078084204,1.24066793931,3.76217303823,2.88054806035,10.3846850523
4.4,8085,21582,1.73206623442,1.23956661427,3.74062376629,2.68823375592,10.3923974065
4.41,8092,23980,1.73356585887,1.2390593886,3.89817749604,2.98421119502,10.4013951532
4.42,8100,22890,1.73527971538,1.23770130245,3.77472527473,2.84564029731,10.4116782923
4.43,8107,22236,1.73677933982,1.23731180717,3.9342519685,2.76184005868,10.4206760389
4.44,8112,22018,1.73785050014,1.23767333126,3.82831086439,2.73299175976,10.4271030008
4.45,8115,22018,1.73849319633,1.23769286456,3.73678414097,2.73194856624,10.430959178
4.46,8123,22672,1.65571390366,1.23828218611,3.75188866799,2.8102126909,9.93428342196
4.47,8124,22890,1.65591773401,1.238280653,3.7586880125,2.83686350359,9.93550640404
4.48,8125,22018,1.65612156435,1.23831471219,3.91576593366,2.72843647523,9.93672938612
4.49,8127,12208,1.65652922505,1.23770088361,3.55976886963,1.51241709291,6.62611690018
4.5,8133,22018,1.65775220712,1.23555484374,3.86077963405,2.72566349282,9.94651324275
4.51,8134,23326,1.65795603747,1.23553143705,3.68446215139,2.88722043927,9.94773622482
4.52,8140,22672,1.65917901955,1.23484845676,3.76759732599,2.80411863067,9.95507411729
4.53,8142,22454,1.65876815015,1.23350680212,3.79225908373,2.77643202596,9.95260890093
4.54,8149,24198,1.66019425886,1.23267577,3.94817432273,2.98943343509,9.96116555314
4.55,8153,23108,1.66100917811,1.23196574356,3.78486997636,2.8533280916,9.96605506869
4.56,8153,22018,1.66100917811,1.23196574356,3.88631830874,2.71873714388,9.96605506869
4.57,8155,23326,1.66141663774,1.23186004469,3.90550239234,2.87950648505,9.96849982646
4.58,8161,22672,1.66263901663,1.23194085974,3.78300395257,2.7966289979,9.97583409979
4.59,8165,22018,1.63340964386,1.23189284706,4.02018203403,2.71454674439,9.80045786318
4.6,8167,23108,1.6338097442,1.23194758762,3.90586358197,2.84821391322,9.80285846522
4.61,8170,22672,1.63440989472,1.23144094009,3.7094017094,2.79341678771,9.8064593683
4.62,8174,24634,1.6352100954,1.23032996741,3.81753731343,3.03361774804,11.4464706678
4.63,8176,23326,1.63561019574,1.23033056867,3.84513761468,2.87181294569,9.81366117444
4.64,8178,23108,1.63601029608,1.23039169441,3.85053806297,2.84426411214,9.81606177649
4.65,8179,22672,1.63621034625,1.23051514502,3.76167854315,2.79025088042,9.81726207752
4.66,8182,24852,1.63681049676,1.23022613743,3.85312747427,3.05740994853,11.4576734774
4.67,8183,23980,1.63701054694,1.23015908628,3.85574969525,2.94976492147,9.82206328161
4.68,8185,24416,1.63741064728,1.22940162887,3.84129316679,3.00264441491,9.82446388366
4.69,8188,22236,1.63801079779,1.22925857671,3.68155111633,2.73351451358,9.82806478673
4.7,8190,22890,1.63841089813,1.22933441658,3.77671831545,2.81321912168,9.83046538878
4.71,8195,22890,1.63941114898,1.22880028019,4.02906050955,2.81148427256,9.8364668939
4.72,8196,23108,1.63961119915,1.22874819523,3.86769115442,2.83790460917,9.83766719493
4.73,8197,23544,1.63981124933,1.22872693721,3.71604491126,2.89109779631,9.83886749595
4.74,8197,23762,1.63981124933,1.22872693721,3.80914512922,2.91786722035,9.83886749595
4.75,8201,23544,1.64061145001,1.22905097722,3.68366533865,2.8896537084,9.84366870005
4.76,8202,23108,1.64081150018,1.22903406808,3.84489633174,2.83578866376,9.84486900107
4.77,8205,23108,1.58241621045,1.22925080741,3.81321520856,2.83471953594,9.49449726268
4.78,8208,23326,1.58299479041,1.22893942099,3.84567219153,2.8604118631,9.49796874249
4.79,8211,23108,1.58357337038,1.22884509176,3.66772151899,2.83262462978,9.50144022229
4.8,8213,23762,1.58395909036,1.22896714919,3.68532586965,2.91208700415,9.50375454216
4.81,8215,23108,1.55434173355,1.22902451044,3.96558105107,2.83123392766,9.32605040127
4.82,8217,23108,1.55472014906,1.22890021397,3.67942583732,2.83054769018,9.32832089437
4.83,8217,22236,1.55472014906,1.22890021397,3.76299527445,2.72373456979,9.32832089437
4.84,8218,22672,1.55490935682,1.22897579984,3.83360128617,2.77680460715,9.32945614092
4.85,8220,23762,1.55528777234,1.22875278169,3.76892270725,2.90958292541,9.33172663402
4.86,8221,24634,1.55547698009,1.2288678561,3.73644033748,3.01599483833,9.33286188057
4.87,8221,23980,1.55547698009,1.2288678561,3.91231964484,2.93592417891,9.33286188057
4.88,8222,21582,1.55566618785,1.22884065123,3.90285923754,2.64200089411,9.33399712712
4.89,8223,22236,1.55585539561,1.22893727663,3.67878545745,2.72172870085,9.33513237366
4.9,8224,22672,1.55604460337,1.22870282615,3.82991556092,2.77479987958,9.33626762021
4.91,8225,23762,1.55623381113,1.22868870051,3.78174603175,2.9078551527,9.33740286676
4.92,8225,24852,1.55623381113,1.22868870051,3.91138732959,3.04124300375,10.8936366779
4.93,8226,23326,1.55642301889,1.22839073683,3.78758414361,2.85415112526,9.33853811331
4.94,8227,23326,1.55661222664,1.22843157932,3.92123926838,2.85380988461,9.33967335986
4.95,8227,22672,1.55661222664,1.22843157932,3.62824734724,2.77379652336,9.33967335986
4.96,8232,22018,1.55755826543,1.22805598029,3.77362204724,2.69215423502,9.34534959261
4.97,8234,23326,1.55793668095,1.22802733619,3.86872741871,2.85140077575,9.34762008571
4.98,8234,22236,1.55793668095,1.22802733619,3.88901303538,2.71815774884,9.34762008571
4.99,8234,22236,1.55793668095,1.22802733619,3.61066969353,2.71815774884,9.34762008571
5.0,8235,22672,1.55812588871,1.22791170934,3.70621048717,2.77112743202,9.34875533225


==> data/innodb/randomball_uniform_1.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.192128,1.17018,5.14449871201,0.0,1.192128
0.02,32,0,1.255072,1.190528,0,0.0,1.255072
0.03,60,0,1.71816,1.60881,0,0.0,1.71816
0.04,64,0,1.257984,1.195824,0,0.0,1.257984
0.05,72,0,1.302552,1.2309552,0,0.0,1.302552
0.06,116,0,1.729212,1.619824,0,0.0,1.729212
0.07,128,1526,1.324672,1.1927104,17.5384615385,11.9546374564,31.792128
0.08,128,1526,1.324672,1.1927104,24.8333333333,11.9546374564,31.792128
0.09,129,1526,1.335021,1.200087,36.2307692308,11.8672103754,32.040504
0.1,147,1526,1.335789,1.2429585,26.125,10.502202894,28.051569
0.11,184,1526,1.476416,1.423148,42.1063829787,8.45128121428,25.099072
0.12,225,1526,1.696275,1.578375,41.9166666667,6.86620952816,23.74785
0.13,251,1526,1.693497,1.228645,14.9285714286,6.10573221321,22.015461
0.14,256,2616,1.391104,1.217536,41.6956521739,10.2492212229,29.213184
0.15,256,4796,1.391104,1.217536,26.2169811321,18.7902389087,52.861952
0.16,256,4360,1.391104,1.217536,32.8031496063,17.0820353715,48.68864
0.17,259,4142,1.291892,1.222998,27.0833333333,16.0486406095,41.340544
0.18,264,5450,1.30284,1.219284,20.3741496599,20.7403302048,54.71928
0.19,276,2180,1.306308,1.218264,33.5517241379,7.95734517307,20.900928
0.2,298,3052,1.378548,1.2492607,7.04812834225,10.3688081852,28.949508
0.21,324,6104,1.423656,1.3065462,20.2485207101,19.1446724339,54.098928
0.22,356,3270,1.476688,1.397567,28.8764705882,9.35789809254,28.057072
0.23,401,5014,1.604802,1.488512,13.3695652174,12.7193170794,41.724852
0.24,444,3706,1.67166,1.5728922,23.3821989529,8.45587595321,28.41822
0.25,481,5450,1.783067,1.533909,13.6740506329,11.4199957226,41.010541
0.26,498,5668,1.737024,1.2423357,19.2035087719,11.4390705957,39.951552
0.27,508,3706,1.620012,1.2214352,13.5947521866,7.32268821798,24.30018
0.28,510,6540,1.62639,1.2196905,9.25944584383,12.8693666199,42.28614
0.29,512,4360,1.460736,1.222656,14.9008264463,8.54443169998,26.293248
0.3,512,7194,1.460736,1.222656,9.820861678,14.098312305,42.361344
0.31,512,6322,1.460736,1.222656,18.4104046243,12.389425965,36.5184
0.32,513,4578,1.463589,1.2225816,13.3888888889,8.95480530137,26.344602
0.33,517,8502,1.365397,1.2148466,8.23488372093,16.5059346404,45.058101
0.34,518,4796,1.363894,1.2153057,15.2260869565,9.29361023998,25.913986
0.35,521,6104,1.371793,1.208199,9.74346793349,11.7639943227,32.923032
0.36,531,5450,1.344492,1.2109455,16.868852459,10.3175880138,28.234332
0.37,541,6540,1.36873,1.222119,10.533916849,12.1653606866,34.21825
0.38,552,6322,1.318176,1.2240324,13.2764578834,11.5389906227,30.318048
0.39,574,6104,1.335124,1.2383189,13.7040572792,10.7407815262,29.372728
0.4,588,6540,1.367688,1.2522048,12.5276595745,11.2507907472,31.456824
0.41,620,6976,1.40058,1.284826,12.8300653595,11.4132557039,32.21334
0.42,648,7194,1.463832,1.3203972,12.7616487455,11.282622103,33.668136
0.43,679,8720,1.467998,1.355284,11.7600767754,13.0666231774,38.167948
0.44,708,6758,1.530696,1.3914324,11.4727891156,9.71750549598,30.61392
0.45,755,7412,1.53416,1.4505815,10.5317460317,9.995686489,30.6832
0.46,800,7630,1.6256,1.49048,11.9397810219,9.70161884088,32.512
0.47,835,6758,1.69672,1.5232905,10.8847305389,8.22064744947,28.84424
0.48,874,7412,1.655356,1.5525299,9.89728958631,8.59275235408,28.141052
0.49,915,7412,1.73301,1.573068,9.55641025641,8.18871135907,29.46117
0.5,954,7848,1.732464,1.5449076,9.20179948586,8.29683879452,29.451888
0.51,974,8066,1.768784,1.4312443,9.54859335038,8.34019637841,30.069328
0.52,992,8720,1.787584,1.2686688,9.21611721612,8.84156454886,32.176512
0.53,1005,8066,1.7085,1.22811,10.0946969697,8.06482971797,29.0445
0.54,1007,9156,1.7119,1.2262239,8.88157894737,9.13550796575,32.5261
0.55,1015,9374,1.624,1.22206,9.67686658507,9.27522037051,30.856
0.56,1018,10682,1.6288,1.222618,10.0143042913,10.5369866189,34.2048
0.57,1022,10682,1.628046,1.2243049,10.419525066,10.4941269294,34.188966
0.58,1024,9592,1.502208,1.224704,10.943236715,9.40440730286,28.541952
0.59,1024,9592,1.502208,1.224704,9.70023419204,9.40440730286,28.541952
0.6,1024,9810,1.502208,1.224704,9.28555431131,9.61814383247,30.04416
0.61,1025,11336,1.4637,1.2259,9.8215661104,11.1032663492,33.6651
0.62,1025,9374,1.4637,1.2259,10.1418764302,9.18154717338,27.8103
0.63,1026,7412,1.465128,1.2268395,10.2100456621,7.25283611831,21.97692
0.64,1029,8720,1.469412,1.2261564,8.43120260022,8.50854881482,24.980004
0.65,1031,9374,1.472268,1.227921,9.68724279835,9.12955210695,27.973092
0.66,1033,8938,1.475124,1.2269974,9.30537634409,8.68869881847,26.552232
0.67,1033,10028,1.475124,1.2269974,9.48289473684,9.74829623535,29.50248
0.68,1037,10682,1.423801,1.229882,9.44710327456,10.3454511585,29.899821
0.69,1040,8066,1.36552,1.221116,10.3203661327,7.79031990442,21.84832
0.7,1044,10028,1.370772,1.2189222,8.42675159236,9.6504558798,27.41544
0.71,1055,9592,1.385215,1.21958,10.414664981,9.14003399038,26.319085
0.72,1065,9156,1.39089,1.221342,9.51801242236,8.646481164,25.03602
0.73,1074,9156,1.35324,1.21899,9.19784172662,8.57825867603,24.35832
0.74,1086,8938,1.329264,1.2269085,8.99574468085,8.28701080429,22.597488
0.75,1096,10028,1.340408,1.231082,8.72749391727,9.21817217448,25.467752
0.76,1115,8720,1.34246,1.2346395,9.45416666667,7.88767585579,21.47936
0.77,1129,9592,1.359316,1.2459644,8.4581772784,8.5767539987,23.108372
0.78,1149,8938,1.362714,1.254708,9.67009249743,7.86024198855,21.803424
0.79,1168,9156,1.364224,1.2536144,7.70868347339,7.92830337962,21.827584
0.8,1189,9374,1.388752,1.261529,7.8834841629,7.98092931051,22.220032
0.81,1211,8284,1.414448,1.273972,8.2955801105,6.93111659339,19.802272
0.82,1243,10682,1.424478,1.296449,7.78241758242,8.71905611758,25.640604
0.83,1278,9810,1.414746,1.3152537,9.03262955854,7.79621635823,22.635936
0.84,1304,12208,1.443528,1.3285804,7.60496613995,9.51527803853,27.427032
0.85,1335,11554,1.477845,1.3474155,8.86320754717,8.80260848377,26.60121
0.86,1375,9810,1.522125,1.368125,7.76378676471,7.26066566972,22.831875
0.87,1402,11772,1.552014,1.382372,8.33906071019,8.54738907492,26.384238
0.88,1435,9592,1.588545,1.404865,8.04517271922,6.80623046335,22.23963
0.89,1485,9156,1.52658,1.434213,7.71686203787,6.27774617682,19.84554
0.9,1512,12208,1.554336,1.45152,6.96071829405,8.2198897438,26.423712
0.91,1567,10900,1.610876,1.4819119,8.473547268,7.07800322923,22.552264
0.92,1610,10682,1.62932,1.49569,6.99740932642,6.7458807601,22.81048
0.93,1652,10464,1.661912,1.5156274,7.17491166078,6.43490670684,21.604856
0.94,1687,11772,1.661695,1.5312899,7.31583629893,7.08326796266,23.26373
0.95,1722,11772,1.69617,1.5428259,7.75978161965,6.93280424882,23.74638
0.96,1763,11772,1.694243,1.553203,7.68772241993,6.76371302322,23.719402
0.97,1795,12862,1.717815,1.56165,7.20232766338,7.25071731233,25.767225
0.98,1826,12862,1.729222,1.5521,7.59148550725,7.12032910532,25.93833
0.99,1847,13298,1.749109,1.557021,7.76030680729,7.27272423407,26.236635
1.0,1874,13734,1.774678,1.562916,8.09389243391,7.39655887407,26.62017
1.01,1900,13952,1.7993,1.54128,8.19486692015,7.4055963377,26.9895
1.02,1928,13734,1.739056,1.511552,8.22111010009,7.17640096025,26.08584
1.03,1944,14170,1.753488,1.432728,8.12683823529,7.33959729211,26.30232
1.04,1966,13298,1.74974,1.294611,7.66959297686,6.80576431434,24.49636
1.05,1978,13516,1.728772,1.2800627,7.18831168831,6.87244601983,24.202808
1.06,1992,14170,1.701168,1.256952,7.35383159886,7.1511462978,25.51752
1.07,2010,13734,1.71654,1.2493155,8.0088,6.86570550474,24.03156
1.08,2017,14170,1.722518,1.244489,7.46294820717,7.05758933047,25.83777
1.09,2023,14824,1.675044,1.240099,7.7008797654,7.35992343692,25.12566
1.1,2026,15260,1.677528,1.240925,8.74248496994,7.56471005364,26.840448
1.11,2034,13516,1.65771,1.2333159,8.16774193548,6.67253419885,23.20794
1.12,2036,15260,1.59826,1.233816,7.68191056911,7.52579244618,23.9739
1.13,2039,5450,1.600615,1.2317599,8.12258687259,2.68372010578,9.60369
1.14,2039,15042,1.600615,1.2317599,8.6164495114,7.40706749195,24.009225
1.15,2041,17004,1.602185,1.232764,8.1592920354,8.36483569506,27.237145
1.16,2041,15042,1.602185,1.232764,8.55209187859,7.39966234563,24.032775
1.17,2044,16568,1.537088,1.2301814,7.72930866602,8.13800671577,26.130496
1.18,2044,14388,1.537088,1.2301814,8.34911717496,7.06721635843,23.05632
1.19,2045,15042,1.53784,1.229045,7.868,7.38477395614,23.0676
1.2,2047,15260,1.502498,1.230247,8.29933269781,7.48446441171,22.53747
1.21,2048,14606,1.503232,1.2301312,8.59490550534,7.1601568003,22.54848
1.22,2048,17004,1.503232,1.2301312,7.66498486377,8.3357049317,25.554944
1.23,2049,14388,1.503966,1.2294,8.73027989822,7.04991162332,22.55949
1.24,2049,15914,1.503966,1.2294,8.1640776699,7.79762952276,24.063456
1.25,2049,14388,1.503966,1.2294,8.15562913907,7.04991162332,22.55949
1.26,2050,16786,1.5047,1.23,8.05888223553,8.22102099656,25.5799
1.27,2051,15478,1.505434,1.2306,8.53182579564,7.57678494905,24.086944
1.28,2054,14388,1.507636,1.230346,8.14863748968,7.03294788684,22.61454
1.29,2056,14824,1.509104,1.231544,7.68860510806,7.23901549609,22.63656
1.3,2063,13734,1.442037,1.229548,8.25634725635,6.684547664,20.188518
1.31,2063,16132,1.442037,1.229548,7.80980980981,7.85169090692,23.072592
1.32,2070,15478,1.41174,1.22958,8.54864593781,7.50886199035,21.1761
1.33,2072,14824,1.413104,1.2296284,8.89966832504,7.18488396138,21.19656
1.34,2073,16568,1.413786,1.229289,7.38761904762,8.02644859296,22.620576
1.35,2076,14606,1.413756,1.231068,8.59268495428,7.06607277072,21.20634
1.36,2082,16786,1.417842,1.230462,8.023,8.09836374408,24.103314
1.37,2083,15042,1.418523,1.231053,8.75745909528,7.25376666708,21.277845
1.38,2086,15042,1.420566,1.23074,8.6232821342,7.24388568182,21.30849
1.39,2091,16350,1.423971,1.2305535,7.41755062681,7.8559975606,22.783536
1.4,2101,14606,1.430781,1.229085,8.35236541599,6.98632948788,20.030934
1.41,2108,16786,1.389172,1.228964,7.77164605138,8.00352238503,22.226752
1.42,2116,14606,1.371168,1.231512,7.90827922078,6.93997648227,19.196352
1.43,2129,14824,1.379592,1.2275814,7.6046141607,7.00311329809,19.314288
1.44,2140,15260,1.38672,1.228467,7.56509161041,7.1739749271,20.8008
1.45,2149,15042,1.392552,1.229228,8.2385786802,7.04343095892,19.495728
1.46,2161,14606,1.36143,1.229609,7.78762696214,6.80340285325,19.06002
1.47,2173,14606,1.36899,1.2329602,7.9296,6.76822689034,19.16586
1.48,2182,14824,1.37466,1.23283,7.30840400925,6.84250068098,19.24524
1.49,2196,14170,1.38348,1.236348,7.23035019455,6.50164187991,17.98524
1.5,2214,15260,1.374894,1.2361869,7.088,6.94789676996,19.248516
1.51,2231,15042,1.385451,1.240436,7.2932618683,6.79922725263,19.396314
1.52,2251,15696,1.379863,1.242552,7.17359413203,7.03571140223,19.318082
1.53,2267,13952,1.389671,1.2461699,7.35964912281,6.21252444489,18.065723
1.54,2285,14606,1.364145,1.249895,7.53317720531,6.45538075365,17.733885
1.55,2298,14824,1.371906,1.2527547,7.00315208826,6.51653044581,17.834778
1.56,2319,15042,1.384443,1.254579,7.13723978412,6.55594553645,17.997759
1.57,2337,14824,1.395189,1.259643,7.05585725369,6.41377075695,18.137457
1.58,2364,15260,1.411308,1.267104,7.02037735849,6.53112323137,18.347004
1.59,2377,15260,1.419069,1.271695,7.04012841091,6.49721938525,18.447897
1.6,2404,15042,1.39432,1.278928,6.83422870299,6.33647718164,18.12616
1.61,2431,15478,1.400256,1.283568,7.00222717149,6.45112755194,18.203328
1.62,2454,15478,1.406142,1.290804,6.50075528701,6.39358646673,18.279846
1.63,2483,14824,1.422759,1.3008437,7.14752851711,6.05528641849,17.073108
1.64,2504,14170,1.434792,1.3042084,6.80235121234,5.74151781385,17.217504
1.65,2524,14824,1.446252,1.309956,6.48234410218,5.96100865648,17.355024
1.66,2552,15042,1.44188,1.3154284,6.40666150271,5.9849488112,17.30256
1.67,2589,15696,1.462785,1.3271214,7.13805697589,6.15833542142,19.016205
1.68,2627,15914,1.484255,1.337143,6.55563743552,6.15633704583,19.295315
1.69,2658,15478,1.50177,1.344948,6.66568265683,5.91951002859,18.02124
1.7,2687,15478,1.480537,1.354248,6.5200286123,5.85723454083,17.766444
1.71,2715,15696,1.495965,1.360215,6.10217391304,5.87984640826,17.95158
1.72,2750,16350,1.51525,1.3695,6.73133235725,6.04899844429,18.183
1.73,2780,15042,1.53178,1.38166,6.52566883586,5.50600411141,16.84958
1.74,2816,13734,1.551616,1.391104,6.38991703893,4.96347637429,15.51616
1.75,2849,13080,1.569799,1.401708,6.01518288475,4.67287131579,15.69799
1.76,2884,14388,1.54294,1.410276,5.78812974465,5.07800883822,15.4294
1.77,2927,13952,1.565945,1.422522,5.959711365,4.85185985995,15.65945
1.78,2963,14170,1.555575,1.431129,5.51532033426,4.86746995697,15.55575
1.79,3012,14170,1.5813,1.442748,5.51165889407,4.78752425773,15.813
1.8,3069,13516,1.605087,1.457775,5.97532314924,4.48058312102,14.445783
1.81,3115,14824,1.629145,1.47028,5.1374501992,4.84054005273,16.29145
1.82,3153,14606,1.623795,1.478757,5.85414165666,4.7106028872,16.23795
1.83,3194,12644,1.64491,1.48521,5.47558528428,4.0242406214,13.15928
1.84,3229,15042,1.662935,1.491798,5.46320868516,4.73412815471,16.62935
1.85,3260,15696,1.6789,1.4996,5.69794344473,4.89140265772,16.789
1.86,3299,14824,1.698985,1.507643,5.66274023559,4.56317866815,15.290865
1.87,3330,15478,1.68165,1.51515,5.50950819672,4.71893053427,16.8165
1.88,3379,13952,1.706395,1.527308,5.6914710933,4.18984617844,15.357555
1.89,3405,15914,1.68207,1.53225,5.27098014094,4.74095372461,16.8207
1.9,3440,16568,1.69936,1.53768,5.34771732333,4.88344308874,16.9936
1.91,3482,16350,1.720108,1.542526,5.38485412787,4.75856142357,17.20108
1.92,3514,17004,1.735916,1.5403619,5.80875,4.90176010648,17.35916
1.93,3541,16568,1.749254,1.543876,5.42593659942,4.73792056247,17.49254
1.94,3573,15914,1.754343,1.547109,5.33276547416,4.50774493865,15.789087
1.95,3617,15914,1.775947,1.548076,5.36503416856,4.44989404149,15.983523
1.96,3636,16786,1.767096,1.5453,4.90313053751,4.66770125287,17.67096
1.97,3663,16568,1.780218,1.545786,5.5282181357,4.57112609625,17.80218
1.98,3686,17004,1.791396,1.5435125,5.46162592382,4.66034468511,17.91396
1.99,3710,17004,1.80306,1.54336,5.27417302799,4.62853116417,18.0306
2.0,3728,17876,1.75216,1.5420872,5.67715019255,4.84089718013,17.5216
2.01,3751,17440,1.76297,1.541661,5.78178694158,4.69212718262,17.6297
2.02,3773,19402,1.77331,1.539384,5.37256135935,5.18785603464,19.50641
2.03,3800,17222,1.786,1.5352,5.5625,4.57030164002,17.86
2.04,3826,16786,1.79822,1.5217915,5.40217391304,4.42229677352,16.18398
2.05,3849,17440,1.747446,1.4995704,5.33179723502,4.56540544391,17.47446
2.06,3871,18530,1.757434,1.4690445,5.77777777778,4.82161046969,17.57434
2.07,3889,18966,1.765606,1.435041,5.40529801325,4.91067522214,17.65606
2.08,3907,18530,1.773778,1.375264,5.56016119747,4.77432124329,17.73778
2.09,3926,18530,1.782404,1.3260065,5.90566037736,4.74975209663,17.82404
2.1,3937,18530,1.787398,1.314958,5.61424501425,4.73564673756,17.87398
2.11,3955,19402,1.69274,1.293285,5.73013947847,4.9344409262,16.9274
2.12,3965,18966,1.685125,1.283867,5.71710526316,4.81063522265,16.85125
2.13,3975,19184,1.689375,1.268025,5.68121000582,4.85304787579,16.89375
2.14,3986,17440,1.69405,1.267548,5.78852838934,4.39906911173,15.24645
2.15,3994,19184,1.69745,1.266098,5.63605898123,4.82871225907,16.9745
2.16,4009,18966,1.679771,1.258826,5.82335680751,4.75501632854,16.79771
2.17,4018,19620,1.683542,1.2542187,5.62522522523,4.907432732,16.83542
2.18,4024,19838,1.686056,1.251464,5.82437031995,4.95417110867,16.86056
2.19,4033,19620,1.689827,1.25023,5.86820330969,4.8882983988,16.89827
2.2,4038,19402,1.691922,1.247742,5.90650887574,4.82769974182,16.91922
2.21,4043,19184,1.694017,1.249287,5.68816568047,4.76728637317,16.94017
2.22,4046,21800,1.695274,1.250214,5.85,5.41324838453,18.648014
2.23,4051,19838,1.697369,1.247708,6.08429351122,4.91964976907,16.97369
2.24,4055,19184,1.699045,1.24894,5.98352941176,4.75256699609,16.99045
2.25,4060,19838,1.64836,1.25048,6.12364864865,4.90830016616,16.4836
2.26,4062,20274,1.649172,1.247034,5.83167738165,5.01360599422,16.49172
2.27,4065,20274,1.65039,1.247955,5.99471520846,5.00973331039,16.5039
2.28,4071,19620,1.652826,1.245726,5.66422018349,4.84081363663,16.52826
2.29,4073,20056,1.600689,1.246338,5.97756215888,4.94582022918,16.00689
2.3,4075,20274,1.601475,1.24695,5.69940828402,4.99705127722,16.01475
2.31,4077,19838,1.569645,1.243485,5.67654171705,4.8870901552,15.69645
2.32,4079,20928,1.570415,1.244095,6.15293296089,5.15304187556,17.274565
2.33,4084,19838,1.560088,1.241536,6.20511296076,4.87855695568,15.60088
2.34,4087,18530,1.561234,1.242448,5.90518256773,4.55349771149,15.61234
2.35,4088,20710,1.561616,1.242752,6.0724117295,5.0879322868,17.177776
2.36,4089,19620,1.561998,1.243056,5.53721488595,4.81893476291,15.61998
2.37,4090,20056,1.56238,1.24336,5.76387176326,4.92485205414,15.6238
2.38,4090,18966,1.56238,1.24336,6.05066344994,4.6571970512,15.6238
2.39,4090,20274,1.56238,1.24336,6.0013726836,4.97838305473,15.6238
2.4,4091,20710,1.562762,1.243664,6.1349730054,5.08418058638,17.190382
2.41,4092,19620,1.563144,1.243968,6.08134805346,4.81538353095,15.63144
2.42,4094,20056,1.563908,1.240482,5.62491582492,4.92000478508,15.63908
2.43,4099,21582,1.565818,1.241997,6.02955367913,5.28787615085,17.223998
2.44,4099,20056,1.565818,1.241997,6.22136498516,4.91398591796,15.65818
2.45,4101,19184,1.513269,1.242603,5.86915334517,4.69800117682,15.13269
2.46,4103,20492,1.514007,1.243209,5.92340951204,5.01587211151,15.14007
2.47,4104,19620,1.514376,1.243512,5.73244552058,4.80125999163,15.14376
2.48,4106,19838,1.515114,1.244118,5.84982121573,4.85230556825,15.15114
2.49,4108,20928,1.515852,1.240616,5.89952437574,5.1165045772,16.674372
2.5,4109,20056,1.516221,1.240918,5.84444444444,4.90211887814,15.16221
2.51,4109,20710,1.516221,1.240918,5.73104265403,5.06197058068,16.678431
2.52,4111,19402,1.516959,1.2394665,5.91193853428,4.73999014897,15.16959
2.53,4115,18966,1.4814,1.238615,6.012292563,4.62901462709,14.814
2.54,4116,18966,1.46118,1.238916,5.65384615385,4.62787825893,14.6118
2.55,4118,18966,1.46189,1.239518,5.88413547237,4.62564950927,14.6189
2.56,4121,19402,1.462955,1.240421,5.75602586714,4.7286206452,14.62955
2.57,4124,18094,1.46402,1.2372,5.93525603296,4.40665619402,13.17618
2.58,4127,20274,1.432069,1.2381,5.49035812672,4.93403127296,14.32069
2.59,4129,20274,1.432763,1.2387,6.07359307359,4.93168007126,14.32763
2.6,4131,20928,1.429326,1.235169,5.86387743076,5.08832809531,15.722586
2.61,4132,19402,1.429672,1.235468,6.02913198573,4.71621206221,14.29672
2.62,4134,21146,1.422096,1.236066,5.79929824561,5.13768794193,15.643056
2.63,4136,21582,1.422784,1.236664,6.07586618877,5.24114273867,15.650624
2.64,4136,20492,1.422784,1.236664,6.01356132075,4.97643855995,14.22784
2.65,4138,20710,1.423472,1.237262,6.00811123986,5.02702661709,15.658192
2.66,4142,20056,1.424848,1.234316,5.68890236507,4.86381019949,14.24848
2.67,4145,19838,1.42588,1.23521,5.77711914641,4.80754090159,14.2588
2.68,4148,19620,1.426912,1.236104,5.59303721489,4.75143608109,14.26912
2.69,4155,18748,1.391925,1.234035,6.05014925373,4.53289182166,13.91925
2.7,4157,20056,1.392595,1.234629,5.66265784726,4.84694001557,13.92595
2.71,4163,19838,1.394605,1.232248,5.84107579462,4.78771215774,13.94605
2.72,4170,18094,1.39695,1.23432,5.8985661179,4.3597844949,12.57255
2.73,4175,19838,1.398625,1.2358,5.44601889339,4.77454822235,13.98625
2.74,4179,20056,1.399965,1.232805,5.88714544357,4.82260776414,13.99965
2.75,4182,19402,1.40097,1.23369,5.87463213655,4.6621989229,14.0097
2.76,4188,19620,1.40298,1.23546,5.55348557692,4.70815295024,14.0298
2.77,4196,18530,1.40566,1.234673,5.59686774942,4.43856156387,12.65094
2.78,4205,19402,1.408675,1.23627,5.83897316219,4.63791885482,14.08675
2.79,4214,20056,1.41169,1.234702,5.4004781829,4.78456129466,14.1169
2.8,4223,20056,1.414705,1.233116,5.53045535186,4.77483337684,14.14705
2.81,4228,19402,1.41638,1.234576,5.7293768546,4.61400165166,14.1638
2.82,4237,18966,1.419395,1.232967,5.37041420118,4.50128504843,12.774555
2.83,4248,19402,1.42308,1.2346812,5.9216937355,4.59342324398,14.2308
2.84,4256,19184,1.42576,1.23424,5.42450638792,4.5337380311,14.2576
2.85,4261,20492,1.427435,1.23569,5.5640569395,4.83743371489,14.27435
2.86,4272,18748,1.43112,1.234608,5.66166281755,4.41501292254,12.88008
2.87,4287,19402,1.436145,1.234656,5.41008018328,4.55388898307,14.36145
2.88,4300,19184,1.3932,1.2384,5.30959387875,4.48983596839,12.5388
2.89,4308,19184,1.395792,1.236396,5.55490993608,4.48192285529,12.562128
2.9,4323,15696,1.400652,1.236378,5.52561888313,3.65500679022,11.205216
2.91,4335,19838,1.40454,1.23981,5.31925675676,4.60741886803,14.0454
2.92,4349,18966,1.409076,1.239465,5.73487846241,4.39148323843,12.681684
2.93,4362,19620,1.413288,1.238808,5.45859508852,4.53009862577,12.719592
2.94,4378,20056,1.396582,1.238974,5.13985218874,4.61479494309,13.96582
2.95,4392,19620,1.401048,1.242936,5.5226519337,4.50087251368,12.609432
2.96,4407,17876,1.405833,1.242774,5.1875,4.08754086964,12.652497
2.97,4423,19838,1.410937,1.242863,5.21926345609,4.52066097786,12.698433
2.98,4444,19838,1.417636,1.24432,5.29481397971,4.50052893138,12.758724
2.99,4460,19838,1.42274,1.24434,5.4324631101,4.48523305644,12.80466
3.0,4469,18748,1.425611,1.246851,5.35406946604,4.23070850568,12.830499
3.01,4485,18966,1.38138,1.24683,5.11614730878,4.26542991217,12.43242
3.02,4499,19184,1.385692,1.2466729,5.35183066362,4.30180954583,12.471228
3.03,4517,19838,1.391236,1.251209,5.02796420582,4.43169451329,12.521124
3.04,4532,18530,1.395856,1.250832,5.29666500747,4.12661727792,12.562704
3.05,4550,18966,1.4014,1.25125,4.96565540927,4.20796002543,12.6126
3.06,4571,20492,1.407868,1.257025,4.92276887872,4.52675951779,12.670812
3.07,4584,20274,1.3752,1.256016,5.39087610161,4.46651214679,12.3768
3.08,4599,15914,1.3797,1.255527,5.14349525405,3.49517462944,9.6579
3.09,4612,17222,1.3836,1.254464,5.18720503408,3.77229310744,11.0688
3.1,4633,18966,1.3899,1.260176,5.06138107417,4.13647928251,12.5091
3.11,4655,19402,1.3965,1.261505,4.90754395916,4.21262239221,12.5685
3.12,4667,19620,1.4001,1.264757,5.02098950525,4.24955518287,12.6009
3.13,4687,19620,1.4061,1.26549,5.0508862207,4.23239740722,12.6549
3.14,4702,18748,1.4106,1.26954,4.97335600907,4.03208117942,11.2848
3.15,4720,19184,1.416,1.26968,5.04632824051,4.11091808135,12.744
3.16,4744,18312,1.4232,1.271392,5.12444444444,3.90518620949,11.3856
3.17,4772,18312,1.4316,1.278896,4.90476190476,3.88353067296,11.4528
3.18,4799,18094,1.425303,1.281333,5.10724156993,3.81679193622,11.402424
3.19,4820,19838,1.43154,1.28212,4.7269035533,4.16726702673,12.88386
3.2,4841,18530,1.432936,1.282865,4.913277805,3.87633056915,11.463488
3.21,4872,20056,1.442112,1.286208,4.58196721311,4.17006749748,12.979008
3.22,4888,18748,1.446848,1.290432,5.10886075949,3.88594964129,11.574784
3.23,4923,18748,1.42767,1.294749,4.58406219631,3.85953170371,11.42136
3.24,4944,17658,1.43376,1.295328,4.86512330146,3.62032377994,11.47008
3.25,4964,18530,1.43956,1.300568,4.67478437341,3.78455725395,11.51648
3.26,4991,18312,1.44739,1.302651,4.7487636004,3.72063512569,11.57912
3.27,5013,17658,1.45377,1.3053852,4.67445328032,3.57266226,11.63016
3.28,5044,18094,1.46276,1.31144,4.50024618415,3.63919042085,11.70208
3.29,5073,17440,1.47117,1.313907,4.39517274018,3.48845942353,10.29819
3.3,5103,18530,1.459458,1.316574,4.43756050339,3.68532121151,11.675664
3.31,5133,18748,1.468038,1.324314,4.42422779923,3.70777849336,11.744304
3.32,5166,17658,1.477476,1.327662,4.67729831144,3.47056979256,10.342332
3.33,5187,16786,1.478295,1.327872,4.28612032212,3.28618371179,10.348065
3.34,5221,18312,1.487985,1.336576,4.49502133713,3.56243327342,11.90388
3.35,5254,17658,1.49739,1.33977,4.16038186158,3.41430266431,10.48173
3.36,5287,18312,1.506795,1.342898,4.4750118991,3.51909357056,10.547565
3.37,5316,19184,1.477848,1.344948,4.35127342624,3.66708864211,11.822784
3.38,5359,17658,1.489802,1.350468,4.43279109589,3.34892652177,10.428614
3.39,5393,17876,1.499254,1.359036,4.2330754352,3.36939120186,10.494778
3.4,5430,20056,1.50954,1.36293,4.18735362998,3.75500983674,12.07632
3.41,5455,17658,1.51649,1.369205,4.39520383693,3.2912121766,10.61543
3.42,5477,17658,1.522606,1.36925,4.31562908141,3.27823207019,10.658242
3.43,5506,13952,1.51415,1.3765,4.14801110083,2.57676985983,9.0849
3.44,5543,17876,1.524325,1.380207,4.26322471435,3.27978617792,10.670275
3.45,5582,16786,1.53505,1.384336,4.01875532822,3.05855402995,10.74535
3.46,5616,16350,1.5444,1.387152,3.86024988431,2.96136043085,9.2664
3.47,5639,17658,1.550725,1.392833,4.13638344227,3.18532983811,10.855075
3.48,5667,17876,1.558425,1.399749,4.08195329087,3.20886414085,10.908975
3.49,5711,16786,1.547681,1.404906,3.88257261411,2.99013956068,9.286086
3.5,5750,16786,1.55825,1.40875,3.85826771654,2.96993004185,9.3495
3.51,5791,17004,1.569361,1.413004,3.80871369295,2.98732683052,9.416166
3.52,5831,16786,1.580201,1.416933,3.88240574506,2.92878079916,9.481206
3.53,5870,18094,1.5849,1.42641,3.90595089471,3.13600752856,11.0943
3.54,5911,17440,1.59597,1.430462,3.84650393049,3.00167120594,9.57582
3.55,5954,17004,1.60758,1.434914,3.84516396845,2.9054229366,9.64548
3.56,5991,17222,1.61757,1.43784,3.86878980892,2.92436909047,9.70542
3.57,6031,17658,1.62837,1.441409,3.80942452043,2.97826957274,9.77022
3.58,6064,17876,1.63728,1.449296,3.6781512605,2.99840056402,9.82368
3.59,6096,17658,1.64592,1.450848,3.79621848739,2.94603437713,9.87552
3.6,6135,18312,1.65645,1.453995,3.95626822157,3.03545866981,9.9387
3.61,6173,18530,1.66671,1.463001,3.6915995397,3.05235341356,11.66697
3.62,6202,18094,1.67454,1.463672,3.7085106383,2.96628840737,10.04724
3.63,6235,18094,1.68345,1.465225,3.81590285938,2.95029906255,10.1007
3.64,6275,12644,1.69425,1.474625,3.72087568413,2.04829380943,8.47125
3.65,6325,18312,1.6698,1.48005,3.84864864865,2.94254311606,10.0188
3.66,6362,18748,1.679568,1.482346,3.49627012171,2.99466101459,10.077408
3.67,6392,18312,1.687488,1.489336,3.6814229249,2.91091795413,10.124928
3.68,6420,18966,1.69488,1.48944,3.62627118644,3.00138649274,10.16928
3.69,6454,18094,1.703856,1.490874,3.86246638494,2.84790947385,10.223136
3.7,6489,17440,1.713096,1.498959,3.65527303043,2.72980731621,10.278576
3.71,6517,18748,1.687903,1.49891,3.70910556003,2.92158288418,10.127418
3.72,6550,18966,1.69645,1.49995,3.73561013047,2.9401370821,10.1787
3.73,6585,18094,1.705515,1.50138,3.66411629686,2.78963374795,10.23309
3.74,6631,18748,1.717429,1.5085525,3.54882571075,2.86976532849,10.304574
3.75,6677,18094,1.729343,1.509002,3.70042194093,2.74990096672,10.376058
3.76,6716,17658,1.71258,1.5111,3.57126030624,2.66738302609,10.27548
3.77,6741,18748,1.718955,1.516725,3.61076197958,2.82110319901,10.31373
3.78,6780,18094,1.7289,1.51872,3.58586246638,2.70640461108,10.3734
3.79,6817,19620,1.711067,1.520191,3.53159288687,2.9179877673,10.266402
3.8,6842,18748,1.717342,1.525766,3.59709480122,2.77770095635,10.304052
3.81,6880,17876,1.69248,1.52736,3.48353293413,2.63319270246,10.15488
3.82,6917,18966,1.701582,1.528657,3.48539584935,2.77820322168,10.209492
3.83,6952,18312,1.710192,1.52944,3.54882284832,2.66832040759,10.261152
3.84,6987,18312,1.718802,1.530153,3.52911490683,2.65433734846,10.312812
3.85,7018,18748,1.726428,1.536942,3.55343663091,2.70498932465,10.358568
3.86,7053,19620,1.735038,1.537554,3.56383391541,2.81612202608,10.410228
3.87,7076,18312,1.719468,1.535492,3.6014571949,2.61939079802,10.316808
3.88,7113,18966,1.728459,1.543521,3.54768500198,2.69821386482,10.370754
3.89,7148,18530,1.736964,1.543968,3.44305283757,2.62256601367,10.421784
3.9,7173,18530,1.735866,1.542195,3.70103092784,2.61294639667,10.415196
3.91,7207,19184,1.744094,1.542298,3.56895874263,2.69172359374,10.464564
3.92,7234,20274,1.750628,1.540842,3.52205005959,2.8334345657,10.503768
3.93,7267,19402,1.758614,1.540604,3.72618154539,2.69858241719,10.551684
3.94,7295,18530,1.76539,1.539245,3.55609212481,2.56691119362,10.59234
3.95,7321,18094,1.764361,1.544731,3.52029250457,2.49711958855,8.821805
3.96,7347,18966,1.770627,1.54287,3.43727598566,2.60766593623,10.623762
3.97,7374,18966,1.777134,1.541166,3.54320987654,2.59755010412,10.662804
3.98,7408,20056,1.785328,1.533456,3.46831406935,2.7334732832,10.711968
3.99,7432,20056,1.791112,1.538424,3.62955927052,2.72422326631,10.746672
4.0,7457,20056,1.797137,1.536142,3.53691783415,2.71455511832,10.782822
4.01,7472,20056,1.800752,1.53176,3.55724033359,2.70880052691,10.804512
4.02,7497,18748,1.806777,1.529388,3.59339027107,2.52324263102,10.840662
4.03,7520,22018,1.81232,1.52656,3.45406288281,2.95375556677,10.87392
4.04,7544,21146,1.818104,1.516344,3.68644386031,2.82726930335,10.908624
4.05,7570,21146,1.82437,1.514,3.60869565217,2.81701868495,10.94622
4.06,7596,18966,1.830636,1.511604,3.67703259648,2.51743468799,9.15318
4.07,7613,20274,1.773829,1.507374,3.45964380447,2.68463137308,10.642974
4.08,7627,20056,1.777091,1.510146,3.70505287897,2.65056923812,10.662546
4.09,7653,21582,1.783149,1.499988,3.54268041237,2.84198485189,10.698894
4.1,7672,21800,1.787576,1.49604,3.66465028355,2.86314500349,10.725456
4.11,7688,21582,1.791304,1.483784,3.67299658185,2.8283228369,10.747824
4.12,7704,19838,1.795032,1.471464,3.847728965,2.59403327655,10.770192
4.13,7725,20056,1.799925,1.460025,3.59348978047,2.61495424073,10.79955
4.14,7734,20274,1.802022,1.453992,3.58541341654,2.64009670846,10.812132
4.15,7754,20928,1.806682,1.43449,3.64447086801,2.71784502333,10.840092
4.16,7770,21582,1.81041,1.4261835,3.73026315789,2.79667413831,10.86246
4.17,7787,21800,1.814371,1.409447,3.65608885363,2.81841986682,10.886226
4.18,7796,20928,1.7541,1.40328,3.75019157088,2.70236352363,10.5246
4.19,7811,20928,1.757475,1.3942635,3.74316109422,2.69683032031,10.54485
4.2,7822,20492,1.75995,1.384494,3.68210116732,2.63671841897,10.5597
4.21,7835,23108,1.762875,1.36329,3.67594043887,2.96815132811,10.57725
4.22,7843,20710,1.764675,1.348996,3.69275250578,2.65723550621,10.58805
4.23,7861,22454,1.768725,1.33637,3.79835873388,2.87405099009,10.61235
4.24,7873,20928,1.771425,1.322664,3.72650771388,2.67445571266,10.62855
4.25,7880,20710,1.773,1.31596,3.48115384615,2.64412400404,10.638
4.26,7887,21582,1.774575,1.309242,3.78588328076,2.75286704347,10.64745
4.27,7903,21364,1.730757,1.3032047,3.54734248504,2.71923931407,10.384542
4.28,7916,1744,1.733604,1.292287,3.62414837245,0.221597306297,1.733604
4.29,7931,19838,1.713096,1.284822,3.62276612277,2.51561891125,10.278576
4.3,7942,21146,1.715472,1.2862069,3.58489096573,2.67757852902,10.292832
4.31,7951,21800,1.717416,1.280111,3.75853945819,2.75711872247,10.304496
4.32,7961,22018,1.719576,1.281721,3.81623931624,2.78102784891,10.317456
4.33,7965,21582,1.72044,1.2744,3.61846375766,2.72450382952,10.32264
4.34,7980,22454,1.72368,1.2768,3.73704563032,2.82902811192,10.34208
4.35,7993,22454,1.710502,1.270887,3.66447622729,2.82421937141,10.263012
4.36,8003,22672,1.704639,1.272477,3.60572091225,2.8478967503,10.227834
4.37,8006,22236,1.705278,1.272954,3.66653801621,2.79203101494,10.231668
4.38,8016,22018,1.707408,1.266528,3.68754925138,2.76099268025,10.244448
4.39,8025,21582,1.709325,1.26795,3.86343959071,2.70315272953,10.25595
4.4,8033,22454,1.711029,1.269214,3.78015492438,2.80943726125,10.266174
4.41,8040,22454,1.71252,1.26228,3.6352293578,2.80686736902,10.27512
4.42,8042,22672,1.712946,1.262594,3.72288202692,2.83337716513,10.277676
4.43,8049,22890,1.714437,1.263693,3.58974358974,2.85801951797,10.286622
4.44,8056,21800,1.715928,1.256736,3.62920937042,2.7194379248,10.295568
4.45,8067,22236,1.677936,1.258452,3.79548110635,2.76988917003,10.067616
4.46,8074,21364,1.679392,1.25147,3.69166666667,2.65883879483,10.076352
4.47,8080,21582,1.68064,1.2524,3.70521707406,2.68389861903,10.08384
4.48,8088,21364,1.666128,1.25364,3.68866799205,2.6540336714,9.996768
4.49,8093,23108,1.667158,1.254415,3.83379501385,2.86885156491,10.002948
4.5,8100,22236,1.6686,1.2555,3.74599030213,2.75813450181,10.0116
4.51,8105,22454,1.66963,1.24817,3.69344380403,2.78338230113,10.01778
4.52,8111,23762,1.670866,1.249094,3.61082576057,2.94327074304,10.025196
4.53,8111,22454,1.670866,1.249094,3.78652094718,2.78125583975,10.025196
4.54,8117,22018,1.6234,1.250018,3.67247524752,2.72516584663,9.7404
4.55,8120,22454,1.624,1.25048,3.75458138699,2.77806348415,9.744
4.56,8121,22672,1.6242,1.250634,3.6476037052,2.80469619566,9.7452
4.57,8125,22236,1.625,1.25125,3.83225545675,2.74935703501,9.75
4.58,8126,22236,1.6252,1.251404,3.77418181818,2.74900225855,9.7512
4.59,8128,22890,1.6256,1.251712,3.70553359684,2.82914941452,9.7536
4.6,8131,22236,1.618069,1.252174,3.87042569081,2.74727362769,9.708414
4.61,8134,22236,1.602398,1.252636,3.71857823379,2.7462336852,9.614388
4.62,8139,22236,1.603383,1.2460809,3.78633491311,2.74451531935,9.620298
4.63,8140,22890,1.60358,1.24542,3.68930868167,2.8248725052,9.62148
4.64,8144,21582,1.604368,1.246032,3.7582781457,2.66210333039,9.626208
4.65,8148,22018,1.605156,1.246644,3.71422813382,2.71451717654,9.630936
4.66,8153,22454,1.606141,1.247409,3.83639705882,2.76654413547,9.636846
4.67,8156,23326,1.606732,1.247868,3.68719671519,2.87291600461,9.640392
4.68,8159,22454,1.607323,1.248327,3.7146263911,2.76446963589,9.643938
4.69,8162,22454,1.607914,1.248786,3.78616586091,2.7634259005,9.647484
4.7,8162,22236,1.607914,1.248786,3.72317206257,2.73659652283,9.647484
4.71,8163,23980,1.608111,1.248939,3.62101010101,2.95086668275,9.648666
4.72,8164,21800,1.608308,1.2478674,3.75457875458,2.68226902581,9.649848
4.73,8167,23762,1.55173,1.241384,3.76837504966,2.92257438143,9.31038
4.74,8172,22890,1.55268,1.242144,3.88078489448,2.81358580586,9.31608
4.75,8175,23108,1.55325,1.2426,3.6667888563,2.83932778944,9.3195
4.76,8176,22672,1.55344,1.242752,3.67109500805,2.78541238853,9.32064
4.77,8177,23108,1.55363,1.242904,3.68435643564,2.8386302648,9.32178
4.78,8177,22672,1.55363,1.242904,3.82149567832,2.7850712032,9.32178
4.79,8179,23544,1.55401,1.243208,3.85357798165,2.89148443746,9.32406
4.8,8184,22236,1.546776,1.243968,3.71929133858,2.72915260931,9.280656
4.81,8185,23544,1.546965,1.24412,3.74347651546,2.88934893597,9.28179
4.82,8185,22890,1.546965,1.24412,3.72112885258,2.80908924331,9.28179
4.83,8187,12426,1.547343,1.244424,3.74441786284,1.52456613654,6.189372
4.84,8187,23762,1.547343,1.244424,3.82288228823,2.91539840146,9.284058
4.85,8189,22890,1.547721,1.244728,3.78602970695,2.80773271945,9.286326
4.86,8190,22890,1.54791,1.24488,3.79695053923,2.80738521495,9.28746
4.87,8193,22236,1.548477,1.245336,3.83780487805,2.72617700516,9.290862
4.88,8194,22018,1.548666,1.245488,3.77949852507,2.69911302151,9.291996
4.89,8198,23326,1.549422,1.246096,3.74607645875,2.85803941495,9.296532
4.9,8201,22236,1.549989,1.246552,3.90003595829,2.72347786131,9.299934
4.91,8201,22454,1.549989,1.246552,3.67888799355,2.75017862465,9.299934
4.92,8203,22236,1.550367,1.2460357,3.64641317131,2.72281312723,9.302202
4.93,8204,22890,1.550556,1.238804,3.84836065574,2.80256095886,9.303336
4.94,8209,21582,1.535083,1.239559,3.75848082596,2.64078231378,9.210498
4.95,8209,22890,1.535083,1.239559,3.7301010101,2.80082972674,9.210498
4.96,8212,23326,1.535644,1.240012,3.83124241198,2.85314542236,9.213864
4.97,8214,24198,1.536018,1.240314,3.76262425447,2.95909268771,9.216108
4.98,8214,23544,1.536018,1.240314,3.85198272477,2.87911720966,9.216108
4.99,8217,22672,1.520145,1.240767,3.82923191648,2.77145428616,9.12087
5.0,8218,21800,1.52033,1.240918,3.76749352092,2.66454735904,9.12198


==> data/innodb/randomball_uniform_1000.0.csv <==
insertions,bins,balls,alpha,perc,observed,lower bound,upper bound
0.01,16,0,1.192128,1.17018,9.4687195891,0.0,1.192128
0.02,32,0,1.255072,1.190528,0,0.0,1.255072
0.03,60,0,1.71816,1.60881,0,0.0,1.71816
0.04,64,0,1.257984,1.195824,0,0.0,1.257984
0.05,72,0,1.302552,1.2309552,0,0.0,1.302552
0.06,116,218,1.729212,1.619824,21.0909090909,1.89939589512,6.916848
0.07,128,1308,1.324672,1.1927104,2.45454545455,10.2468321055,27.818112
0.08,128,2834,1.324672,1.1927104,84.1739130435,22.2014695619,59.61024
0.09,129,2834,1.335021,1.200087,90.875,22.039104983,58.740924
0.1,147,2398,1.335789,1.2429585,28.8888888889,16.5034616905,44.081037
0.11,184,2398,1.476416,1.423148,50.6578947368,13.2805847653,39.863232
0.12,225,1090,1.696275,1.578375,42.0882352941,4.90443537726,16.96275
0.13,251,2180,1.693497,1.228645,36.88,8.7224745903,30.482946
0.14,256,4360,1.391104,1.217536,56.0476190476,17.0820353715,48.68864
0.15,256,6104,1.391104,1.217536,86.2083333333,23.9148495201,66.772992
0.16,256,6104,1.391104,1.217536,87.0416666667,23.9148495201,66.772992
0.17,259,6322,1.291892,1.222998,87.775,24.4952935619,63.302708
0.18,264,7412,1.30284,1.219284,74.1224489796,28.2068490785,74.26188
0.19,276,6104,1.306308,1.218264,78.2857142857,22.2805664846,58.78386
0.2,298,5668,1.378548,1.2492607,66.537037037,19.2563580583,53.763372
0.21,324,3706,1.423656,1.3065462,68.609375,11.6235511206,32.744088
0.22,356,5668,1.476688,1.397567,43.5,16.2203566937,47.254016
0.23,401,6758,1.604802,1.488512,38.1652892562,17.1434273678,54.563268
0.24,444,10246,1.67166,1.5728922,39.2027027027,23.3780099883,78.56802
0.25,481,15914,1.783067,1.533909,40.484375,33.3463875099,119.465489
0.26,498,17222,1.737024,1.2423357,51.5050505051,34.7571760408,121.59168
0.27,508,19620,1.620012,1.2214352,60.3191489362,38.7671729187,126.360936
0.28,510,17876,1.62639,1.2196905,78.8082191781,35.1762687611,115.47369
0.29,512,17876,1.460736,1.222656,66.8720930233,35.0321699699,102.25152
0.3,512,18312,1.460736,1.222656,70.3861386139,35.8866131399,105.172992
0.31,512,17876,1.460736,1.222656,70.4301075269,35.0321699699,102.25152
0.32,513,18312,1.463589,1.2225816,68.7741935484,35.8192212055,105.378408
0.33,517,20056,1.365397,1.2148466,65.6847826087,38.9370765877,106.500966
0.34,518,19838,1.363894,1.2153057,73.6274509804,38.4417514472,105.019838
0.35,521,18530,1.371793,1.208199,60.7686567164,35.7121256224,98.769096
0.36,531,18094,1.344492,1.2109455,72.3235294118,34.2543922059,92.769948
0.37,541,16350,1.36873,1.222119,81.2575757576,30.4134017164,83.49253
0.38,552,14606,1.318176,1.2240324,68.191011236,26.6590473008,69.863328
0.39,574,15914,1.335124,1.2383189,66.1125,28.0027518362,74.766944
0.4,588,1308,1.367688,1.2522048,61.97,2.25015814944,6.83844
0.41,620,15478,1.40058,1.284826,56.5760869565,25.323161093,70.029
0.42,648,17658,1.463832,1.3203972,49.9193548387,27.6937087983,80.51076
0.43,679,14606,1.467998,1.355284,44.2839506173,21.8865938221,64.591912
0.44,708,15260,1.530696,1.3914324,47.7798742138,21.9427543458,67.350624
0.45,755,17004,1.53416,1.4505815,37.7025316456,22.9312807689,70.57136
0.46,800,18966,1.6256,1.49048,31.3566878981,24.1154525473,78.0288
0.47,835,22890,1.69672,1.5232905,35.4187192118,27.8441284579,93.3196
0.48,874,23108,1.655356,1.5525299,32.2322580645,26.7891691039,87.733868
0.49,915,22890,1.73301,1.573068,34.4008810573,25.2886674324,88.38351
0.5,954,27468,1.732464,1.5449076,36.0042735043,29.0389357808,100.482912
0.51,974,25506,1.768784,1.4312443,38.2818791946,26.3730534128,93.745552
0.52,992,23326,1.787584,1.2686688,41.043902439,23.6511851682,85.804032
0.53,1005,28122,1.7085,1.22811,37.0466666667,28.1179198275,95.676
0.54,1007,28122,1.7119,1.2262239,39.984962406,28.0590601805,95.8664
0.55,1015,27032,1.624,1.22206,38.9951219512,26.7471471149,87.696
0.56,1018,28340,1.6288,1.222618,35.7397260274,27.9552706216,91.2128
0.57,1022,26596,1.628046,1.2243049,37.9745762712,26.1282343955,86.286438
0.58,1024,28122,1.502208,1.224704,38.231884058,27.5720123198,82.62144
0.59,1024,28122,1.502208,1.224704,37.4188034188,27.5720123198,82.62144
0.6,1024,24852,1.502208,1.224704,36.0250783699,24.3659643756,73.608192
0.61,1025,26160,1.4637,1.2259,34.7058823529,25.6229223443,76.1124
0.62,1025,5886,1.4637,1.2259,36.9223300971,5.76515752747,17.5644
0.63,1026,25942,1.465128,1.2268395,39.3990610329,25.3849264141,74.721528
0.64,1029,28122,1.469412,1.2261564,31.5680473373,27.4400699278,80.81766
0.65,1031,23980,1.472268,1.227921,36.8789808917,23.3546681806,69.196596
0.66,1033,28340,1.475124,1.2269974,38.8684210526,27.549532839,81.13182
0.67,1033,27904,1.475124,1.2269974,34.3911111111,27.1256938723,81.13182
0.68,1037,28340,1.423801,1.229882,35.5663430421,27.4471153184,78.309055
0.69,1040,28122,1.36552,1.221116,44.576,27.1608450722,75.1036
0.7,1044,27686,1.370772,1.2189222,34.4834123223,26.643649929,74.021688
0.71,1055,28122,1.385215,1.21958,41.8,26.7969178354,74.80161
0.72,1065,27032,1.39089,1.221342,36.6575875486,25.5277062937,70.93539
0.73,1074,24198,1.35324,1.21899,34.7838709677,22.6711122152,62.24904
0.74,1086,27904,1.329264,1.2269085,32.0764705882,25.8716434866,69.121728
0.75,1096,25724,1.340408,1.231082,36.8821428571,23.646615578,62.999176
0.76,1115,5232,1.34246,1.2346395,38.1985294118,4.73260551347,13.4246
0.77,1129,26160,1.359316,1.2459644,38.8552631579,23.3911472692,63.887852
0.78,1149,27904,1.362714,1.254708,34.4497991968,24.5392920618,66.772986
0.79,1168,28122,1.364224,1.2536144,35.6594594595,24.3512175231,66.846976
0.8,1189,26160,1.388752,1.261529,30.5987261146,22.2723608665,62.49384
0.81,1211,28122,1.414448,1.273972,36.3333333333,23.5293168565,66.479056
0.82,1243,26160,1.424478,1.296449,27.6290322581,21.352790492,61.252554
0.83,1278,27468,1.414746,1.3152537,32.9809885932,21.829405803,60.834078
0.84,1304,28122,1.443528,1.3285804,28.3620689655,21.9191226245,63.515232
0.85,1335,27032,1.477845,1.3474155,29.1355421687,20.594782113,60.591645
0.86,1375,19838,1.522125,1.368125,27.296875,14.6826794654,44.141625
0.87,1402,24416,1.552014,1.382372,27.1629955947,17.7279180813,54.32049
0.88,1435,26814,1.588545,1.404865,25.1970588235,19.0265078862,60.36471
0.89,1485,28122,1.52658,1.434213,22.7169811321,19.2816489717,58.01004
0.9,1512,26160,1.554336,1.45152,21.5689277899,17.614049451,54.40176
0.91,1567,23108,1.610876,1.4819119,21.4309623431,15.005366846,48.32628
0.92,1610,27904,1.62932,1.49569,17.3501805054,17.6218925978,57.0262
0.93,1652,26160,1.661912,1.5156274,24.2977272727,16.0872667671,53.181184
0.94,1687,28340,1.661695,1.5312899,19.7613293051,17.052311762,56.49763
0.95,1722,22018,1.69617,1.5428259,19.5104166667,12.9669116506,44.10042
0.96,1763,28340,1.694243,1.553203,20.4816753927,16.2830128337,55.910019
0.97,1795,28122,1.717815,1.56165,20.7115384615,15.8532632761,54.97008
0.98,1826,25288,1.729222,1.5521,19.6844036697,13.9992911223,48.418216
0.99,1847,28340,1.749109,1.557021,22.7043189369,15.4992483677,54.222379
1.0,1874,25288,1.774678,1.562916,20.1016166282,13.619060784,47.916306
1.01,1900,28558,1.7993,1.54128,18.6648351648,15.1583300037,55.7783
1.02,1928,28558,1.739056,1.511552,19.4467005076,14.9223575523,52.17168
1.03,1944,28122,1.753488,1.432728,21.9718004338,14.5662777028,50.851152
1.04,1966,25288,1.74974,1.294611,18.5662431942,12.9421091879,45.49324
1.05,1978,28340,1.728772,1.2800627,21.3541076487,14.4099674609,50.134388
1.06,1992,28776,1.701168,1.256952,18.2598130841,14.5223278663,49.333872
1.07,2010,29430,1.71654,1.2493155,21.0189125296,14.7122260816,51.4962
1.08,2017,28340,1.722518,1.244489,17.2368932039,14.1151786609,49.953022
1.09,2023,28776,1.675044,1.240099,17.3401015228,14.2869102011,48.576276
1.1,2026,28994,1.677528,1.240925,21.3078556263,14.3729491019,48.648312
1.11,2034,28558,1.65771,1.2333159,17.9680284192,14.0984190331,48.07359
1.12,2036,29212,1.59826,1.233816,19.5322580645,14.4065169684,46.34954
1.13,2039,28340,1.600615,1.2317599,18.7990074442,13.9553445501,44.81722
1.14,2039,28776,1.600615,1.2317599,19.6571428571,14.1700421585,46.417835
1.15,2041,28994,1.602185,1.232764,19.7464387464,14.2631172749,46.463365
1.16,2041,28558,1.602185,1.232764,19.6261682243,14.0486343084,44.86118
1.17,2044,15478,1.537088,1.2301814,19.3259109312,7.6026115371,24.593408
1.18,2044,26814,1.537088,1.2301814,20.4828282828,13.1707213953,41.501376
1.19,2045,28776,1.53784,1.229045,19.2662473795,14.1273936552,44.59736
1.2,2047,23980,1.502498,1.230247,19.5837104072,11.7613012184,36.059952
1.21,2048,29430,1.503232,1.2301312,19.5110565111,14.4271816126,43.593728
1.22,2048,28122,1.503232,1.2301312,19.2317518248,13.7859735409,42.090496
1.23,2049,28994,1.503966,1.2294,18.8275862069,14.2066400894,43.615014
1.24,2049,28994,1.503966,1.2294,19.1851145038,14.2066400894,43.615014
1.25,2049,28994,1.503966,1.2294,20.1363636364,14.2066400894,43.615014
1.26,2050,28122,1.5047,1.23,20.6217391304,13.7728793319,42.1316
1.27,2051,28340,1.505434,1.2306,19.9609375,13.8729865264,42.152152
1.28,2054,21364,1.507636,1.230346,20.3506289308,10.4428620138,31.660356
1.29,2056,28776,1.509104,1.231544,18.3473053892,14.0522065512,42.254912
1.3,2063,28558,1.442037,1.229548,21.6379310345,13.8996149839,40.377036
1.31,2063,28776,1.442037,1.229548,20.1181434599,14.005718915,40.377036
1.32,2070,28776,1.41174,1.22958,19.7369727047,13.9601377849,39.52872
1.33,2072,28776,1.413104,1.2296284,19.7254901961,13.9471276897,39.566912
1.34,2073,29430,1.413786,1.229289,19.5212765957,14.2575073691,40.999794
1.35,2076,28558,1.413756,1.231068,19.1693989071,13.8157542233,39.585168
1.36,2082,29648,1.417842,1.230462,19.323255814,14.303603496,41.117418
1.37,2083,27686,1.418523,1.231053,20.9480519481,13.3511357495,38.300121
1.38,2086,28558,1.420566,1.23074,17.8051001821,13.7528844104,39.775848
1.39,2091,19184,1.423971,1.2305535,19.1869918699,9.21770380444,27.055449
1.4,2101,29212,1.430781,1.229085,21.1848958333,13.9726589758,40.061868
1.41,2108,28776,1.389172,1.228964,20.534351145,13.7203240886,38.896816
1.42,2116,29430,1.371168,1.231512,22.0619195046,13.9835347031,38.392704
1.43,2129,29212,1.379592,1.2275814,18.9364485981,13.8002526757,38.628576
1.44,2140,26814,1.38672,1.228467,17.1174089069,12.6056988005,36.05472
1.45,2149,28340,1.392552,1.229228,18.4279749478,13.2702322414,37.598904
1.46,2161,26596,1.36143,1.229609,19.4728813559,12.3882857925,34.03575
1.47,2173,28340,1.36899,1.2329602,21.0284810127,13.1323805335,36.96273
1.48,2182,28994,1.37466,1.23283,18.1649048626,13.3831263319,37.11582
1.49,2196,28122,1.38348,1.236348,18.5384615385,12.9032585001,35.97048
1.5,2214,29212,1.374894,1.2361869,18.8553345389,13.3002595311,37.122138
1.51,2231,28558,1.385451,1.240436,16.6823529412,12.9086778275,36.021726
1.52,2251,8284,1.379863,1.242552,18.1704781705,3.71329212895,11.038904
1.53,2267,24634,1.389671,1.2461699,17.3350253807,10.968988473,30.572762
1.54,2285,28558,1.364145,1.249895,16.0385356455,12.6217146079,34.103625
1.55,2298,27686,1.371906,1.2527547,15.9228007181,12.1705789208,34.29765
1.56,2319,28558,1.384443,1.254579,18.328358209,12.4467951489,34.611075
1.57,2337,21582,1.395189,1.259643,17.0,9.33769566086,26.508591
1.58,2364,27686,1.411308,1.267104,16.5912162162,11.8493235769,33.871392
1.59,2377,28776,1.419069,1.271695,14.5435203095,12.2518994122,35.476725
1.6,2404,28340,1.39432,1.278928,14.5794251135,11.9382903422,33.46368
1.61,2431,28558,1.400256,1.283568,15.1345794393,11.9027846381,33.606144
1.62,2454,28122,1.406142,1.290804,14.6216640502,11.6165162564,32.341266
1.63,2483,14170,1.422759,1.3008437,14.2171253823,5.78814142944,17.073108
1.64,2504,11772,1.434792,1.3042084,15.0084602369,4.76987633766,14.34792
1.65,2524,26378,1.446252,1.309956,15.5907172996,10.6070889328,30.371292
1.66,2552,28122,1.44188,1.3154284,14.4958506224,11.1892521253,33.16324
1.67,2589,28340,1.462785,1.3271214,15.0312989045,11.1192167331,32.18127
1.68,2627,28122,1.484255,1.337143,12.5805022157,10.8790065604,32.65361
1.69,2658,27032,1.50177,1.344948,13.1132075472,10.3382992049,31.53717
1.7,2687,29648,1.480537,1.354248,11.9634146341,11.2194915148,34.052351
1.71,2715,24416,1.495965,1.360215,12.730964467,9.14642774619,26.92737
1.72,2750,28122,1.51525,1.3695,12.1499292786,10.4042773242,31.82025
1.73,2780,25070,1.53178,1.38166,11.8933333333,9.17667351901,29.10382
1.74,2816,29212,1.551616,1.391104,10.7990543735,10.5572354628,32.583936
1.75,2849,18966,1.569799,1.401708,11.4993498049,6.7756634079,21.977186
1.76,2884,25724,1.54294,1.410276,10.0384153661,9.07886428652,27.77292
1.77,2927,28340,1.565945,1.422522,11.3409363745,9.85534034053,31.3189
1.78,2963,28994,1.555575,1.431129,10.2332878581,9.9595923735,31.1115
1.79,3012,27904,1.5813,1.442748,11.3926940639,9.42774007675,30.0447
1.8,3069,26378,1.605087,1.457775,10.6752136752,8.74436383297,28.891566
1.81,3115,9592,1.629145,1.47028,11.6501854141,3.13211415177,11.404015
1.82,3153,28776,1.623795,1.478757,11.3651354535,9.28059076284,30.852105
1.83,3194,28340,1.64491,1.48521,10.912987013,9.01984966865,29.60838
1.84,3229,28340,1.662935,1.491798,9.75467546755,8.91937188568,29.93283
1.85,3260,28776,1.6789,1.4996,10.9333333333,8.96757153916,30.2202
1.86,3299,30084,1.698985,1.507643,10.3700440529,9.26056847361,32.280715
1.87,3330,28122,1.68165,1.51515,10.3781212842,8.57383153409,28.58805
1.88,3379,24416,1.706395,1.527308,10.4511189635,7.33223081227,25.595925
1.89,3405,28558,1.68207,1.53225,10.5164212911,8.50773887568,28.59519
1.9,3440,28122,1.69936,1.53768,9.69705882353,8.28900208483,28.88912
1.91,3482,28776,1.720108,1.542526,9.24484181568,8.37506810549,29.241836
1.92,3514,29866,1.735916,1.5403619,10.6825726141,8.60950172548,29.510572
1.93,3541,27468,1.749254,1.543876,10.7180094787,7.8549735641,27.988064
1.94,3573,29212,1.754343,1.547109,10.809178744,8.2744907093,29.823831
1.95,3617,29648,1.775947,1.548076,10.0807319699,8.29021355675,30.191099
1.96,3636,28340,1.767096,1.5453,10.2222222222,7.88053458277,28.273536
1.97,3663,28558,1.780218,1.545786,9.66031746032,7.87917787644,28.483488
1.98,3686,29430,1.791396,1.5435125,10.3969631236,8.06598118577,28.662336
1.99,3710,30084,1.80306,1.54336,10.3259162304,8.18893975199,30.65202
2.0,3728,30084,1.75216,1.5420872,10.849078341,8.14687574216,29.78672
2.01,3751,28558,1.76297,1.541661,10.5680851064,7.68335826153,28.20752
2.02,3773,29866,1.77331,1.539384,10.7879256966,7.98580086231,28.37296
2.03,3800,25942,1.786,1.5352,11.3415154749,6.88437841977,25.004
2.04,3826,28776,1.79822,1.5217915,11.4264392324,7.58108018317,28.77152
2.05,3849,29866,1.747446,1.4995704,10.448,7.8182568227,27.959136
2.06,3871,26378,1.757434,1.4690445,10.3965517241,6.86370431568,24.604076
2.07,3889,29212,1.765606,1.435041,11.7077625571,7.56356873295,28.249696
2.08,3907,29648,1.773778,1.375264,10.9138576779,7.63891398926,28.380448
2.09,3926,29866,1.782404,1.3260065,10.8548548549,7.65548279103,28.518464
2.1,3937,30084,1.787398,1.314958,10.3654761905,7.68846176215,28.598368
2.11,3955,29648,1.69274,1.293285,11.2537688442,7.54026928048,25.3911
2.12,3965,30084,1.685125,1.283867,11.3825417202,7.63066276696,26.962
2.13,3975,28994,1.689375,1.268025,11.1446051168,7.334720085,25.340625
2.14,3986,28340,1.69405,1.267548,10.1992924528,7.14848730656,25.41075
2.15,3994,30084,1.69745,1.266098,10.6652360515,7.57229876991,27.1592
2.16,4009,30084,1.679771,1.258826,11.2264150943,7.54243969355,26.876336
2.17,4018,30084,1.683542,1.2542187,11.0814901048,7.52473018907,25.25313
2.18,4024,29866,1.686056,1.251464,10.8082959641,7.45847738338,25.29084
2.19,4033,29866,1.689827,1.25023,10.2855407047,7.4410764515,25.347405
2.2,4038,28122,1.691922,1.247742,10.0355987055,6.99745243478,23.686908
2.21,4043,28122,1.694017,1.249287,10.8416050686,6.9884084334,23.716238
2.22,4046,30084,1.695274,1.250214,11.1008505468,7.47028277065,25.42911
2.23,4051,30084,1.697369,1.247708,12.0807291667,7.46056778167,25.460535
2.24,4055,30084,1.699045,1.24894,9.87844036697,7.45288915295,25.485675
2.25,4060,29430,1.64836,1.25048,11.6244588745,7.28154420254,24.7254
2.26,4062,26814,1.649172,1.247034,10.6275167785,6.63089825043,23.088408
2.27,4065,30084,1.65039,1.247955,11.1807692308,7.43379781542,24.75585
2.28,4071,30084,1.652826,1.245726,10.2971098266,7.42258090951,24.79239
2.29,4073,23326,1.600689,1.246338,10.9692164179,5.7522039622,19.208268
2.3,4075,30084,1.601475,1.24695,10.9701897019,7.41497931458,24.022125
2.31,4077,30084,1.569645,1.243485,10.9884659746,7.41119166393,23.544675
2.32,4079,29866,1.570415,1.244095,10.7359116022,7.35382017657,23.556225
2.33,4084,30084,1.560088,1.241536,10.6205191595,7.39825120751,23.40132
2.34,4087,30084,1.561234,1.242448,10.6647662486,7.392737461,23.41851
2.35,4088,28122,1.561616,1.242752,11.2541493776,6.90887647365,21.862624
2.36,4089,30084,1.561998,1.243056,10.4599156118,7.38903330313,23.42997
2.37,4090,17222,1.56238,1.24336,11.827014218,4.22894904649,14.06142
2.38,4090,28994,1.56238,1.24336,10.8245445829,7.11962307827,23.4357
2.39,4090,30084,1.56238,1.24336,10.8606896552,7.38727808121,23.4357
2.4,4091,15042,1.562762,1.243664,11.4627054362,3.69272063642,12.502096
2.41,4092,29866,1.563144,1.243968,10.6805273834,7.33008381934,23.44716
2.42,4094,30084,1.563908,1.240482,11.0161290323,7.38000717762,23.45862
2.43,4099,28340,1.565818,1.241997,11.6696428571,6.94367575364,21.921452
2.44,4099,30084,1.565818,1.241997,10.7917594655,7.37097887694,23.48727
2.45,4101,30084,1.513269,1.242603,10.3724832215,7.36732002728,22.699035
2.46,4103,30084,1.514007,1.243209,11.8135359116,7.36372714242,22.710105
2.47,4104,30084,1.514376,1.243512,11.3817567568,7.36193198717,22.71564
2.48,4106,26160,1.515114,1.244118,11.2808641975,6.39864470538,19.696482
2.49,4108,29866,1.515852,1.240616,10.9929378531,7.30167840704,22.73778
2.5,4109,29212,1.516221,1.240918,10.4633901705,7.14004271381,22.743315
2.51,4109,30084,1.516221,1.240918,12.0498575499,7.3531783172,22.743315
2.52,4111,28776,1.516959,1.2394665,10.9131334023,7.03009774904,21.237426
2.53,4115,30084,1.4814,1.238615,11.3228346457,7.34257492572,22.221
2.54,4116,30084,1.46118,1.238916,10.7247596154,7.34077241072,21.9177
2.55,4118,30084,1.46189,1.239518,10.5233918129,7.33723715263,21.92835
2.56,4121,28994,1.462955,1.240421,11.1805985552,7.06636568327,21.944325
2.57,4124,29648,1.46402,1.2372,10.4885598923,7.220545089,21.9603
2.58,4127,30084,1.432069,1.2381,10.7929824561,7.32146575988,21.481035
2.59,4129,29212,1.432763,1.2387,11.8078651685,7.10586160805,21.491445
2.6,4131,29866,1.429326,1.235169,9.57509881423,7.26146821935,21.43989
2.61,4132,30084,1.429672,1.235468,10.7076271186,7.31277825377,21.44508
2.62,4134,30084,1.422096,1.236066,10.8838495575,7.30928799986,21.33144
2.63,4136,29648,1.422784,1.236664,11.1478787879,7.19995366121,21.34176
2.64,4136,28340,1.422784,1.236664,10.9199178645,6.88230864674,19.918976
2.65,4138,29648,1.423472,1.237262,10.8920780712,7.19658547289,21.35208
2.66,4142,30084,1.424848,1.234316,11.1619156214,7.29571529923,21.37272
2.67,4145,29866,1.42588,1.23521,10.9462857143,7.23772641228,21.3882
2.68,4148,29648,1.426912,1.236104,11.2778457772,7.17994785587,21.40368
2.69,4155,29866,1.391925,1.234035,10.7931034483,7.221002088,20.878875
2.7,4157,29648,1.392595,1.234629,10.3941093969,7.16504176215,20.888925
2.71,4163,30084,1.394605,1.232248,10.3333333333,7.26048656888,20.919075
2.72,4170,30084,1.39695,1.23432,11.4335443038,7.24879831682,20.95425
2.73,4175,30084,1.398625,1.2358,11.0696576151,7.24052367785,20.979375
2.74,4179,30084,1.399965,1.232805,10.6200241255,7.2339116462,20.999475
2.75,4182,24416,1.40097,1.23369,10.1483803553,5.8670368468,16.81164
2.76,4188,30084,1.40298,1.23546,12.0801144492,7.21916785703,21.0447
2.77,4196,22672,1.40566,1.234673,10.4672619048,5.43071061933,15.46226
2.78,4205,30084,1.408675,1.23627,11.0949227373,7.19137979736,21.130125
2.79,4214,30084,1.41169,1.234702,11.1089223638,7.17684194199,21.17535
2.8,4223,30084,1.414705,1.233116,10.2026578073,7.16225006525,21.220575
2.81,4228,30084,1.41638,1.234576,10.4318936877,7.15429469583,21.2457
2.82,4237,26378,1.419395,1.232967,11.4081196581,6.26040794092,18.452135
2.83,4248,30084,1.42308,1.2346812,10.0476772616,7.12238660302,21.3462
2.84,4256,29648,1.42576,1.23424,10.9911167513,7.00668604806,19.96064
2.85,4261,30084,1.427435,1.23569,10.699410609,7.10176438994,21.411525
2.86,4272,6322,1.43112,1.234608,10.2642857143,1.48878342737,4.29336
2.87,4287,30084,1.436145,1.234656,10.7084188912,7.06108628836,21.542175
2.88,4300,29866,1.3932,1.2384,10.23875803,6.98985826898,19.5048
2.89,4308,25506,1.395792,1.236396,10.0669500531,5.95892015988,16.749504
2.9,4323,29648,1.400652,1.236378,10.5707269155,6.90390171486,19.609128
2.91,4335,30084,1.40454,1.23981,10.0643889619,6.9870747669,19.66356
2.92,4349,28776,1.409076,1.239465,11.3591703057,6.66294008589,19.727064
2.93,4362,30084,1.413288,1.238808,9.91716566866,6.94615122618,19.786032
2.94,4378,26596,1.396582,1.238974,10.7728894174,6.11961938105,18.155566
2.95,4392,30084,1.401048,1.242936,9.47880870561,6.9013378543,19.614672
2.96,4407,30084,1.405833,1.242774,10.4600840336,6.87903219525,19.681662
2.97,4423,29430,1.410937,1.242863,10.1687242798,6.70647507705,19.753118
2.98,4444,30084,1.417636,1.24432,10.6369268897,6.82497793989,19.846904
2.99,4460,30084,1.42274,1.24434,10.505186722,6.80178199768,19.91836
3.0,4469,29866,1.425611,1.246851,9.9244357213,6.73961703812,19.958554
3.01,4485,28558,1.38138,1.24683,9.5544768069,6.42265883326,17.95794
3.02,4499,30084,1.385692,1.2466729,9.47816349384,6.74601951506,19.399688
3.03,4517,30084,1.391236,1.251209,8.96209016393,6.7205916795,19.477304
3.04,4532,30084,1.395856,1.250832,9.79604578564,6.6996845218,19.541984
3.05,4550,27032,1.4014,1.25125,10.1140529532,5.99755222016,16.8168
3.06,4571,30084,1.407868,1.257025,9.53938730853,6.64566822824,19.710152
3.07,4584,29866,1.3752,1.256016,9.10943396226,6.57970068936,19.2528
3.08,4599,29866,1.3797,1.255527,9.70425321464,6.55943731827,17.9361
3.09,4612,29648,1.3836,1.254464,9.78346456693,6.49407421028,17.9868
3.1,4633,30084,1.3899,1.260176,8.63866396761,6.56131196536,18.0687
3.11,4655,28994,1.3965,1.261505,8.7426597582,6.29526717039,18.1545
3.12,4667,29866,1.4001,1.264757,9.18816682832,6.46876733392,18.2013
3.13,4687,30084,1.4061,1.26549,8.88540410133,6.48967602441,18.2793
3.14,4702,29648,1.4106,1.26954,9.10028382214,6.37631442326,18.3378
3.15,4720,28340,1.416,1.26968,8.60230292294,6.07294716563,18.408
3.16,4744,30084,1.4232,1.271392,8.99909090909,6.41566305845,18.5016
3.17,4772,23326,1.4316,1.278896,9.14156898106,4.94687835723,14.316
3.18,4799,28994,1.425303,1.281333,9.21715526602,6.11606418696,18.528939
3.19,4820,30084,1.43154,1.28212,8.2626641651,6.31959175482,18.61002
3.2,4841,30084,1.432936,1.282865,8.73141263941,6.29333668874,18.628168
3.21,4872,28994,1.442112,1.286208,8.88273921201,6.02846714309,17.305344
3.22,4888,30084,1.446848,1.290432,7.96164139161,6.23559361044,18.809024
3.23,4923,30084,1.42767,1.294749,8.23768366465,6.19320203619,18.55971
3.24,4944,30084,1.43376,1.295328,7.87918871252,6.16795903249,18.63888
3.25,4964,30084,1.43956,1.300568,8.05615942029,6.1443400123,18.71428
3.26,4991,28122,1.44739,1.302651,8.18061674009,5.71383251446,17.36868
3.27,5013,10900,1.45377,1.3053852,8.24007386888,2.20534707408,7.26885
3.28,5044,29212,1.46276,1.31144,7.58442871587,5.87531947462,17.55312
3.29,5073,29866,1.47117,1.313907,7.72199509403,5.9739867628,17.65404
3.3,5103,20928,1.459458,1.316574,7.42201108472,4.162245133,13.135122
3.31,5133,29212,1.468038,1.324314,8.11282467532,5.7772362571,17.616456
3.32,5166,29212,1.477476,1.327662,7.48057882711,5.74143644696,17.729712
3.33,5187,28122,1.478295,1.327872,7.72720063442,5.50542466001,16.261245
3.34,5221,18094,1.487985,1.336576,7.24914089347,3.5200233535,10.415895
3.35,5254,13952,1.49739,1.33977,7.5427574171,2.69772062365,8.98434
3.36,5287,28776,1.506795,1.342898,7.03044871795,5.53000418231,16.574745
3.37,5316,29648,1.477848,1.344948,7.49205147615,5.66731881053,17.734176
3.38,5359,29866,1.489802,1.350468,7.33936261843,5.66423374669,17.877624
3.39,5393,28994,1.499254,1.359036,7.70146818923,5.46498816887,16.491794
3.4,5430,20274,1.50954,1.36293,7.49710982659,3.79582516106,12.07632
3.41,5455,28558,1.51649,1.369205,7.56069364162,5.32282463129,16.68139
3.42,5477,29866,1.522606,1.36925,6.94581673307,5.54466411871,16.748666
3.43,5506,29430,1.51415,1.3765,7.06105100464,5.43537392307,16.65565
3.44,5543,29648,1.524325,1.380207,7.10502625656,5.43964536826,16.767575
3.45,5582,23108,1.53505,1.384336,6.98581560284,4.21047697629,13.81545
3.46,5616,27904,1.5444,1.387152,6.81993569132,5.05405513532,15.444
3.47,5639,28776,1.550725,1.392833,7.12171299775,5.19090788434,17.057975
3.48,5667,28340,1.558425,1.399749,7.13871473354,5.08722363793,17.142675
3.49,5711,29866,1.547681,1.404906,6.41946308725,5.32011843912,17.024491
3.5,5750,30084,1.55825,1.40875,6.75488069414,5.32273176332,17.14075
3.51,5791,30084,1.569361,1.413004,6.85498923187,5.2852705463,17.262971
3.52,5831,29212,1.580201,1.416933,6.7031154551,5.09683931282,17.382211
3.53,5870,28340,1.5849,1.42641,6.37304964539,4.91181902063,15.849
3.54,5911,4142,1.59597,1.430462,6.09718670077,0.71289691141,3.19194
3.55,5954,23762,1.60758,1.434914,6.65550906555,4.06014230884,12.86064
3.56,5991,30084,1.61757,1.43784,6.06919494345,5.10839157576,17.79327
3.57,6031,29866,1.62837,1.441409,6.78645833333,5.03732014155,16.2837
3.58,6064,23762,1.63728,1.449296,5.96923076923,3.98567879851,13.09824
3.59,6096,30084,1.64592,1.450848,6.36718224613,5.01916967956,16.4592
3.6,6135,30084,1.65645,1.453995,6.34146341463,4.98682495754,16.5645
3.61,6173,30084,1.66671,1.463001,6.35254988914,4.95558554201,16.6671
3.62,6202,29648,1.67454,1.463672,6.72666666667,4.86042437833,16.7454
3.63,6235,30084,1.68345,1.465225,6.45130813953,4.90531651363,16.8345
3.64,6275,27250,1.69425,1.474625,5.7649851632,4.41442631343,15.24825
3.65,6325,28994,1.6698,1.48005,6.00078369906,4.65902660043,16.698
3.66,6362,24416,1.679568,1.482346,5.98431105048,3.90002364691,13.436544
3.67,6392,30084,1.687488,1.489336,6.15379113019,4.78222235321,16.87488
3.68,6420,29648,1.69488,1.48944,6.28111181301,4.69182256337,16.9488
3.69,6454,28776,1.703856,1.490874,6.14597093791,4.52920542829,15.334704
3.7,6489,6976,1.713096,1.498959,6.30087209302,1.09192292648,5.139288
3.71,6517,29866,1.687903,1.49891,5.9821656051,4.65414947829,16.87903
3.72,6550,30084,1.69645,1.49995,5.97572178478,4.66366571644,16.9645
3.73,6585,27250,1.705515,1.50138,6.1543167913,4.20125564451,15.349635
3.74,6631,28776,1.717429,1.5085525,6.32770066385,4.40475608559,15.456861
3.75,6677,30084,1.729343,1.509002,5.66892349357,4.57212449889,17.29343
3.76,6716,7630,1.71258,1.5111,5.88349514563,1.15257291251,5.13774
3.77,6741,29430,1.718955,1.516725,6.29390681004,4.42847595193,15.470595
3.78,6780,29866,1.7289,1.51872,6.20169971671,4.4671979725,15.5601
3.79,6817,8938,1.711067,1.520191,5.45489591365,1.32930553844,5.133201
3.8,6842,30084,1.717342,1.525766,6.25099828865,4.4572410695,15.456078
3.81,6880,29866,1.69248,1.52736,6.06857523302,4.39935853947,15.23232
3.82,6917,30084,1.701582,1.528657,5.51224105461,4.40680511025,15.314238
3.83,6952,29648,1.710192,1.52944,6.37976437976,4.32013780276,15.391728
3.84,6987,30084,1.718802,1.530153,6.4407979408,4.36069707247,15.469218
3.85,7018,30084,1.726428,1.536942,5.56278366112,4.34056426513,15.537852
3.86,7053,29648,1.735038,1.537554,6.11865482234,4.25547328386,15.615342
3.87,7076,29648,1.719468,1.535492,6.12264150943,4.24091843489,15.475212
3.88,7113,24416,1.728459,1.543521,5.95246478873,3.47356267654,12.099213
3.89,7148,30084,1.736964,1.543968,6.20230473752,4.25781305748,15.632676
3.9,7173,22890,1.735866,1.542195,5.71861152142,3.22775731353,12.151062
3.91,7207,30084,1.744094,1.542298,6.14469650521,4.22111199927,15.696846
3.92,7234,30084,1.750628,1.540842,6.16253443526,4.20445129104,15.755652
3.93,7267,30084,1.758614,1.540604,5.8463399879,4.18431880418,15.827526
3.94,7295,29866,1.76539,1.539245,5.78345184228,4.13725686501,15.88851
3.95,7321,30084,1.764361,1.544731,5.59548387097,4.15183738819,15.879249
3.96,7347,29212,1.770627,1.54287,6.05862265225,4.01640500523,14.165016
3.97,7374,28994,1.777134,1.541166,6.01908866995,3.97096740054,14.217072
3.98,7408,30084,1.785328,1.533456,5.63923267327,4.1002099248,16.067952
3.99,7432,27250,1.791112,1.538424,5.88415779587,3.70139030749,14.328896
4.0,7457,30084,1.797137,1.536142,5.91874180865,4.07183267748,16.174233
4.01,7472,30084,1.800752,1.53176,5.99864222675,4.06320079037,16.206768
4.02,7497,21146,1.806777,1.529388,5.98144927536,2.84598296754,10.840662
4.03,7520,13080,1.81232,1.52656,5.6127129751,1.75470627729,7.24928
4.04,7544,28994,1.818104,1.516344,5.8316172017,3.87656512727,14.544832
4.05,7570,30084,1.82437,1.514,5.98489616111,4.00771730436,14.59496
4.06,7596,30084,1.830636,1.511604,6.05651274983,3.99317226371,14.645088
4.07,7613,30084,1.773829,1.507374,6.25418275418,3.9836465536,14.190632
4.08,7627,11990,1.777091,1.510146,5.84387025838,1.58457943583,7.108364
4.09,7653,29212,1.783149,1.499988,5.98131932283,3.84672697125,14.265192
4.1,7672,27686,1.787576,1.49604,5.66130160952,3.63619415443,14.300608
4.11,7688,29648,1.791304,1.483784,5.99500713267,3.88537278605,14.330432
4.12,7704,27250,1.795032,1.471464,5.77017114914,3.56323252273,14.360256
4.13,7725,30084,1.799925,1.460025,6.33777777778,3.9224313611,14.3994
4.14,7734,29430,1.802022,1.453992,6.183299389,3.83239844777,14.416176
4.15,7754,7848,1.806682,1.43449,6.18451612903,1.01919188375,5.420046
4.16,7770,30084,1.81041,1.4261835,6.02099236641,3.8983942534,14.48328
4.17,7787,29866,1.814371,1.409447,5.98999374609,3.86123521754,14.514968
4.18,7796,27468,1.7541,1.40328,5.74045379081,3.54685212477,14.0328
4.19,7811,23980,1.757475,1.3942635,6.37931034483,3.09011807536,12.302325
4.2,7822,27250,1.75995,1.384494,6.0664495114,3.50627449332,12.31965
4.21,7835,30084,1.762875,1.36329,5.96899224806,3.86419701206,14.103
4.22,7843,30084,1.764675,1.348996,5.81489971347,3.85998420902,14.1174
4.23,7861,30084,1.768725,1.33637,5.98774983881,3.85067025857,14.1498
4.24,7873,28776,1.771425,1.322664,6.00436408978,3.67737660491,14.1714
4.25,7880,30084,1.773,1.31596,5.74032786885,3.84093802693,14.184
4.26,7887,30084,1.774575,1.309242,6.13099630996,3.83732981816,14.1966
4.27,7903,30084,1.730757,1.3032047,5.77769886364,3.82913291165,13.846056
4.28,7916,18966,1.733604,1.292287,6.31511627907,2.40987070598,8.66802
4.29,7931,28122,1.713096,1.284822,6.06968433591,3.56609713793,13.704768
4.3,7942,30084,1.715472,1.2862069,5.83076923077,3.80933852582,13.723776
4.31,7951,29866,1.717416,1.280111,5.57339163023,3.77725264978,13.739328
4.32,7961,24198,1.719576,1.281721,6.04688393368,3.05637714088,12.037032
4.33,7965,29866,1.72044,1.2744,5.70920245399,3.77027297621,13.76352
4.34,7980,29866,1.72368,1.2768,5.89667896679,3.76288205178,13.78944
4.35,7993,30084,1.710502,1.270887,6.20716292135,3.78390556558,13.684016
4.36,8003,30084,1.704639,1.272477,5.90181818182,3.77893991866,13.637112
4.37,8006,22018,1.705278,1.272954,6.0258953168,2.76465816186,10.231668
4.38,8016,30084,1.707408,1.266528,5.853432282,3.7724454443,13.659264
4.39,8025,30084,1.709325,1.26795,5.57481296758,3.76803107753,13.6746
4.4,8033,26596,1.711029,1.269214,5.9132231405,3.32768296964,11.977203
4.41,8040,29866,1.71252,1.26228,5.95181439619,3.73340611219,13.70016
4.42,8042,30084,1.712946,1.262594,5.94327176781,3.75967354603,13.703568
4.43,8049,26814,1.714437,1.263693,6.10481736368,3.34796572105,12.001059
4.44,8056,30084,1.715928,1.256736,6.14175438596,3.75282433623,13.727424
4.45,8067,22890,1.677936,1.258452,5.85395292698,2.85135649856,10.067616
4.46,8074,30084,1.679392,1.25147,5.67732022127,3.74407911925,13.435136
4.47,8080,29648,1.68064,1.2524,5.77099236641,3.68697184029,13.44512
4.48,8088,30084,1.666128,1.25364,6.07392473118,3.73731272095,13.329024
4.49,8093,30084,1.667158,1.254415,5.79368790181,3.73491996187,13.337264
4.5,8100,30084,1.6686,1.2555,5.93799877225,3.73159373774,13.3488
4.51,8105,30084,1.66963,1.24817,5.73021806854,3.72919182093,13.35704
4.52,8111,29866,1.670866,1.249094,5.63693075483,3.6993402917,13.366928
4.53,8111,13516,1.670866,1.249094,5.85450208706,1.67415400063,6.683464
4.54,8117,30084,1.6234,1.250018,5.71195335277,3.72349392905,12.9872
4.55,8120,30084,1.624,1.25048,6.21931034483,3.72206563896,12.992
4.56,8121,29866,1.6242,1.250634,6.1580262336,3.69464787313,12.9936
4.57,8125,29866,1.625,1.25125,5.84848484848,3.69276386074,13.0
4.58,8126,30084,1.6252,1.251404,6.16378796903,3.7192383498,13.0016
4.59,8128,29866,1.6256,1.251712,5.85741935484,3.69136637895,13.0048
4.6,8131,30084,1.618069,1.252174,5.88324873096,3.71689961393,12.944552
4.61,8134,27032,1.602398,1.252636,5.74581339713,3.33855859769,11.216786
4.62,8139,23544,1.603383,1.2460809,5.96339950372,2.90595739696,9.620298
4.63,8140,28558,1.60358,1.24542,5.94062708472,3.52436474458,12.82864
4.64,8144,26160,1.604368,1.246032,5.96134347275,3.22679191562,11.230576
4.65,8148,27032,1.605156,1.246644,6.01758499414,3.33267455338,11.236092
4.66,8153,28122,1.606141,1.247409,5.87216248507,3.46489508229,11.242987
4.67,8156,9374,1.606732,1.247868,6.47285714286,1.1545363383,4.820196
4.68,8159,29648,1.607323,1.248327,6.0741599073,3.65017349982,12.858584
4.69,8162,8720,1.607914,1.248786,6.1250755287,1.07317510699,4.823742
4.7,8162,30084,1.607914,1.248786,5.57369758577,3.70245411912,12.863312
4.71,8163,29648,1.608111,1.248939,6.2002661344,3.64834426231,12.864888
4.72,8164,19402,1.608308,1.2478674,5.71729696218,2.38721943297,8.04154
4.73,8167,29866,1.55173,1.241384,5.95425219941,3.67332743354,12.41384
4.74,8172,27904,1.55268,1.242144,6.10739856802,3.42989507762,10.86876
4.75,8175,30084,1.55325,1.2426,6.23076923077,3.69648334852,12.426
4.76,8176,30084,1.55344,1.242752,5.97175480769,3.69602797709,12.42752
4.77,8177,17440,1.55363,1.242904,5.72627314815,2.142362464,7.76815
4.78,8177,22672,1.55363,1.242904,5.96813559322,2.7850712032,9.32178
4.79,8179,30084,1.55401,1.243208,5.74534534535,3.69467455898,12.43208
4.8,8184,26814,1.546776,1.243968,6.14741275572,3.29103697005,10.827432
4.81,8185,7630,1.546965,1.24412,5.957134109,0.936363081102,3.09393
4.82,8185,30084,1.546965,1.24412,5.90438247012,3.69194586263,12.37572
4.83,8187,30084,1.547343,1.244424,6.03556609366,3.6910548569,12.378744
4.84,8187,15478,1.547343,1.244424,5.74955170353,1.8990209771,6.189372
4.85,8189,30084,1.547721,1.244728,5.91125670042,3.69016300271,12.381768
4.86,8190,30084,1.54791,1.24488,5.84235136941,3.68970628251,12.38328
4.87,8193,29212,1.548477,1.245336,5.86237513873,3.58144822247,12.387816
4.88,8194,30084,1.548666,1.245488,5.71238938053,3.68789699968,12.389328
4.89,8198,30084,1.549422,1.246096,6.21713954835,3.68606952582,12.395376
4.9,8201,30084,1.549989,1.246552,5.70650813517,3.68470534177,12.399912
4.91,8201,28340,1.549989,1.246552,6.07942708333,3.471099235,10.849923
4.92,8203,30084,1.550367,1.2460357,5.92685781159,3.68380599566,12.402936
4.93,8204,30084,1.550556,1.238804,6.18818609514,3.68336583164,12.404448
4.94,8209,29430,1.535083,1.239559,5.5404109589,3.60106679152,12.280664
4.95,8209,25070,1.535083,1.239559,5.9948420374,3.067575415,10.745581
4.96,8212,30084,1.535644,1.240012,6.07335423197,3.67975764754,12.285152
4.97,8214,30084,1.536018,1.240314,5.7829736211,3.67887199013,12.288144
4.98,8214,29212,1.536018,1.240314,5.90867579909,3.5722380194,12.288144
4.99,8217,25942,1.520145,1.240767,6.03908598918,3.17118326974,10.641015
5.0,8218,30084,1.52033,1.240918,6.08317698562,3.67707535548,12.16264


==> data/innodb_buffer_size.csv <==
Buffer,Rate
8,3.083371091
10,3.597075863
12,4.210393954
14,4.689184044
16,5.120605926
20,6.087989794
22,6.263128176
24,7.255805421
26,7.753999951
28,8.236720174
30,8.880553082
32,9.447665153
34,9.99989334
36,10.28230034
38,10.94150323
40,11.54060039
42,12.26388723
44,12.81082662
46,13.27179882
48,13.70802634
50,14.24788688
52,14.52693208
54,15.75997619
56,16.46882816
58,16.9147238
60,17.35847725
62,18.06436537
64,18.47657126
66,19.2548745
68,19.97284132
70,20.69776165
72,20.99153922
74,21.65552954
76,21.5916718
78,22.65370901
80,23.58690886
82,24.31428909
84,24.15542763
86,25.20695513
88,25.8799758
90,27.09315161
92,27.13862022
94,27.83564758
96,28.5785103
98,29.22677107
100,29.89117477
102,31.22100471
104,31.24649119
106,32.03751882
108,31.53365684
110,32.05199948
112,32.48950194
114,33.18909355
116,34.35507721
118,34.29499549
120,33.98307912
122,34.3220699
124,33.35016381
126,34.11300317
128,34.55046619


==> data/intro/buffer_off/output.txt <==
10000, 2897
20000, 2241
30000, 448
40000, 168
50000, 211
60000, 577
70000, 173
80000, 236
90000, 777
100000, 226
110000, 453
120000, 219
130000, 181
140000, 1988
150000, 771
160000, 281
170000, 549
180000, 855
190000, 832
200000, 993
210000, 1009
220000, 1720
230000, 182
240000, 2103
250000, 4372
260000, 7768
270000, 8616
280000, 9911
290000, 10151
300000, 11818
310000, 11531
320000, 9863
330000, 11327
340000, 11905
350000, 10241
360000, 10520
370000, 12014
380000, 13027
390000, 14458
400000, 16614
410000, 17782
420000, 20152
430000, 21111
440000, 23183
450000, 27017
460000, 27441
470000, 27683
480000, 30332
490000, 30380
500000, 30652
510000, 30744
520000, 30658
530000, 32764
540000, 32524
550000, 32631
560000, 31560
570000, 33538
580000, 32796
590000, 34148
600000, 31772
610000, 31503
620000, 32714
630000, 32812
640000, 33563
650000, 32342
660000, 33890
670000, 31236
680000, 31321
690000, 32854
700000, 30887
710000, 32010
720000, 33396
730000, 32330
740000, 33896
750000, 34224
760000, 35397
770000, 33837
780000, 34068
790000, 35168
800000, 34592
810000, 34955
820000, 37200
830000, 35512
840000, 38457
850000, 38383
860000, 38912
870000, 40010
880000, 42488
890000, 39237
900000, 43133
910000, 42833
920000, 44969
930000, 42603
940000, 44122
950000, 44594
960000, 43442
970000, 45933
980000, 45321
990000, 46031
1000000, 44049
1010000, 47036
1020000, 44355
1030000, 45260
1040000, 46916
1050000, 44701
1060000, 47003
1070000, 44973
1080000, 45275
1090000, 46295
1100000, 44190
1110000, 47234
1120000, 46271
1130000, 46551
1140000, 46018
1150000, 48221
1160000, 45874
1170000, 45364
1180000, 44385
1190000, 47756
1200000, 46757
1210000, 43889
1220000, 47955
1230000, 45367
1240000, 45888
1250000, 45622
1260000, 46699
1270000, 45832
1280000, 45205
1290000, 45529
1300000, 46590
1310000, 46219
1320000, 46667
1330000, 45398
1340000, 47464
1350000, 45256
1360000, 46215
1370000, 46003
1380000, 45648
1390000, 46353
1400000, 47756
1410000, 45839
1420000, 45863
1430000, 45844
1440000, 46168
1450000, 47161
1460000, 46519
1470000, 45724
1480000, 46433
1490000, 46648
1500000, 46074
1510000, 46780
1520000, 47070
1530000, 48275
1540000, 47018
1550000, 47486
1560000, 46621
1570000, 47188
1580000, 46594
1590000, 47818
1600000, 47438
1610000, 48645
1620000, 48871
1630000, 46721
1640000, 48500
1650000, 47455
1660000, 48097
1670000, 48536
1680000, 49208
1690000, 50351
1700000, 48547
1710000, 50976
1720000, 50922
1730000, 49317
1740000, 52577
1750000, 50019
1760000, 51264
1770000, 51291
1780000, 52255
1790000, 52653
1800000, 53090
1810000, 51097
1820000, 54690
1830000, 53251
1840000, 53993
1850000, 53411
1860000, 52135
1870000, 52236
1880000, 53961
1890000, 54088
1900000, 52557
1910000, 55142
1920000, 53609
1930000, 51766
1940000, 53374
1950000, 53900
1960000, 56337
1970000, 52458
1980000, 53384
1990000, 55176
2000000, 54478
2010000, 53591
2020000, 54719
2030000, 54144
2040000, 53798
2050000, 53500
2060000, 53658
2070000, 53925
2080000, 52947
2090000, 55338
2100000, 54483
2110000, 53046
2120000, 53562
2130000, 53535
2140000, 53805
2150000, 54495
2160000, 53077
2170000, 54858
2180000, 55141
2190000, 54147
2200000, 54028
2210000, 53025
2220000, 54033
2230000, 52837
2240000, 55815
2250000, 53124
2260000, 55649
2270000, 53699
2280000, 53181
2290000, 54490
2300000, 54429
2310000, 55754
2320000, 55603
2330000, 53041
2340000, 54174
2350000, 55008
2360000, 51513
2370000, 54360
2380000, 54476
2390000, 53835
2400000, 53635
2410000, 54579
2420000, 53121
2430000, 57673
2440000, 54245
2450000, 56387
2460000, 52803
2470000, 53909
2480000, 55731
2490000, 56057
2500000, 53118
2510000, 54343
2520000, 54887
2530000, 52549
2540000, 55774
2550000, 54384
2560000, 54496
2570000, 55744
2580000, 52675
2590000, 54081
2600000, 54295
2610000, 53568
2620000, 55348
2630000, 54252
2640000, 53082
2650000, 56613
2660000, 53193
2670000, 54442
2680000, 54983
2690000, 55432
2700000, 54273
2710000, 52510
2720000, 54324
2730000, 54671
2740000, 55005
2750000, 57249
2760000, 55335
2770000, 53104
2780000, 55929
2790000, 53440
2800000, 54055
2810000, 54312
2820000, 53232
2830000, 55465
2840000, 54656
2850000, 55657
2860000, 55074
2870000, 56234
2880000, 54773
2890000, 54240
2900000, 54125
2910000, 56274
2920000, 55207
2930000, 56464
2940000, 54710
2950000, 54507
2960000, 54785
2970000, 55427
2980000, 55395
2990000, 56116
3000000, 55586
3010000, 55013
3020000, 54752
3030000, 54780
3040000, 56298
3050000, 53696
3060000, 55590
3070000, 55169
3080000, 54341
3090000, 55477
3100000, 55593
3110000, 55004
3120000, 56246
3130000, 56040
3140000, 53651
3150000, 56507
3160000, 55334
3170000, 56915
3180000, 55116
3190000, 56146
3200000, 56976
3210000, 55588
3220000, 55993
3230000, 57067
3240000, 55200
3250000, 55295
3260000, 57275
3270000, 56256
3280000, 56075
3290000, 53464
3300000, 56071
3310000, 56367
3320000, 57289
3330000, 56713
3340000, 55814
3350000, 57241
3360000, 56445
3370000, 54740
3380000, 56062
3390000, 56647
3400000, 55818
3410000, 56548
3420000, 56633
3430000, 58917
3440000, 56430
3450000, 55957
3460000, 57126
3470000, 56943
3480000, 55955
3490000, 56505
3500000, 55995
3510000, 56306
3520000, 57495
3530000, 58365
3540000, 56145
3550000, 58358
3560000, 57268
3570000, 57829
3580000, 56903
3590000, 56352
3600000, 58674
3610000, 59105
3620000, 56926
3630000, 57739
3640000, 57490
3650000, 58631
3660000, 58451
3670000, 57515
3680000, 55604
3690000, 60588
3700000, 56456
3710000, 57673
3720000, 57966
3730000, 57339
3740000, 58882
3750000, 57022
3760000, 58688
3770000, 58286
3780000, 59957
3790000, 58811
3800000, 58900
3810000, 57471
3820000, 58575
3830000, 58845
3840000, 58516
3850000, 59347
3860000, 57520
3870000, 57855
3880000, 57569
3890000, 61126
3900000, 58262
3910000, 59640
3920000, 58000
3930000, 58160
3940000, 59949
3950000, 58489
3960000, 58858
3970000, 59345
3980000, 58660
3990000, 58830
4000000, 58965
4010000, 58858
4020000, 59400
4030000, 59862
4040000, 59537
4050000, 59121
4060000, 59087
4070000, 59825
4080000, 59201
4090000, 59968
4100000, 59076
4110000, 61003
4120000, 57089
4130000, 61004
4140000, 59591
4150000, 58384
4160000, 61579
4170000, 57699
4180000, 59514
4190000, 59678
4200000, 59290
4210000, 58580
4220000, 59512
4230000, 59886
4240000, 59532
4250000, 58332
4260000, 57311
4270000, 59905
4280000, 60204
4290000, 56844
4300000, 60006
4310000, 59366
4320000, 58812
4330000, 59400
4340000, 58606
4350000, 59063
4360000, 59275
4370000, 60443
4380000, 60901
4390000, 58468
4400000, 60311
4410000, 59521
4420000, 58838
4430000, 59702
4440000, 59162
4450000, 59509
4460000, 59212
4470000, 59190
4480000, 59059
4490000, 60991
4500000, 59657
4510000, 57605
4520000, 59916
4530000, 58828
4540000, 59930
4550000, 59937
4560000, 60427
4570000, 59476
4580000, 58546
4590000, 59284
4600000, 58378
4610000, 58867
4620000, 59055
4630000, 59061
4640000, 60267
4650000, 57862
4660000, 57892
4670000, 59147
4680000, 61865
4690000, 58182
4700000, 59476
4710000, 60336
4720000, 57925
4730000, 59810
4740000, 60250
4750000, 58719
4760000, 58386
4770000, 59392
4780000, 58752
4790000, 58893
4800000, 58977
4810000, 60904
4820000, 58492
4830000, 57949
4840000, 59407
4850000, 60807
4860000, 59379
4870000, 59209
4880000, 61644
4890000, 57561
4900000, 59995
4910000, 59900
4920000, 59048
4930000, 58849
4940000, 58590
4950000, 59281
4960000, 58082
4970000, 58423
4980000, 59571
4990000, 59737
5000000, 57620
5010000, 59188
5020000, 59603
5030000, 58456
5040000, 59478
5050000, 58575
5060000, 58483
5070000, 60074
5080000, 58708
5090000, 58785
5100000, 60153
5110000, 59504
5120000, 60063
5130000, 60386
5140000, 57936
5150000, 58622
5160000, 59432
5170000, 59073
5180000, 59003
5190000, 62036
5200000, 58629
5210000, 59374
5220000, 58189
5230000, 58944
5240000, 58850
5250000, 58478
5260000, 58641
5270000, 60546
5280000, 58648
5290000, 59631
5300000, 60424
5310000, 59339
5320000, 59570
5330000, 59071
5340000, 60544
5350000, 58593
5360000, 58482
5370000, 58472
5380000, 58662
5390000, 60045
5400000, 58704
5410000, 58188
5420000, 61355
5430000, 58104
5440000, 59444
5450000, 58344
5460000, 59789
5470000, 58080
5480000, 59416
5490000, 61636
5500000, 57674
5510000, 59407
5520000, 61192
5530000, 58976
5540000, 61233
5550000, 57361
5560000, 60706
5570000, 60494
5580000, 59212
5590000, 57984
5600000, 59575
5610000, 59484
5620000, 58368
5630000, 59930
5640000, 59219
5650000, 60442
5660000, 60158
5670000, 59147
5680000, 59908
5690000, 59405
5700000, 59627
5710000, 61033
5720000, 60705
5730000, 58504
5740000, 59637
5750000, 59325
5760000, 59740
5770000, 59403
5780000, 58485
5790000, 59939
5800000, 59997
5810000, 60275
5820000, 58211
5830000, 61326
5840000, 59695
5850000, 59710
5860000, 59750
5870000, 59948
5880000, 60661
5890000, 60440
5900000, 60042
5910000, 59406
5920000, 62264
5930000, 58974
5940000, 58903
5950000, 61107
5960000, 60317
5970000, 59862
5980000, 60669
5990000, 59249
6000000, 60455
6010000, 59072
6020000, 60502
6030000, 60011
6040000, 60894
6050000, 60223
6060000, 59260
6070000, 59759
6080000, 60353
6090000, 61196
6100000, 60492
6110000, 59041
6120000, 59777
6130000, 60538
6140000, 60764
6150000, 60744
6160000, 61124
6170000, 60917
6180000, 57902
6190000, 59726
6200000, 61058
6210000, 60960
6220000, 58626
6230000, 60411
6240000, 60473
6250000, 61080
6260000, 59959
6270000, 61179
6280000, 61479
6290000, 60579
6300000, 59676
6310000, 59693
6320000, 59602
6330000, 60892
6340000, 60206
6350000, 60581
6360000, 60489
6370000, 60923
6380000, 61114
6390000, 61437
6400000, 61677
6410000, 61161
6420000, 62049
6430000, 60983
6440000, 60048
6450000, 61881
6460000, 61902
6470000, 61570
6480000, 60598
6490000, 59850
6500000, 61353
6510000, 60455
6520000, 63350
6530000, 60927
6540000, 60382
6550000, 61747
6560000, 60611
6570000, 61778
6580000, 61664
6590000, 61634
6600000, 60706
6610000, 60562
6620000, 62994
6630000, 61456
6640000, 62869
6650000, 61619
6660000, 60145
6670000, 61996
6680000, 61716
6690000, 61269
6700000, 62424
6710000, 61172
6720000, 60962
6730000, 61236
6740000, 59985
6750000, 61955
6760000, 62522
6770000, 62721
6780000, 61297
6790000, 61795
6800000, 60906
6810000, 61280
6820000, 60918
6830000, 62045
6840000, 60769
6850000, 62916
6860000, 59479
6870000, 61466
6880000, 62547
6890000, 62333
6900000, 61557
6910000, 61143
6920000, 63193
6930000, 60322
6940000, 62470
6950000, 61461
6960000, 63735
6970000, 61998
6980000, 61285
6990000, 61982
7000000, 60039
7010000, 62742
7020000, 62179
7030000, 61688
7040000, 61782
7050000, 60268
7060000, 63960
7070000, 61313
7080000, 62044
7090000, 61678
7100000, 62984
7110000, 62543
7120000, 58718
7130000, 62712
7140000, 62443
7150000, 62354
7160000, 61052
7170000, 61932
7180000, 62209
7190000, 60431
7200000, 63899
7210000, 60697
7220000, 62478
7230000, 61069
7240000, 63321
7250000, 61372
7260000, 63622
7270000, 61121
7280000, 61916
7290000, 60788
7300000, 62561
7310000, 61680
7320000, 63302
7330000, 60996
7340000, 61622
7350000, 62043
7360000, 62656
7370000, 62020
7380000, 62768
7390000, 61947
7400000, 62187
7410000, 64079
7420000, 61809
7430000, 62152
7440000, 62894
7450000, 62396
7460000, 62422
7470000, 63373
7480000, 61343
7490000, 62917
7500000, 62817
7510000, 61793
7520000, 62623
7530000, 61508
7540000, 62536
7550000, 62377
7560000, 62246
7570000, 62334
7580000, 63807
7590000, 61999
7600000, 61945
7610000, 63055
7620000, 62000
7630000, 62933
7640000, 62497
7650000, 61110
7660000, 63116
7670000, 63129
7680000, 63590
7690000, 62004
7700000, 62997
7710000, 61949
7720000, 63786
7730000, 61455
7740000, 60648
7750000, 63102
7760000, 62373
7770000, 62227
7780000, 62133
7790000, 61383
7800000, 62664
7810000, 62921
7820000, 63587
7830000, 63646
7840000, 64112
7850000, 62868
7860000, 61687
7870000, 62542
7880000, 63469
7890000, 62887
7900000, 64702
7910000, 62341
7920000, 63197
7930000, 60210
7940000, 62237
7950000, 62127
7960000, 63441
7970000, 60946
7980000, 63528
7990000, 63634
8000000, 62904
8010000, 63574
8020000, 62440
8030000, 61069
8040000, 62385
8050000, 61842
8060000, 62852
8070000, 62934
8080000, 62971
8090000, 61519
8100000, 62698
8110000, 62814
8120000, 63283
8130000, 62847
8140000, 62018
8150000, 62758
8160000, 62709
8170000, 62140
8180000, 61833
8190000, 62966
8200000, 62697
8210000, 61825
8220000, 63341
8230000, 64063
8240000, 61975
8250000, 62571
8260000, 62616
8270000, 61209
8280000, 63551
8290000, 62728
8300000, 62626
8310000, 62395
8320000, 62791
8330000, 63365
8340000, 62225
8350000, 62554
8360000, 63513
8370000, 62094
8380000, 63034
8390000, 62309
8400000, 62382
8410000, 61959
8420000, 62628
8430000, 63959
8440000, 61571
8450000, 63663
8460000, 61247
8470000, 62739
8480000, 61703
8490000, 61672
8500000, 62553
8510000, 63126
8520000, 62656
8530000, 62483
8540000, 63198
8550000, 61873
8560000, 62763
8570000, 60753
8580000, 64040
8590000, 61473
8600000, 63229
8610000, 60921
8620000, 62613
8630000, 62534
8640000, 61892
8650000, 61957
8660000, 61945
8670000, 63684
8680000, 63154
8690000, 61840
8700000, 62776
8710000, 62538
8720000, 61360
8730000, 62275
8740000, 60979
8750000, 64367
8760000, 60975
8770000, 62419
8780000, 61433
8790000, 62206
8800000, 61413
8810000, 64945
8820000, 61559
8830000, 62846
8840000, 60985
8850000, 62248
8860000, 61807
8870000, 62611
8880000, 62384
8890000, 62184
8900000, 62469
8910000, 61545
8920000, 63781
8930000, 61712
8940000, 61233
8950000, 63770
8960000, 64767
8970000, 60484
8980000, 62939
8990000, 61714
9000000, 62282
9010000, 61728
9020000, 62377
9030000, 61638
9040000, 63504
9050000, 60719
9060000, 61997
9070000, 61896
9080000, 63527
9090000, 61253
9100000, 63328
9110000, 61655
9120000, 62535
9130000, 63201
9140000, 61358
9150000, 63841
9160000, 61410
9170000, 61959
9180000, 62985
9190000, 61972
9200000, 60995
9210000, 63403
9220000, 62287
9230000, 63044
9240000, 62529
9250000, 64436
9260000, 61609
9270000, 62254
9280000, 61406
9290000, 61463
9300000, 62267
9310000, 63468
9320000, 61076
9330000, 64812
9340000, 61241
9350000, 61081
9360000, 63325
9370000, 63342
9380000, 60977
9390000, 62136
9400000, 60927
9410000, 62494
9420000, 62522
9430000, 62943
9440000, 63591
9450000, 60302
9460000, 62315
9470000, 60993
9480000, 63695
9490000, 60579
9500000, 63055
9510000, 61341
9520000, 62022
9530000, 62136
9540000, 61924
9550000, 61447
9560000, 63089
9570000, 63148
9580000, 62881
9590000, 64461
9600000, 60229
9610000, 62709
9620000, 63011
9630000, 60658
9640000, 61643
9650000, 63013
9660000, 62309
9670000, 63404
9680000, 62321
9690000, 63070
9700000, 62613
9710000, 61245
9720000, 61781
9730000, 61504
9740000, 62959
9750000, 61293
9760000, 62778
9770000, 62395
9780000, 69213
9790000, 71809
9800000, 62239
9810000, 61290
9820000, 61051
9830000, 62097
9840000, 61947
9850000, 63033
9860000, 62022
9870000, 63142
9880000, 61894
9890000, 61471
9900000, 62572
9910000, 63233
9920000, 61796
9930000, 62463
9940000, 61078
9950000, 63093
9960000, 64272
9970000, 60391
9980000, 62643
9990000, 62836
10000000, 62138
10010000, 61797
10020000, 61973
10030000, 62719
10040000, 61277
10050000, 61985
10060000, 63042
10070000, 63796
10080000, 61598
10090000, 62491
10100000, 63094
10110000, 63195
10120000, 61813
10130000, 64165
10140000, 61611
10150000, 61892
10160000, 62036
10170000, 62862
10180000, 60103
10190000, 62701
10200000, 60444
10210000, 62906
10220000, 62358
10230000, 61059
10240000, 62153
10250000, 61570
10260000, 63253
10270000, 61984
10280000, 61568
10290000, 63391
10300000, 63456
10310000, 62030
10320000, 63275
10330000, 61729
10340000, 63142
10350000, 60988
10360000, 61674
10370000, 62469
10380000, 63126
10390000, 61386
10400000, 64026
10410000, 61808
10420000, 62546
10430000, 61652
10440000, 63161
10450000, 62257
10460000, 62903
10470000, 61517
10480000, 63191
10490000, 61469
10500000, 63025
10510000, 62073
10520000, 62504
10530000, 62320
10540000, 63060
10550000, 61015
10560000, 62416
10570000, 63770
10580000, 61043
10590000, 62800
10600000, 62059
10610000, 63186
10620000, 62527
10630000, 62772
10640000, 60838
10650000, 63199
10660000, 62837
10670000, 61951
10680000, 63295
10690000, 61082
10700000, 61444
10710000, 62487
10720000, 65081
10730000, 61844
10740000, 61543
10750000, 63099
10760000, 63611
10770000, 62701
10780000, 61380
10790000, 63770
10800000, 62793
10810000, 61846
10820000, 62240
10830000, 60891
10840000, 62151
10850000, 62178
10860000, 63854
10870000, 61691
10880000, 61373
10890000, 63301
10900000, 62413
10910000, 63322
10920000, 61561
10930000, 62084
10940000, 62358
10950000, 61776
10960000, 63230
10970000, 63097
10980000, 62583
10990000, 61343
11000000, 62820
11010000, 61623
11020000, 62287
11030000, 65709
11040000, 60287
11050000, 61882
11060000, 63197
11070000, 60767
11080000, 63142
11090000, 63168
11100000, 60944
11110000, 62322
11120000, 63234
11130000, 63056
11140000, 61236
11150000, 63582
11160000, 62957
11170000, 62869
11180000, 63131
11190000, 63083
11200000, 62805
11210000, 62472
11220000, 63757
11230000, 62586
11240000, 62065
11250000, 63249
11260000, 63018
11270000, 61485
11280000, 61257
11290000, 63506
11300000, 63535
11310000, 63397
11320000, 61033
11330000, 63116
11340000, 62497
11350000, 62285
11360000, 64686
11370000, 63369
11380000, 61792
11390000, 63180
11400000, 64295
11410000, 61975
11420000, 62355
11430000, 64735
11440000, 63101
11450000, 60215
11460000, 63684
11470000, 63675
11480000, 63284
11490000, 62638
11500000, 61538
11510000, 61899
11520000, 63180
11530000, 62426
11540000, 64157
11550000, 62388
11560000, 62838
11570000, 62619
11580000, 63436
11590000, 64030
11600000, 61572
11610000, 62463
11620000, 64772
11630000, 61980
11640000, 62860
11650000, 62326
11660000, 62304
11670000, 64630
11680000, 63094
11690000, 63461
11700000, 65247
11710000, 61510
11720000, 62725
11730000, 63635
11740000, 62684
11750000, 62267
11760000, 64585
11770000, 62602
11780000, 63315
11790000, 63122
11800000, 63654
11810000, 63128
11820000, 62123
11830000, 61666
11840000, 64148
11850000, 63346
11860000, 61562
11870000, 62751
11880000, 61552
11890000, 65195
11900000, 61155
11910000, 62453
11920000, 62156
11930000, 61316
11940000, 61474
11950000, 64388
11960000, 63556
11970000, 62191
11980000, 62773
11990000, 62512
12000000, 62494
12010000, 64019
12020000, 61376
12030000, 62743
12040000, 62785
12050000, 62843
12060000, 63448
12070000, 63693
12080000, 64348
12090000, 61882
12100000, 63338
12110000, 61935
12120000, 65634
12130000, 61782
12140000, 63165
12150000, 64764
12160000, 64003
12170000, 63424
12180000, 62956
12190000, 63802
12200000, 62954
12210000, 63013
12220000, 63113
12230000, 62729
12240000, 63604
12250000, 63944
12260000, 64359
12270000, 63028
12280000, 64294
12290000, 61931
12300000, 64042
12310000, 64274
12320000, 63153
12330000, 62429
12340000, 64484
12350000, 63573
12360000, 63492
12370000, 64058
12380000, 63022
12390000, 62458
12400000, 64741
12410000, 61580
12420000, 62851
12430000, 62622
12440000, 63388
12450000, 63958
12460000, 62738
12470000, 64528
12480000, 64356
12490000, 62105
12500000, 64564
12510000, 62813
12520000, 62599
12530000, 64491
12540000, 63365
12550000, 62380
12560000, 63856
12570000, 61764
12580000, 64338
12590000, 63645
12600000, 63273
12610000, 63025
12620000, 63275
12630000, 63110
12640000, 63286
12650000, 64079
12660000, 63868
12670000, 64808
12680000, 63125
12690000, 63583
12700000, 63479
12710000, 63013
12720000, 63642
12730000, 63428
12740000, 64454
12750000, 62530
12760000, 65198
12770000, 64315
12780000, 62357
12790000, 63856
12800000, 62381
12810000, 64295
12820000, 64227
12830000, 64129
12840000, 64718
12850000, 62128
12860000, 62960
12870000, 63563
12880000, 64025
12890000, 63306
12900000, 63729
12910000, 64614
12920000, 64460
12930000, 64631
12940000, 62495
12950000, 64530
12960000, 64023
12970000, 64307
12980000, 64489
12990000, 65067
13000000, 64087
13010000, 64469
13020000, 65558
13030000, 63080
13040000, 64438
13050000, 64984
13060000, 65124
13070000, 64085
13080000, 64853
13090000, 65178
13100000, 63812
13110000, 63083
13120000, 65125
13130000, 63714
13140000, 65300
13150000, 63386
13160000, 65383
13170000, 64518
13180000, 64371
13190000, 63703
13200000, 65736
13210000, 63819
13220000, 63433
13230000, 64909
13240000, 64685
13250000, 64271
13260000, 63137
13270000, 64849
13280000, 64718
13290000, 63657
13300000, 63759
13310000, 65207
13320000, 65224
13330000, 64143
13340000, 65165
13350000, 65348
13360000, 63423
13370000, 64157
13380000, 65299
13390000, 64811
13400000, 63788
13410000, 63293
13420000, 63947
13430000, 64256
13440000, 64909
13450000, 63535
13460000, 64032
13470000, 64015
13480000, 63908
13490000, 63418
13500000, 65540
13510000, 63536
13520000, 65483
13530000, 65621
13540000, 64193
13550000, 63587
13560000, 64142
13570000, 65331
13580000, 65690
13590000, 65186
13600000, 63684
13610000, 65161
13620000, 65213
13630000, 65665
13640000, 66445
13650000, 63649
13660000, 65154
13670000, 63483
13680000, 63666
13690000, 65862
13700000, 65089
13710000, 65449
13720000, 65347
13730000, 63516
13740000, 65591
13750000, 63904
13760000, 64958
13770000, 64988
13780000, 64613
13790000, 64082
13800000, 65735
13810000, 64599
13820000, 64864
13830000, 65629
13840000, 64473
13850000, 64829
13860000, 64518
13870000, 64290
13880000, 64797
13890000, 63924
13900000, 66341
13910000, 64801
13920000, 63009
13930000, 65082
13940000, 65145
13950000, 65444
13960000, 66066
13970000, 64411
13980000, 64916
13990000, 66215
14000000, 64398
14010000, 68202
14020000, 75443
14030000, 69322
14040000, 65384
14050000, 65451
14060000, 65059
14070000, 64821
14080000, 65106
14090000, 66319
14100000, 63524
14110000, 65068
14120000, 66120
14130000, 63836
14140000, 67198
14150000, 65047
14160000, 65098
14170000, 67447
14180000, 64284
14190000, 64285
14200000, 64364
14210000, 65266
14220000, 65420
14230000, 64852
14240000, 67091
14250000, 65169
14260000, 63814
14270000, 66056
14280000, 66137
14290000, 64665
14300000, 66129
14310000, 65829
14320000, 66373
14330000, 64509
14340000, 65813
14350000, 65887
14360000, 66098
14370000, 65529
14380000, 64191
14390000, 64239
14400000, 65609
14410000, 64810
14420000, 66736
14430000, 64953
14440000, 65726
14450000, 64476
14460000, 65726
14470000, 65589
14480000, 67618
14490000, 63832
14500000, 65595
14510000, 65694
14520000, 65079
14530000, 65292
14540000, 64196
14550000, 65461
14560000, 65517
14570000, 64995
14580000, 64945
14590000, 66287
14600000, 66278
14610000, 64173
14620000, 64631
14630000, 65096
14640000, 65031
14650000, 64726
14660000, 65357
14670000, 64650
14680000, 65612
14690000, 65821
14700000, 66163
14710000, 65621
14720000, 64606
14730000, 65197
14740000, 65638
14750000, 65514
14760000, 64483
14770000, 65714
14780000, 65730
14790000, 65169
14800000, 66093
14810000, 63639
14820000, 65502
14830000, 66466
14840000, 66250
14850000, 65272
14860000, 65217
14870000, 66202
14880000, 64696
14890000, 65200
14900000, 68462
14910000, 63843
14920000, 64652
14930000, 65673
14940000, 66407
14950000, 65015
14960000, 66559
14970000, 64043
14980000, 65604
14990000, 66106
15000000, 66346
15010000, 65609
15020000, 66564
15030000, 64726
15040000, 66293
15050000, 65484
15060000, 64565
15070000, 66192
15080000, 65977
15090000, 65082
15100000, 65972
15110000, 65526
15120000, 67864
15130000, 64486
15140000, 65620
15150000, 65583
15160000, 64921
15170000, 65626
15180000, 65285
15190000, 65209
15200000, 64601
15210000, 66275
15220000, 65663
15230000, 63895
15240000, 65617
15250000, 66156
15260000, 65902
15270000, 65218
15280000, 64886
15290000, 64946
15300000, 66479
15310000, 68210
15320000, 63667
15330000, 64646
15340000, 66328
15350000, 65127
15360000, 65806
15370000, 66540
15380000, 66134
15390000, 66812
15400000, 63828
15410000, 65459
15420000, 66138
15430000, 65844
15440000, 66199
15450000, 66178
15460000, 63339
15470000, 65630
15480000, 66185
15490000, 66152
15500000, 66339
15510000, 65302
15520000, 65467
15530000, 65102
15540000, 66069
15550000, 65472
15560000, 65261
15570000, 67632
15580000, 67495
15590000, 64819
15600000, 66108
15610000, 66063
15620000, 66103
15630000, 65959
15640000, 65869
15650000, 66150
15660000, 65577
15670000, 65005
15680000, 65972
15690000, 65836
15700000, 65610
15710000, 65953
15720000, 65341
15730000, 64911
15740000, 65943
15750000, 66538
15760000, 65109
15770000, 64469
15780000, 66331
15790000, 65224
15800000, 65116
15810000, 65453
15820000, 65153
15830000, 65668
15840000, 66569
15850000, 67325
15860000, 66096
15870000, 66076
15880000, 65031
15890000, 65487
15900000, 65090
15910000, 66728
15920000, 65901
15930000, 65912
15940000, 65705
15950000, 65311
15960000, 67368
15970000, 66844
15980000, 67752
15990000, 64623
16000000, 66083
16010000, 65925
16020000, 66332
16030000, 66150
16040000, 65665
16050000, 65298
16060000, 64941
16070000, 65698
16080000, 66208
16090000, 67134
16100000, 66330
16110000, 66167
16120000, 64598
16130000, 64958
16140000, 65630
16150000, 65195
16160000, 65899
16170000, 65917
16180000, 66245
16190000, 66603
16200000, 64538
16210000, 65945
16220000, 64869
16230000, 66294
16240000, 66937
16250000, 66058
16260000, 66614
16270000, 66252
16280000, 66173
16290000, 65273
16300000, 65523
16310000, 64925
16320000, 66298
16330000, 66914
16340000, 64595
16350000, 65709
16360000, 66580
16370000, 64568
16380000, 67587
16390000, 66117
16400000, 66287
16410000, 65230
16420000, 65972
16430000, 65185
16440000, 66564
16450000, 65234
16460000, 65802
16470000, 65343
16480000, 66094
16490000, 66009
16500000, 66099
16510000, 64716
16520000, 67194
16530000, 65616
16540000, 69012
16550000, 63557
16560000, 65652
16570000, 66351
16580000, 66739
16590000, 63833
16600000, 66287
16610000, 64788
16620000, 67140
16630000, 64268
16640000, 65762
16650000, 65077
16660000, 65970
16670000, 67168
16680000, 65249
16690000, 66054
16700000, 67098
16710000, 65639
16720000, 67194
16730000, 65784
16740000, 64441
16750000, 64265
16760000, 67430
16770000, 64746
16780000, 65520
16790000, 66794
16800000, 66211
16810000, 65768
16820000, 64418
16830000, 64733
16840000, 66746
16850000, 65138
16860000, 64519
16870000, 66225
16880000, 66342
16890000, 65573
16900000, 66339
16910000, 66191
16920000, 63422
16930000, 66578
16940000, 64867
16950000, 65970
16960000, 64875
16970000, 65413
16980000, 64986
16990000, 65412
17000000, 66421
17010000, 64801
17020000, 66978
17030000, 65420
17040000, 64649
17050000, 63264
17060000, 65988
17070000, 64559
17080000, 66081
17090000, 65728
17100000, 64429
17110000, 64601
17120000, 65163
17130000, 65095
17140000, 66264
17150000, 64892
17160000, 67106
17170000, 62920
17180000, 65702
17190000, 67503
17200000, 65228
17210000, 64065
17220000, 65924
17230000, 62929
17240000, 66554
17250000, 64387
17260000, 64911
17270000, 67477
17280000, 64587
17290000, 65088
17300000, 64669
17310000, 66089
17320000, 65095
17330000, 65549
17340000, 65731
17350000, 65898
17360000, 66662
17370000, 65552
17380000, 66125
17390000, 65061
17400000, 65775
17410000, 65770
17420000, 64520
17430000, 66693
17440000, 67168
17450000, 65228
17460000, 65264
17470000, 65534
17480000, 67060
17490000, 65280
17500000, 66314
17510000, 64374
17520000, 65344
17530000, 64957
17540000, 66850
17550000, 65594
17560000, 65021
17570000, 66583
17580000, 65046
17590000, 65988
17600000, 65862
17610000, 66106
17620000, 66159
17630000, 65916
17640000, 65868
17650000, 64997
17660000, 63638
17670000, 66447
17680000, 66451
17690000, 65389
17700000, 64420
17710000, 66451
17720000, 63791
17730000, 65699
17740000, 65838
17750000, 65765
17760000, 64715
17770000, 65774
17780000, 65465
17790000, 63586
17800000, 67502
17810000, 64254
17820000, 65604
17830000, 65954
17840000, 64146
17850000, 66462
17860000, 65678
17870000, 65691
17880000, 64209
17890000, 65044
17900000, 65979
17910000, 67550
17920000, 65341
17930000, 66724
17940000, 64866
17950000, 65750
17960000, 66027
17970000, 63571
17980000, 67766
17990000, 64149
18000000, 63571
18010000, 65813
18020000, 64963
18030000, 65261
18040000, 65407
18050000, 65479
18060000, 66253
18070000, 66001
18080000, 64670
18090000, 65886
18100000, 67751
18110000, 64636
18120000, 66991
18130000, 65033
18140000, 66687
18150000, 66111
18160000, 65675
18170000, 65076
18180000, 65198
18190000, 65951
18200000, 65849
18210000, 66011
18220000, 65915
18230000, 66977
18240000, 65238
18250000, 66628
18260000, 64471
18270000, 66095
18280000, 65697
18290000, 66349
18300000, 63425
18310000, 64690
18320000, 65834
18330000, 65136
18340000, 65159
18350000, 66055
18360000, 64419
18370000, 64832
18380000, 65402
18390000, 65947
18400000, 64858
18410000, 67214
18420000, 64748
18430000, 65186
18440000, 66899
18450000, 65106
18460000, 65139
18470000, 65761
18480000, 64009
18490000, 64202
18500000, 66452
18510000, 65530
18520000, 65677
18530000, 64989
18540000, 65767
18550000, 66901
18560000, 64224
18570000, 65059
18580000, 65348
18590000, 65175
18600000, 66040
18610000, 64834
18620000, 65055
18630000, 65887
18640000, 63735
18650000, 67260
18660000, 65941
18670000, 64740
18680000, 64601
18690000, 64934
18700000, 65605
18710000, 66844
18720000, 65751
18730000, 65114
18740000, 65377
18750000, 65523
18760000, 64852
18770000, 66326
18780000, 65819
18790000, 65909
18800000, 64750
18810000, 65138
18820000, 63588
18830000, 63560
18840000, 65767
18850000, 64672
18860000, 64909
18870000, 64546
18880000, 66237
18890000, 63334
18900000, 65938
18910000, 65168
18920000, 65453
18930000, 65486
18940000, 65017
18950000, 64146
18960000, 65414
18970000, 67346
18980000, 65791
18990000, 64630
19000000, 65144
19010000, 64767
19020000, 65750
19030000, 65792
19040000, 64794
19050000, 66244
19060000, 65708
19070000, 64844
19080000, 64885
19090000, 66235
19100000, 64762
19110000, 64841
19120000, 64648
19130000, 64835
19140000, 64273
19150000, 67940
19160000, 65088
19170000, 64862
19180000, 66023
19190000, 65976
19200000, 64900
19210000, 64437
19220000, 66305
19230000, 64818
19240000, 67906
19250000, 64122
19260000, 64991
19270000, 65169
19280000, 66186
19290000, 65501
19300000, 66475
19310000, 66239
19320000, 64825
19330000, 65339
19340000, 65623
19350000, 65382
19360000, 65828
19370000, 65515
19380000, 64585
19390000, 64985
19400000, 64059
19410000, 66373
19420000, 65441
19430000, 65032
19440000, 65914
19450000, 64148
19460000, 65731
19470000, 66598
19480000, 65816
19490000, 65109
19500000, 65056
19510000, 65418
19520000, 66410
19530000, 65501
19540000, 65736
19550000, 63607
19560000, 65719
19570000, 66337
19580000, 65672
19590000, 65521
19600000, 64894
19610000, 64889
19620000, 64866
19630000, 65504
19640000, 63558
19650000, 66130
19660000, 65311
19670000, 65888
19680000, 64708
19690000, 67378
19700000, 65823
19710000, 63289
19720000, 66366
19730000, 66686
19740000, 63769
19750000, 66347
19760000, 64952
19770000, 65592
19780000, 65020
19790000, 65161
19800000, 66727
19810000, 65391
19820000, 64335
19830000, 64441
19840000, 65266
19850000, 67164
19860000, 65218
19870000, 66082
19880000, 65810
19890000, 66394
19900000, 65012
19910000, 65117
19920000, 66141
19930000, 65691
19940000, 63385
19950000, 67110
19960000, 65131
19970000, 65530
19980000, 65872
19990000, 65671
20000000, 67334
20010000, 64986
20020000, 65977
20030000, 65250
20040000, 64167
20050000, 64642
20060000, 66349
20070000, 64587
20080000, 64905
20090000, 65227
20100000, 64511
20110000, 65303
20120000, 66326
20130000, 66193
20140000, 64618
20150000, 66187
20160000, 65224
20170000, 66152
20180000, 65910
20190000, 65319
20200000, 65947
20210000, 66743
20220000, 64803
20230000, 65890
20240000, 65310
20250000, 66958
20260000, 65292
20270000, 65822
20280000, 64984
20290000, 64703
20300000, 64220
20310000, 65288
20320000, 65506
20330000, 64912
20340000, 64616
20350000, 66881
20360000, 65345
20370000, 66470
20380000, 65148
20390000, 66578
20400000, 66165
20410000, 63664
20420000, 64593
20430000, 64897
20440000, 66914
20450000, 65656
20460000, 66475
20470000, 65086
20480000, 65367
20490000, 65253
20500000, 65503
20510000, 66150
20520000, 64685
20530000, 65995
20540000, 65939
20550000, 65250
20560000, 66564
20570000, 63810
20580000, 65187
20590000, 64532
20600000, 65803
20610000, 63767
20620000, 66460
20630000, 65363
20640000, 65749
20650000, 63971
20660000, 63997
20670000, 65119
20680000, 66988
20690000, 64099
20700000, 66409
20710000, 63836
20720000, 64065
20730000, 65916
20740000, 66473
20750000, 65068
20760000, 65424
20770000, 67110
20780000, 64553
20790000, 64040
20800000, 65895
20810000, 64849
20820000, 65287
20830000, 65513
20840000, 65755
20850000, 66062
20860000, 65974
20870000, 66436
20880000, 65537
20890000, 64783
20900000, 66730
20910000, 65212
20920000, 66802
20930000, 63316
20940000, 66618
20950000, 66458
20960000, 66009
20970000, 65735
20980000, 65066
20990000, 67965
21000000, 65676
21010000, 65087
21020000, 64546
21030000, 67750
21040000, 66027
21050000, 65660
21060000, 65140
21070000, 66043
21080000, 65821
21090000, 66115
21100000, 64195
21110000, 65749
21120000, 66196
21130000, 66373
21140000, 64208
21150000, 66082
21160000, 65312
21170000, 67021
21180000, 64814
21190000, 65097
21200000, 66230
21210000, 65321
21220000, 66371
21230000, 66066
21240000, 65901
21250000, 64062
21260000, 67290
21270000, 65017
21280000, 66861
21290000, 64414
21300000, 66546
21310000, 65416
21320000, 65630
21330000, 64505
21340000, 66029
21350000, 66032
21360000, 66264
21370000, 65814
21380000, 67178
21390000, 64799
21400000, 64890
21410000, 66251
21420000, 65495
21430000, 65727
21440000, 65284
21450000, 67967
21460000, 65434
21470000, 67604
21480000, 62956
21490000, 64816
21500000, 67545
21510000, 66048
21520000, 65435
21530000, 66526
21540000, 65903
21550000, 65392
21560000, 64725
21570000, 64332
21580000, 66439
21590000, 65892
21600000, 65090
21610000, 65960
21620000, 65203
21630000, 66734
21640000, 64695
21650000, 66599
21660000, 67082
21670000, 66412
21680000, 67046
21690000, 64708
21700000, 64839
21710000, 65387
21720000, 66038
21730000, 66719
21740000, 65197
21750000, 65410
21760000, 66536
21770000, 65694
21780000, 65686
21790000, 66088
21800000, 66213
21810000, 65754
21820000, 65662
21830000, 64799
21840000, 67336
21850000, 65638
21860000, 66882
21870000, 66761
21880000, 65871
21890000, 66190
21900000, 65830
21910000, 66097
21920000, 65909
21930000, 66992
21940000, 65062
21950000, 65158
21960000, 65680
21970000, 66207
21980000, 66494
21990000, 64532
22000000, 64309
22010000, 66397
22020000, 66423
22030000, 66699
22040000, 66308
22050000, 65028
22060000, 68226
22070000, 64111
22080000, 65751
22090000, 67048
22100000, 64212
22110000, 65801
22120000, 65802
22130000, 65551
22140000, 64579
22150000, 65989
22160000, 67624
22170000, 65282
22180000, 65618
22190000, 64842
22200000, 67405
22210000, 65645
22220000, 64746
22230000, 67314
22240000, 65592
22250000, 66269
22260000, 66413
22270000, 65698
22280000, 67313
22290000, 65404
22300000, 65617
22310000, 65770
22320000, 66038
22330000, 65650
22340000, 64873
22350000, 67849
22360000, 66509
22370000, 65241
22380000, 66098
22390000, 64581
22400000, 67451
22410000, 65803
22420000, 66415
22430000, 66103
22440000, 66188
22450000, 64475
22460000, 65893
22470000, 64844
22480000, 66345
22490000, 65486
22500000, 64830
22510000, 68264
22520000, 66191
22530000, 65180
22540000, 66647
22550000, 66681
22560000, 67070
22570000, 68445
22580000, 68361
22590000, 67428
22600000, 66687
22610000, 64862
22620000, 64786
22630000, 65988
22640000, 66120
22650000, 66203
22660000, 65563
22670000, 67408
22680000, 64445
22690000, 67050
22700000, 63878
22710000, 65914
22720000, 65134
22730000, 65427
22740000, 66424
22750000, 65796
22760000, 65921
22770000, 66397
22780000, 64949
22790000, 65654
22800000, 67099
22810000, 66929
22820000, 65104
22830000, 65727
22840000, 66611
22850000, 65928
22860000, 65251
22870000, 67033
22880000, 66407
22890000, 65390
22900000, 65594
22910000, 66318
22920000, 65732
22930000, 66258
22940000, 65883
22950000, 66503
22960000, 65799
22970000, 66764
22980000, 66255
22990000, 65557
23000000, 68387
23010000, 63877
23020000, 65811
23030000, 66079
23040000, 66959
23050000, 64127
23060000, 66058
23070000, 66422
23080000, 67603
23090000, 67035
23100000, 64869
23110000, 67276
23120000, 66907
23130000, 67213
23140000, 64775
23150000, 66454
23160000, 66150
23170000, 66326
23180000, 67094
23190000, 65250
23200000, 66346
23210000, 66617
23220000, 64704
23230000, 65683
23240000, 67249
23250000, 66717
23260000, 65233
23270000, 66282
23280000, 66991
23290000, 65835
23300000, 65952
23310000, 67844
23320000, 66165
23330000, 67433
23340000, 65752
23350000, 64150
23360000, 66902
23370000, 65787
23380000, 67905
23390000, 65170
23400000, 67263
23410000, 65715
23420000, 67937
23430000, 65874
23440000, 65425
23450000, 67793
23460000, 66569
23470000, 65902
23480000, 65874
23490000, 66088
23500000, 66028
23510000, 66895
23520000, 66265
23530000, 65612
23540000, 66893
23550000, 66096
23560000, 67145
23570000, 65759
23580000, 68141
23590000, 65824
23600000, 66817
23610000, 65130
23620000, 66493
23630000, 65856
23640000, 64479
23650000, 67542
23660000, 65588
23670000, 65997
23680000, 67614
23690000, 67011
23700000, 66766
23710000, 65452
23720000, 65995
23730000, 66104
23740000, 65927
23750000, 68164
23760000, 65264
23770000, 68215
23780000, 65866
23790000, 65913
23800000, 66118
23810000, 65997
23820000, 66799
23830000, 67014
23840000, 65752
23850000, 66634
23860000, 64751
23870000, 67915
23880000, 65805
23890000, 68155
23900000, 66663
23910000, 66140
23920000, 66642
23930000, 65008
23940000, 65717
23950000, 65789
23960000, 64849
23970000, 66268
23980000, 64325
23990000, 67348
24000000, 65617
24010000, 66685
24020000, 67478
24030000, 66654
24040000, 65805
24050000, 66650
24060000, 66584
24070000, 66215
24080000, 67200
24090000, 66780
24100000, 66057
24110000, 65627
24120000, 67353
24130000, 65651
24140000, 65957
24150000, 66530
24160000, 65379
24170000, 68330
24180000, 65239
24190000, 66301
24200000, 66753
24210000, 66374
24220000, 67644
24230000, 67287
24240000, 67232
24250000, 68232
24260000, 63967
24270000, 68640
24280000, 65340
24290000, 66365
24300000, 65992
24310000, 67003
24320000, 66121
24330000, 65921
24340000, 66969
24350000, 67669
24360000, 65859
24370000, 66210
24380000, 67536
24390000, 65394
24400000, 66209
24410000, 66739
24420000, 66540
24430000, 64838
24440000, 68250
24450000, 67688
24460000, 67372
24470000, 67623
24480000, 66712
24490000, 66948
24500000, 68030
24510000, 66016
24520000, 67406
24530000, 67301
24540000, 66534
24550000, 66053
24560000, 66643
24570000, 66999
24580000, 66639
24590000, 66949
24600000, 67317
24610000, 66569
24620000, 68364
24630000, 66008
24640000, 68072
24650000, 65646
24660000, 66865
24670000, 67414
24680000, 68937
24690000, 65039
24700000, 66363
24710000, 65498
24720000, 67740
24730000, 67372
24740000, 66269
24750000, 67482
24760000, 67259
24770000, 66598
24780000, 67458
24790000, 66271
24800000, 68295
24810000, 68261
24820000, 66231
24830000, 66967
24840000, 67335
24850000, 67380
24860000, 67612
24870000, 66338
24880000, 66661
24890000, 66861
24900000, 66848
24910000, 67918
24920000, 67376
24930000, 65919
24940000, 70046
24950000, 67526
24960000, 66878
24970000, 67070
24980000, 67851
24990000, 67008
25000000, 65977
25010000, 67941
25020000, 66621
25030000, 66756
25040000, 68375
25050000, 66592
25060000, 66064
25070000, 66090
25080000, 66140
25090000, 67540
25100000, 67137
25110000, 68784
25120000, 65818
25130000, 68271
25140000, 65731
25150000, 67420
25160000, 66922
25170000, 66001
25180000, 67072
25190000, 65284
25200000, 66869
25210000, 65993
25220000, 68148
25230000, 65599
25240000, 66289
25250000, 66849
25260000, 69228
25270000, 66547
25280000, 67628
25290000, 66105
25300000, 67818
25310000, 66986
25320000, 67907
25330000, 66323
25340000, 67780
25350000, 67187
25360000, 66019
25370000, 66890
25380000, 67676
25390000, 67508
25400000, 67101
25410000, 70021
25420000, 65423
25430000, 67177
25440000, 66825
25450000, 66850
25460000, 66864
25470000, 66963
25480000, 66968
25490000, 66892
25500000, 67600
25510000, 67235
25520000, 66664
25530000, 68054
25540000, 67130
25550000, 66038
25560000, 67314
25570000, 67307
25580000, 67744
25590000, 66182
25600000, 67253
25610000, 68413
25620000, 66111
25630000, 68362
25640000, 66219
25650000, 67589
25660000, 67233
25670000, 66333
25680000, 67417
25690000, 66466
25700000, 68098
25710000, 70624
25720000, 65540
25730000, 67513
25740000, 67983
25750000, 69717
25760000, 68477
25770000, 68311
25780000, 66060
25790000, 67628
25800000, 67851
25810000, 66744
25820000, 67703
25830000, 66438
25840000, 68154
25850000, 66690
25860000, 68568
25870000, 67942
25880000, 68429
25890000, 68064
25900000, 67915
25910000, 67737
25920000, 67972
25930000, 69009
25940000, 66376
25950000, 68736
25960000, 67974
25970000, 67599
25980000, 68243
25990000, 67208
26000000, 68232
26010000, 66983
26020000, 67968
26030000, 67285
26040000, 67750
26050000, 68635
26060000, 67347
26070000, 67399
26080000, 68255
26090000, 69613
26100000, 66506
26110000, 68677
26120000, 67828
26130000, 67750
26140000, 68183
26150000, 67845
26160000, 69220
26170000, 68102
26180000, 68212
26190000, 66821
26200000, 68108
26210000, 68756
26220000, 69250
26230000, 67598
26240000, 67652
26250000, 67565
26260000, 69935
26270000, 65963
26280000, 67511
26290000, 67774
26300000, 70325
26310000, 66502
26320000, 66959
26330000, 70773
26340000, 68568
26350000, 67796
26360000, 69123
26370000, 68390
26380000, 67898
26390000, 68933
26400000, 66511
26410000, 69361
26420000, 68741
26430000, 66403
26440000, 68123
26450000, 68613
26460000, 67379
26470000, 68581
26480000, 67714
26490000, 69190
26500000, 68210
26510000, 67651
26520000, 69284
26530000, 68328
26540000, 68700
26550000, 68880
26560000, 68194
26570000, 67555
26580000, 68895
26590000, 67477
26600000, 67482
26610000, 68657
26620000, 70974
26630000, 70735
26640000, 66249
26650000, 68013
26660000, 68269
26670000, 70915
26680000, 65679
26690000, 68187
26700000, 68339
26710000, 68468
26720000, 68556
26730000, 68294
26740000, 67956
26750000, 68452
26760000, 67108
26770000, 70565
26780000, 68047
26790000, 70470
26800000, 67784
26810000, 68726
26820000, 69202
26830000, 68346
26840000, 69332
26850000, 67033
26860000, 68950
26870000, 68880
26880000, 67280
26890000, 68290
26900000, 69512
26910000, 67023
26920000, 68906
26930000, 69715
26940000, 70239
26950000, 67329
26960000, 70058
26970000, 67973
26980000, 68305
26990000, 69240
27000000, 68133
27010000, 68220
27020000, 67682
27030000, 69276
27040000, 68433
27050000, 68035
27060000, 67795
27070000, 70107
27080000, 67332
27090000, 68843
27100000, 69871
27110000, 67035
27120000, 68869
27130000, 68693
27140000, 66570
27150000, 69976
27160000, 68538
27170000, 68550
27180000, 68749
27190000, 69005
27200000, 68068
27210000, 68638
27220000, 68961
27230000, 69100
27240000, 67967
27250000, 68028
27260000, 67029
27270000, 67710
27280000, 67306
27290000, 69644
27300000, 69671
27310000, 67351
27320000, 69781
27330000, 67764
27340000, 67015
27350000, 69478
27360000, 67808
27370000, 69406
27380000, 69610
27390000, 68313
27400000, 69639
27410000, 66801
27420000, 68294
27430000, 69600
27440000, 67870
27450000, 67032
27460000, 70669
27470000, 65420
27480000, 69143
27490000, 67826
27500000, 71239
27510000, 68118
27520000, 67536
27530000, 70755
27540000, 69088
27550000, 68088
27560000, 68628
27570000, 67658
27580000, 68943
27590000, 70281
27600000, 68713
27610000, 68825
27620000, 68761
27630000, 68017
27640000, 68699
27650000, 67064
27660000, 69138
27670000, 68151
27680000, 68674
27690000, 68168
27700000, 69104
27710000, 70365
27720000, 67485
27730000, 68267
27740000, 69043
27750000, 71038
27760000, 69081
27770000, 66501
27780000, 68268
27790000, 67589
27800000, 68441
27810000, 66954
27820000, 70142
27830000, 68982
27840000, 68631
27850000, 68320
27860000, 68648
27870000, 67584
27880000, 68658
27890000, 68206
27900000, 69650
27910000, 68667
27920000, 67380
27930000, 68603
27940000, 68915
27950000, 67910
27960000, 68892
27970000, 67735
27980000, 67698
27990000, 68084
28000000, 69525
28010000, 68603
28020000, 68871
28030000, 70435
28040000, 68104
28050000, 67853
28060000, 69074
28070000, 68838
28080000, 67725
28090000, 68666
28100000, 68602
28110000, 68976
28120000, 69789
28130000, 67155
28140000, 68820
28150000, 68549
28160000, 67531
28170000, 69962
28180000, 68076
28190000, 67360
28200000, 70000
28210000, 67927
28220000, 69064
28230000, 69275
28240000, 69471
28250000, 67009
28260000, 68143
28270000, 69286
28280000, 68839
28290000, 69621
28300000, 68884
28310000, 66909
28320000, 69162
28330000, 67131
28340000, 69534
28350000, 68392
28360000, 71070
28370000, 68237
28380000, 68911
28390000, 69365
28400000, 68705
28410000, 70221
28420000, 68105
28430000, 69675
28440000, 68662
28450000, 69769
28460000, 68710
28470000, 70045
28480000, 68633
28490000, 68248
28500000, 68420
28510000, 68263
28520000, 70318
28530000, 69567
28540000, 68861
28550000, 67458
28560000, 69444
28570000, 68032
28580000, 68642
28590000, 69084
28600000, 69302
28610000, 70140
28620000, 68284
28630000, 68605
28640000, 67676
28650000, 68896
28660000, 69145
28670000, 70437
28680000, 68219
28690000, 69223
28700000, 68658
28710000, 70586
28720000, 68308
28730000, 68298
28740000, 68263
28750000, 69964
28760000, 68866
28770000, 70004
28780000, 67014
28790000, 69670
28800000, 68691
28810000, 70053
28820000, 68874
28830000, 70226
28840000, 68454
28850000, 68719
28860000, 69024
28870000, 69195
28880000, 69100
28890000, 69157
28900000, 68638
28910000, 67626
28920000, 69949
28930000, 69604
28940000, 69235
28950000, 67528
28960000, 70721
28970000, 68366
28980000, 68280
28990000, 68148
29000000, 70556
29010000, 69396
29020000, 69967
29030000, 68620
29040000, 70594
29050000, 67794
29060000, 69454
29070000, 69166
29080000, 70486
29090000, 69035
29100000, 69464
29110000, 69378
29120000, 67949
29130000, 69161
29140000, 68851
29150000, 70184
29160000, 67573
29170000, 70481
29180000, 69849
29190000, 68992
29200000, 68719
29210000, 68394
29220000, 69853
29230000, 68168
29240000, 69249
29250000, 68302
29260000, 69068
29270000, 69541
29280000, 68626
29290000, 69204
29300000, 69430
29310000, 69227
29320000, 70017
29330000, 68994
29340000, 68575
29350000, 68617
29360000, 71230
29370000, 70089
29380000, 68048
29390000, 69958
29400000, 68504
29410000, 69077
29420000, 69513
29430000, 68847
29440000, 68269
29450000, 69169
29460000, 68843
29470000, 70172
29480000, 69712
29490000, 70345
29500000, 69221
29510000, 68377
29520000, 70419
29530000, 69101
29540000, 69201
29550000, 70953
29560000, 68496
29570000, 68290
29580000, 69011
29590000, 71507
29600000, 69013
29610000, 69770
29620000, 68567
29630000, 69595
29640000, 69365
29650000, 71880
29660000, 68827
29670000, 70703
29680000, 68454
29690000, 70112
29700000, 69445
29710000, 67588
29720000, 69400
29730000, 69711
29740000, 68814
29750000, 70586
29760000, 68072
29770000, 71068
29780000, 68836
29790000, 68812
29800000, 70034
29810000, 69862
29820000, 71014
29830000, 69278
29840000, 68356
29850000, 67788
29860000, 73089
29870000, 67661
29880000, 69468
29890000, 68517
29900000, 69866
29910000, 68052
29920000, 68929
29930000, 70762
29940000, 70668
29950000, 68348
29960000, 69205
29970000, 69312
29980000, 70644
29990000, 69646
30000000, 70712
30010000, 68760
30020000, 68745
30030000, 69670
30040000, 69315
30050000, 70224
30060000, 68661
30070000, 70461
30080000, 69971
30090000, 67685
30100000, 70068
30110000, 69354
30120000, 70563
30130000, 68892
30140000, 70021
30150000, 69332
30160000, 70815
30170000, 70886
30180000, 67766
30190000, 69508
30200000, 69102
30210000, 68808
30220000, 71024
30230000, 70336
30240000, 68354
30250000, 69265
30260000, 69859
30270000, 71359
30280000, 68975
30290000, 70534
30300000, 68448
30310000, 70630
30320000, 69709
30330000, 69659
30340000, 69761
30350000, 71111
30360000, 68624
30370000, 71389
30380000, 68345
30390000, 71098
30400000, 69762
30410000, 68829
30420000, 69579
30430000, 71782
30440000, 68196
30450000, 69674
30460000, 71135
30470000, 69794
30480000, 70094
30490000, 68847
30500000, 70409
30510000, 69469
30520000, 69291
30530000, 70500
30540000, 69193
30550000, 68046
30560000, 68554
30570000, 69243
30580000, 70886
30590000, 68921
30600000, 69885
30610000, 70774
30620000, 68175
30630000, 70090
30640000, 68347
30650000, 68301
30660000, 69473
30670000, 68446
30680000, 70040
30690000, 70159
30700000, 68390
30710000, 69003
30720000, 69420
30730000, 69010
30740000, 69797
30750000, 70355
30760000, 69532
30770000, 70586
30780000, 70797
30790000, 68691
30800000, 68673
30810000, 70559
30820000, 68824
30830000, 70181
30840000, 68104
30850000, 67474
30860000, 70555
30870000, 68374
30880000, 70258
30890000, 68632
30900000, 68703
30910000, 68067
30920000, 70320
30930000, 69397
30940000, 69956
30950000, 69339
30960000, 69388
30970000, 69795
30980000, 69752
30990000, 70387
31000000, 68037
31010000, 69407
31020000, 70577
31030000, 69792
31040000, 72469
31050000, 69398
31060000, 68992
31070000, 69635
31080000, 69302
31090000, 69897
31100000, 69364
31110000, 68554
31120000, 70857
31130000, 68021
31140000, 69746
31150000, 69457
31160000, 69846
31170000, 68598
31180000, 70005
31190000, 70179
31200000, 70892
31210000, 70121
31220000, 68558
31230000, 69401
31240000, 70451
31250000, 68507
31260000, 67932
31270000, 70046
31280000, 68737
31290000, 70523
31300000, 70955
31310000, 67473
31320000, 69752
31330000, 69803
31340000, 69414
31350000, 67446
31360000, 70915
31370000, 69269
31380000, 69902
31390000, 72342
31400000, 68189
31410000, 69446
31420000, 69720
31430000, 70612
31440000, 67944
31450000, 71384
31460000, 71861
31470000, 67367
31480000, 69194
31490000, 68809
31500000, 68977
31510000, 69627
31520000, 70138
31530000, 69316
31540000, 70467
31550000, 67865
31560000, 71000
31570000, 68685
31580000, 68874
31590000, 69634
31600000, 69437
31610000, 68236
31620000, 71175
31630000, 68681
31640000, 71123
31650000, 69845
31660000, 68975
31670000, 69413
31680000, 70675
31690000, 69516
31700000, 68694
31710000, 68935
31720000, 69511
31730000, 72135
31740000, 70378
31750000, 68042
31760000, 71049
31770000, 68655
31780000, 69858
31790000, 69370
31800000, 69130
31810000, 70255
31820000, 71270
31830000, 67539
31840000, 69397
31850000, 69635
31860000, 69158
31870000, 68531
31880000, 69303
31890000, 69936
31900000, 69278
31910000, 69937
31920000, 70075
31930000, 68667
31940000, 70072
31950000, 70088
31960000, 69422
31970000, 71079
31980000, 69916
31990000, 69819
32000000, 70050
32010000, 69531
32020000, 69810
32030000, 68297
32040000, 70812
32050000, 69201
32060000, 69886
32070000, 69373
32080000, 71315
32090000, 69097
32100000, 70485
32110000, 69338
32120000, 69131
32130000, 71209
32140000, 68992
32150000, 70032
32160000, 70429
32170000, 67875
32180000, 71342
32190000, 69072
32200000, 69961
32210000, 69634
32220000, 68230
32230000, 71574
32240000, 69474
32250000, 69698
32260000, 69683
32270000, 70054
32280000, 68601
32290000, 68597
32300000, 70690
32310000, 69957
32320000, 68900
32330000, 69717
32340000, 69400
32350000, 69652
32360000, 70276
32370000, 70553
32380000, 68002
32390000, 69175
32400000, 69541
32410000, 69688
32420000, 68918
32430000, 69999
32440000, 69842
32450000, 69530
32460000, 71033
32470000, 69334
32480000, 69312
32490000, 69407
32500000, 68566
32510000, 69577
32520000, 70714
32530000, 69894
32540000, 68758
32550000, 71904
32560000, 67574
32570000, 70176
32580000, 70928
32590000, 67666
32600000, 70040
32610000, 68389
32620000, 71494
32630000, 68056
32640000, 71489
32650000, 69472
32660000, 69431
32670000, 70470
32680000, 69990
32690000, 69669
32700000, 68607
32710000, 70647
32720000, 69929
32730000, 70057
32740000, 68638
32750000, 68943
32760000, 68470
32770000, 70202
32780000, 70530
32790000, 69175
32800000, 68450
32810000, 70380
32820000, 71141
32830000, 69233
32840000, 69273
32850000, 70430
32860000, 69229
32870000, 69584
32880000, 69794
32890000, 69032
32900000, 69719
32910000, 69953
32920000, 70280
32930000, 69309
32940000, 70998
32950000, 67672
32960000, 69298
32970000, 70751
32980000, 68758
32990000, 70204
33000000, 70594
33010000, 69979
33020000, 69141
33030000, 69011
33040000, 70466
33050000, 70587
33060000, 70180
33070000, 69741
33080000, 70184
33090000, 69355
33100000, 69368
33110000, 70024
33120000, 70721
33130000, 68072
33140000, 69587
33150000, 68640
33160000, 71048
33170000, 69018
33180000, 69544
33190000, 68794
33200000, 69289
33210000, 71000
33220000, 68603
33230000, 70050
33240000, 69300
33250000, 69673
33260000, 69555
33270000, 69170
33280000, 69977
33290000, 70479
33300000, 68529
33310000, 70928
33320000, 70046
33330000, 69348
33340000, 70264
33350000, 68652
33360000, 69144
33370000, 69549
33380000, 70820
33390000, 69051
33400000, 69271
33410000, 70621
33420000, 69778
33430000, 70589
33440000, 67767
33450000, 72231
33460000, 71539
33470000, 68450
33480000, 69671
33490000, 70176
33500000, 70423
33510000, 66734
33520000, 69746
33530000, 68699
33540000, 71324
33550000, 68286
33560000, 68756
33570000, 69196
33580000, 70061
33590000, 69070
33600000, 69715
33610000, 69558
33620000, 69602
33630000, 70337
33640000, 69047
33650000, 69298
33660000, 68414
33670000, 69939
33680000, 68394
33690000, 68663
33700000, 69102
33710000, 70142
33720000, 70377
33730000, 69286
33740000, 68760
33750000, 68935
33760000, 67577
33770000, 70777
33780000, 70725
33790000, 68470
33800000, 68592
33810000, 67972
33820000, 70664
33830000, 70193
33840000, 68688
33850000, 68821
33860000, 70974
33870000, 69529
33880000, 69139
33890000, 68562
33900000, 70072
33910000, 67978
33920000, 68364
33930000, 70250
33940000, 70530
33950000, 70378
33960000, 68365
33970000, 69096
33980000, 69979
33990000, 70771
34000000, 69444
34010000, 71056
34020000, 69826
34030000, 69618
34040000, 69582
34050000, 70118
34060000, 68088
34070000, 69160
34080000, 71048
34090000, 71201
34100000, 68679
34110000, 69074
34120000, 69552
34130000, 70166
34140000, 68303
34150000, 70130
34160000, 69181
34170000, 69667
34180000, 68543
34190000, 71507
34200000, 69619
34210000, 70345
34220000, 71049
34230000, 67603
34240000, 71094
34250000, 69957
34260000, 69605
34270000, 68548
34280000, 69737
34290000, 70753
34300000, 68604
34310000, 69182
34320000, 69264
34330000, 69079
34340000, 70043
34350000, 69018
34360000, 68618
34370000, 70139
34380000, 69793
34390000, 69176
34400000, 69266
34410000, 69018
34420000, 71431
34430000, 70799
34440000, 68680
34450000, 69716
34460000, 69939
34470000, 68323
34480000, 69223
34490000, 69123
34500000, 68204
34510000, 69998
34520000, 68510
34530000, 69403
34540000, 68722
34550000, 70640
34560000, 69614
34570000, 70630
34580000, 67666
34590000, 69991
34600000, 69885
34610000, 69125
34620000, 69700
34630000, 70380
34640000, 71032
34650000, 69786
34660000, 70636
34670000, 68116
34680000, 70225
34690000, 68758
34700000, 70579
34710000, 69015
34720000, 70697
34730000, 67156
34740000, 68865
34750000, 69736
34760000, 69776
34770000, 69010
34780000, 67644
34790000, 70791
34800000, 69233
34810000, 68791
34820000, 68162
34830000, 71241
34840000, 68418
34850000, 69634
34860000, 68264
34870000, 68352
34880000, 70640
34890000, 69685
34900000, 69544
34910000, 68761
34920000, 71150
34930000, 68518
34940000, 69523
34950000, 69343
34960000, 70219
34970000, 68788
34980000, 68325
34990000, 69152
35000000, 70213
35010000, 69226
35020000, 70408
35030000, 69860
35040000, 69808
35050000, 68654
35060000, 69620
35070000, 71173
35080000, 66981
35090000, 69305
35100000, 69237
35110000, 70869
35120000, 69333
35130000, 69549
35140000, 69569
35150000, 70491
35160000, 69478
35170000, 69501
35180000, 68503
35190000, 70546
35200000, 69008
35210000, 68464
35220000, 70979
35230000, 69681
35240000, 68312
35250000, 68392
35260000, 73639
35270000, 67895
35280000, 70103
35290000, 69331
35300000, 69465
35310000, 70301
35320000, 70340
35330000, 69917
35340000, 69401
35350000, 70367
35360000, 69102
35370000, 71686
35380000, 67746
35390000, 69021
35400000, 68919
35410000, 69449
35420000, 68901
35430000, 70995
35440000, 68169
35450000, 68926
35460000, 68839
35470000, 69136
35480000, 70625
35490000, 68670
35500000, 68821
35510000, 68755
35520000, 71225
35530000, 69454
35540000, 68780
35550000, 70339
35560000, 68685
35570000, 69912
35580000, 69484
35590000, 66980
35600000, 69963
35610000, 69302
35620000, 68742
35630000, 67978
35640000, 68954
35650000, 68932
35660000, 70602
35670000, 70536
35680000, 68835
35690000, 68890
35700000, 70541
35710000, 72257
35720000, 67822
35730000, 71342
35740000, 68764
35750000, 68766
35760000, 69981
35770000, 68324
35780000, 70375
35790000, 69239
35800000, 70260
35810000, 69878
35820000, 67700
35830000, 68607
35840000, 70199
35850000, 69142
35860000, 68419
35870000, 69125
35880000, 68113
35890000, 69485
35900000, 69649
35910000, 68586
35920000, 69671
35930000, 69644
35940000, 69289
35950000, 69380
35960000, 68802
35970000, 68165
35980000, 70760
35990000, 67280
36000000, 69072
36010000, 70261
36020000, 69085
36030000, 70348
36040000, 69454
36050000, 68874
36060000, 69121
36070000, 69226
36080000, 68954
36090000, 71503
36100000, 68749
36110000, 68701
36120000, 68978
36130000, 69069
36140000, 70833
36150000, 68134
36160000, 70128
36170000, 69567
36180000, 70017
36190000, 69566
36200000, 69413
36210000, 68671
36220000, 69973
36230000, 68937
36240000, 69179
36250000, 70693
36260000, 68897
36270000, 68858
36280000, 68418
36290000, 68991
36300000, 70131
36310000, 68231
36320000, 70912
36330000, 69689
36340000, 69410
36350000, 67731
36360000, 68522
36370000, 70397
36380000, 69185
36390000, 69026
36400000, 70623
36410000, 70068
36420000, 68499
36430000, 67720
36440000, 69449
36450000, 70415
36460000, 68248
36470000, 68623
36480000, 69259
36490000, 67713
36500000, 68984
36510000, 69060
36520000, 69762
36530000, 68540
36540000, 68967
36550000, 68915
36560000, 70242
36570000, 67750
36580000, 70161
36590000, 68479
36600000, 69596
36610000, 69605
36620000, 68167
36630000, 68361
36640000, 69747
36650000, 70864
36660000, 68323
36670000, 70559
36680000, 68388
36690000, 68191
36700000, 70304
36710000, 70848
36720000, 67518
36730000, 70917
36740000, 68048
36750000, 69079
36760000, 69290
36770000, 70079
36780000, 68430
36790000, 71124
36800000, 69674
36810000, 70186
36820000, 67927
36830000, 71216
36840000, 68640
36850000, 68383
36860000, 67679
36870000, 68483
36880000, 68331
36890000, 70477
36900000, 69466
36910000, 68729
36920000, 70021
36930000, 68497
36940000, 70461
36950000, 68878
36960000, 69513
36970000, 69574
36980000, 68303
36990000, 66922
37000000, 68830
37010000, 68552
37020000, 69301
37030000, 69569
37040000, 68748
37050000, 67910
37060000, 69740
37070000, 67897
37080000, 68564
37090000, 69027
37100000, 69254
37110000, 69736
37120000, 69746
37130000, 70023
37140000, 67807
37150000, 70170
37160000, 69212
37170000, 69695
37180000, 69250
37190000, 70375
37200000, 69068
37210000, 69405
37220000, 67779
37230000, 71039
37240000, 68927
37250000, 68828
37260000, 69934
37270000, 68684
37280000, 68603
37290000, 68498
37300000, 67443
37310000, 69819
37320000, 68484
37330000, 68866
37340000, 69777
37350000, 68437
37360000, 69206
37370000, 68707
37380000, 68013
37390000, 68679
37400000, 70173
37410000, 69044
37420000, 69436
37430000, 69177
37440000, 70071
37450000, 68595
37460000, 68621
37470000, 69745
37480000, 70792
37490000, 67698
37500000, 70023
37510000, 69316
37520000, 67953
37530000, 69029
37540000, 69209
37550000, 68540
37560000, 68936
37570000, 69828
37580000, 69949
37590000, 69525
37600000, 67857
37610000, 70485
37620000, 68706
37630000, 69918
37640000, 69628
37650000, 68772
37660000, 69728
37670000, 68827
37680000, 69417
37690000, 68745
37700000, 70078
37710000, 68861
37720000, 67430
37730000, 69077
37740000, 68532
37750000, 70557
37760000, 67889
37770000, 69293
37780000, 67893
37790000, 68517
37800000, 68435
37810000, 70935
37820000, 69021
37830000, 68530
37840000, 68999
37850000, 68428
37860000, 67277
37870000, 69798
37880000, 69097
37890000, 68514
37900000, 69567
37910000, 69369
37920000, 67892
37930000, 68507
37940000, 70553
37950000, 69155
37960000, 68538
37970000, 67574
37980000, 69127
37990000, 68449
38000000, 70588
38010000, 68404
38020000, 68436
38030000, 70509
38040000, 68854
38050000, 67398
38060000, 70466
38070000, 68791
38080000, 68158
38090000, 70865
38100000, 68681
38110000, 69686
38120000, 70672
38130000, 67613
38140000, 69769
38150000, 68905
38160000, 69032
38170000, 67364
38180000, 68884
38190000, 69309
38200000, 68439
38210000, 69298
38220000, 68707
38230000, 68136
38240000, 70489
38250000, 67681
38260000, 68701
38270000, 68689
38280000, 68156
38290000, 70793
38300000, 68992
38310000, 69343
38320000, 69718
38330000, 68745
38340000, 68856
38350000, 69496
38360000, 68101
38370000, 68268
38380000, 69852
38390000, 68392
38400000, 69339
38410000, 68765
38420000, 69792
38430000, 70149
38440000, 69897
38450000, 69560
38460000, 68963
38470000, 68701
38480000, 68414
38490000, 69791
38500000, 68966
38510000, 69000
38520000, 69942
38530000, 67189
38540000, 71214
38550000, 68218
38560000, 69216
38570000, 70080
38580000, 69285
38590000, 70059
38600000, 70533
38610000, 68684
38620000, 69227
38630000, 68644
38640000, 68140
38650000, 68678
38660000, 69959
38670000, 68446
38680000, 69163
38690000, 70081
38700000, 67816
38710000, 68870
38720000, 69400
38730000, 69150
38740000, 68339
38750000, 69353
38760000, 68147
38770000, 68652
38780000, 69346
38790000, 68816
38800000, 69258
38810000, 68634
38820000, 69850
38830000, 68279
38840000, 67588
38850000, 68393
38860000, 70804
38870000, 68219
38880000, 68279
38890000, 70404
38900000, 67437
38910000, 70747
38920000, 68756
38930000, 67413
38940000, 69871
38950000, 68669
38960000, 69742
38970000, 69107
38980000, 68559
38990000, 70696
39000000, 68920
39010000, 69475
39020000, 71057
39030000, 67866
39040000, 68115
39050000, 68837
39060000, 68604
39070000, 68757
39080000, 69550
39090000, 69227
39100000, 68958
39110000, 69304
39120000, 69121
39130000, 69327
39140000, 69035
39150000, 70606
39160000, 67569
39170000, 71748
39180000, 68168
39190000, 67561
39200000, 69646
39210000, 70433
39220000, 67108
39230000, 70189
39240000, 69561
39250000, 71077
39260000, 67779
39270000, 69983
39280000, 69541
39290000, 69006
39300000, 67530
39310000, 68776
39320000, 70321
39330000, 68819
39340000, 68767
39350000, 71533
39360000, 68906
39370000, 68775
39380000, 68573
39390000, 69425
39400000, 68679
39410000, 68817
39420000, 68655
39430000, 68499
39440000, 69169
39450000, 69101
39460000, 68098
39470000, 69214
39480000, 68609
39490000, 70110
39500000, 70001
39510000, 69484
39520000, 68517
39530000, 68069
39540000, 68577
39550000, 70039
39560000, 68287
39570000, 69182
39580000, 68700
39590000, 68176
39600000, 69172
39610000, 68786
39620000, 68843
39630000, 67746
39640000, 78748
39650000, 71648
39660000, 68847
39670000, 70364
39680000, 69222
39690000, 67996
39700000, 69937
39710000, 68064
39720000, 71706
39730000, 68794
39740000, 69275
39750000, 66873
39760000, 69979
39770000, 68830
39780000, 68363
39790000, 70206
39800000, 68269
39810000, 70002
39820000, 68799
39830000, 68965
39840000, 69589
39850000, 68930
39860000, 68176
39870000, 69747
39880000, 71557
39890000, 66152
39900000, 70261
39910000, 68445
39920000, 69639
39930000, 68894
39940000, 70837
39950000, 69507
39960000, 68097
39970000, 69230
39980000, 69491
39990000, 69835
40000000, 68875
40010000, 67734
40020000, 69422
40030000, 69594
40040000, 68291
40050000, 68283
40060000, 70840
40070000, 67714
40080000, 69412
40090000, 68494
40100000, 68989
40110000, 69961
40120000, 70115
40130000, 69160
40140000, 68434
40150000, 69092
40160000, 68617
40170000, 69518
40180000, 68508
40190000, 69181
40200000, 68322
40210000, 69679
40220000, 70324
40230000, 68164
40240000, 70489
40250000, 68433
40260000, 71634
40270000, 68018
40280000, 70106
40290000, 71050
40300000, 68333
40310000, 69518
40320000, 68335
40330000, 68637
40340000, 69047
40350000, 70989
40360000, 67523
40370000, 70058
40380000, 68257
40390000, 70022
40400000, 69672
40410000, 70002
40420000, 68755
40430000, 69395
40440000, 69034
40450000, 69816
40460000, 68872
40470000, 68318
40480000, 69792
40490000, 69401
40500000, 69580
40510000, 70192
40520000, 67385
40530000, 68276
40540000, 69399
40550000, 70733
40560000, 69028
40570000, 68678
40580000, 68588
40590000, 68997
40600000, 70276
40610000, 67033
40620000, 70342
40630000, 69475
40640000, 68235
40650000, 69297
40660000, 68570
40670000, 69430
40680000, 67973
40690000, 70126
40700000, 69989
40710000, 69441
40720000, 68886
40730000, 70490
40740000, 68406
40750000, 70159
40760000, 69023
40770000, 68157
40780000, 70155
40790000, 70410
40800000, 70258
40810000, 67548
40820000, 70006
40830000, 69738
40840000, 70583
40850000, 68704
40860000, 70618
40870000, 68278
40880000, 68618
40890000, 69648
40900000, 67907
40910000, 69219
40920000, 69788
40930000, 68859
40940000, 70425
40950000, 68818
40960000, 70917
40970000, 69671
40980000, 68660
40990000, 67711
41000000, 68210
41010000, 71269
41020000, 67250
41030000, 69972
41040000, 68467
41050000, 71142
41060000, 67747
41070000, 70873
41080000, 67486
41090000, 69309
41100000, 68855
41110000, 69369
41120000, 68349
41130000, 68132
41140000, 69503
41150000, 70584
41160000, 68141
41170000, 69147
41180000, 69210
41190000, 69203
41200000, 69267
41210000, 70510
41220000, 68176
41230000, 69955
41240000, 69832
41250000, 70163
41260000, 67745
41270000, 70317
41280000, 70271
41290000, 70215
41300000, 69123
41310000, 68890
41320000, 70503
41330000, 67730
41340000, 70559
41350000, 69647
41360000, 69770
41370000, 68051
41380000, 70529
41390000, 69319
41400000, 68263
41410000, 70173
41420000, 69758
41430000, 69254
41440000, 68766
41450000, 70235
41460000, 69705
41470000, 69795
41480000, 68628
41490000, 69249
41500000, 70510
41510000, 70806
41520000, 69631
41530000, 70854
41540000, 69901
41550000, 67893
41560000, 68612
41570000, 69987
41580000, 70379
41590000, 69029
41600000, 69331
41610000, 69732
41620000, 68483
41630000, 69896
41640000, 69087
41650000, 71134
41660000, 68275
41670000, 69776
41680000, 68978
41690000, 69432
41700000, 68617
41710000, 69761
41720000, 68808
41730000, 71199
41740000, 70408
41750000, 69556
41760000, 69232
41770000, 69506
41780000, 68491
41790000, 69225
41800000, 69158
41810000, 68871
41820000, 69208
41830000, 69142
41840000, 68190
41850000, 68653
41860000, 70300
41870000, 69251
41880000, 69323
41890000, 69587
41900000, 69651
41910000, 69447
41920000, 69982
41930000, 68977
41940000, 68903
41950000, 67008
41960000, 71211
41970000, 69244
41980000, 68499
41990000, 69253
42000000, 67940
42010000, 69967
42020000, 66919
42030000, 69690
42040000, 68516
42050000, 69604
42060000, 69100
42070000, 71616
42080000, 71114
42090000, 68220
42100000, 67981
42110000, 68530
42120000, 70008
42130000, 69222
42140000, 71315
42150000, 68723
42160000, 69195
42170000, 69508
42180000, 68796
42190000, 68193
42200000, 69547
42210000, 69281
42220000, 70351
42230000, 70682
42240000, 69631
42250000, 67946
42260000, 70218
42270000, 69283
42280000, 70516
42290000, 68185
42300000, 69542
42310000, 71065
42320000, 68375
42330000, 69080
42340000, 68603
42350000, 68577
42360000, 70158
42370000, 68904
42380000, 70902
42390000, 68346
42400000, 68664
42410000, 70079
42420000, 68309
42430000, 68797
42440000, 69988
42450000, 69499
42460000, 68078
42470000, 69130
42480000, 69603
42490000, 70420
42500000, 70192
42510000, 68492
42520000, 69599
42530000, 67643
42540000, 71091
42550000, 68880
42560000, 69432
42570000, 69644
42580000, 68857
42590000, 69504
42600000, 69171
42610000, 70185
42620000, 68914
42630000, 69750
42640000, 69779
42650000, 69212
42660000, 68496
42670000, 70014
42680000, 68162
42690000, 69746
42700000, 68563
42710000, 70243
42720000, 69899
42730000, 68173
42740000, 68964
42750000, 69636
42760000, 69870
42770000, 69092
42780000, 70225
42790000, 68402
42800000, 71066
42810000, 68775
42820000, 69697
42830000, 69310
42840000, 68389
42850000, 67674
42860000, 69383
42870000, 69464
42880000, 69655
42890000, 68407
42900000, 71011
42910000, 70146
42920000, 69416
42930000, 69672
42940000, 69751
42950000, 69202
42960000, 69547
42970000, 68997
42980000, 69895
42990000, 70412
43000000, 69516
43010000, 69535
43020000, 69266
43030000, 69201
43040000, 68884
43050000, 69476
43060000, 68303
43070000, 70675
43080000, 68308
43090000, 69640
43100000, 71055
43110000, 68828
43120000, 69314
43130000, 70394
43140000, 70464
43150000, 67295
43160000, 70578
43170000, 69855
43180000, 68012
43190000, 69318
43200000, 69603
43210000, 69295
43220000, 69858
43230000, 70010
43240000, 68324
43250000, 70472
43260000, 70144
43270000, 68911
43280000, 69608
43290000, 70897
43300000, 70283
43310000, 68885
43320000, 69112
43330000, 69803
43340000, 69329
43350000, 69493
43360000, 69852
43370000, 68144
43380000, 69476
43390000, 71499
43400000, 69777
43410000, 68515
43420000, 69958
43430000, 67648
43440000, 69238
43450000, 70229
43460000, 68187
43470000, 70855
43480000, 69540
43490000, 69445
43500000, 68402
43510000, 69898
43520000, 69399
43530000, 69816
43540000, 69452
43550000, 69316
43560000, 70051
43570000, 68595
43580000, 68440
43590000, 70531
43600000, 68439
43610000, 68864
43620000, 69982
43630000, 67939
43640000, 69277
43650000, 69538
43660000, 69896
43670000, 67724
43680000, 69475
43690000, 69489
43700000, 68979
43710000, 69476
43720000, 68262
43730000, 70459
43740000, 69154
43750000, 69448
43760000, 69261
43770000, 69940
43780000, 69354
43790000, 68095
43800000, 71156
43810000, 68573
43820000, 70884
43830000, 70273
43840000, 69902
43850000, 69110
43860000, 70040
43870000, 69869
43880000, 68978
43890000, 70012
43900000, 68710
43910000, 71104
43920000, 70415
43930000, 70332
43940000, 68454
43950000, 71113
43960000, 68762
43970000, 69727
43980000, 71767
43990000, 68900
44000000, 69797
44010000, 69675
44020000, 67581
44030000, 69793
44040000, 69854
44050000, 69229
44060000, 69769
44070000, 68392
44080000, 70668
44090000, 70119
44100000, 69004
44110000, 70513
44120000, 69074
44130000, 69191
44140000, 69965
44150000, 72521
44160000, 67692
44170000, 69391
44180000, 69867
44190000, 70365
44200000, 68421
44210000, 68988
44220000, 69321
44230000, 71634
44240000, 69181
44250000, 69719
44260000, 70212
44270000, 69491
44280000, 68888
44290000, 71795
44300000, 70592
44310000, 69019
44320000, 70648
44330000, 69517
44340000, 70245
44350000, 69871
44360000, 69028
44370000, 70634
44380000, 69995
44390000, 69261
44400000, 69482
44410000, 70240
44420000, 68964
44430000, 69973
44440000, 69565
44450000, 69179
44460000, 68676
44470000, 68722
44480000, 70011
44490000, 68721
44500000, 70098
44510000, 70344
44520000, 69806
44530000, 68432
44540000, 70573
44550000, 69350
44560000, 69749
44570000, 69139
44580000, 68631
44590000, 68043
44600000, 69208
44610000, 71511
44620000, 67819
44630000, 70030
44640000, 68743
44650000, 71073
44660000, 69165
44670000, 69711
44680000, 71209
44690000, 69276
44700000, 71464
44710000, 68867
44720000, 68281
44730000, 69549
44740000, 71076
44750000, 69833
44760000, 69418
44770000, 70607
44780000, 68157
44790000, 70768
44800000, 69757
44810000, 69784
44820000, 69100
44830000, 68693
44840000, 71050
44850000, 67998
44860000, 68574
44870000, 71252
44880000, 68037
44890000, 71064
44900000, 68418
44910000, 71361
44920000, 69569
44930000, 71190
44940000, 69545
44950000, 71007
44960000, 70001
44970000, 70127
44980000, 70017
44990000, 70480
45000000, 70438
45010000, 71232
45020000, 69972
45030000, 69188
45040000, 70850
45050000, 69838
45060000, 69625
45070000, 70042
45080000, 70405
45090000, 70827
45100000, 70568
45110000, 69579
45120000, 68797
45130000, 70050
45140000, 68942
45150000, 69537
45160000, 69412
45170000, 69656
45180000, 68121
45190000, 69958
45200000, 69076
45210000, 69703
45220000, 69052
45230000, 70214
45240000, 70270
45250000, 70872
45260000, 69671
45270000, 70000
45280000, 71453
45290000, 70932
45300000, 70545
45310000, 69456
45320000, 69106
45330000, 70898
45340000, 71472
45350000, 70526
45360000, 68808
45370000, 69810
45380000, 68991
45390000, 69393
45400000, 70535
45410000, 69677
45420000, 70010
45430000, 69303
45440000, 69754
45450000, 70637
45460000, 70464
45470000, 70855
45480000, 70395
45490000, 69513
45500000, 69545
45510000, 71013
45520000, 69973
45530000, 71562
45540000, 70316
45550000, 69714
45560000, 71321
45570000, 70341
45580000, 69620
45590000, 69801
45600000, 69502
45610000, 69865
45620000, 69174
45630000, 71114
45640000, 69647
45650000, 71104
45660000, 70195
45670000, 69781
45680000, 69991
45690000, 69324
45700000, 71711
45710000, 69120
45720000, 70726
45730000, 67723
45740000, 69439
45750000, 71041
45760000, 69419
45770000, 69844
45780000, 69382
45790000, 70776
45800000, 70628
45810000, 69458
45820000, 70662
45830000, 69540
45840000, 71802
45850000, 70751
45860000, 68767
45870000, 69952
45880000, 70821
45890000, 70153
45900000, 71093
45910000, 70239
45920000, 68549
45930000, 69701
45940000, 70601
45950000, 70048
45960000, 69537
45970000, 69517
45980000, 69589
45990000, 69178
46000000, 71315
46010000, 70132
46020000, 71367
46030000, 69155
46040000, 70189
46050000, 69300
46060000, 69269
46070000, 71308
46080000, 70713
46090000, 69751
46100000, 68621
46110000, 70045
46120000, 70645
46130000, 70678
46140000, 71921
46150000, 69788
46160000, 70187
46170000, 71341
46180000, 70932
46190000, 67647
46200000, 71437
46210000, 70985
46220000, 69762
46230000, 69710
46240000, 71765
46250000, 70344
46260000, 67855
46270000, 70502
46280000, 70757
46290000, 70058
46300000, 69127
46310000, 71663
46320000, 69952
46330000, 70969
46340000, 68803
46350000, 71455
46360000, 69615
46370000, 70018
46380000, 70484
46390000, 70165
46400000, 71165
46410000, 70869
46420000, 70142
46430000, 70522
46440000, 70539
46450000, 70164
46460000, 70173
46470000, 70761
46480000, 70869
46490000, 69290
46500000, 69296
46510000, 71501
46520000, 70244
46530000, 71599
46540000, 69024
46550000, 71392
46560000, 69932
46570000, 70109
46580000, 69833
46590000, 69268
46600000, 69552
46610000, 71173
46620000, 68858
46630000, 69667
46640000, 68684
46650000, 71113
46660000, 71324
46670000, 70310
46680000, 68461
46690000, 69905
46700000, 69479
46710000, 71896
46720000, 69440
46730000, 70300
46740000, 70103
46750000, 70846
46760000, 70412
46770000, 71340
46780000, 69236
46790000, 69868
46800000, 70763
46810000, 69011
46820000, 70234
46830000, 69979
46840000, 72340
46850000, 70380
46860000, 72184
46870000, 69370
46880000, 70200
46890000, 69083
46900000, 70834
46910000, 70479
46920000, 70491
46930000, 69947
46940000, 69401
46950000, 71155
46960000, 70316
46970000, 71002
46980000, 70534
46990000, 70066
47000000, 70059
47010000, 71900
47020000, 71305
47030000, 69693
47040000, 67888
47050000, 71000
47060000, 69837
47070000, 69663
47080000, 69435
47090000, 71938
47100000, 70969
47110000, 70217
47120000, 69926
47130000, 70986
47140000, 69897
47150000, 69530
47160000, 69911
47170000, 70204
47180000, 70512
47190000, 70603
47200000, 69997
47210000, 69989
47220000, 70610
47230000, 70054
47240000, 69994
47250000, 70623
47260000, 70317
47270000, 70466
47280000, 70382
47290000, 70128
47300000, 70540
47310000, 70815
47320000, 70385
47330000, 70013
47340000, 70802
47350000, 70554
47360000, 70257
47370000, 70288
47380000, 70678
47390000, 70742
47400000, 70024
47410000, 69218
47420000, 70665
47430000, 71261
47440000, 70418
47450000, 70377
47460000, 70783
47470000, 71133
47480000, 69490
47490000, 69351
47500000, 69268
47510000, 73100
47520000, 70184
47530000, 70090
47540000, 70285
47550000, 72227
47560000, 69990
47570000, 69724
47580000, 70507
47590000, 70557
47600000, 69758
47610000, 70928
47620000, 70876
47630000, 69968
47640000, 70591
47650000, 70162
47660000, 70320
47670000, 70242
47680000, 69305
47690000, 70971
47700000, 71084
47710000, 71628
47720000, 69415
47730000, 71615
47740000, 69766
47750000, 69151
47760000, 70104
47770000, 70211
47780000, 71100
47790000, 70603
47800000, 68839
47810000, 71668
47820000, 70780
47830000, 69496
47840000, 70401
47850000, 70976
47860000, 70971
47870000, 72240
47880000, 70628
47890000, 70538
47900000, 70490
47910000, 71052
47920000, 70762
47930000, 70340
47940000, 70140
47950000, 70336
47960000, 71216
47970000, 70043
47980000, 72202
47990000, 69984
48000000, 70534
48010000, 70950
48020000, 70544
48030000, 70517
48040000, 71075
48050000, 72014
48060000, 71657
48070000, 68892
48080000, 71380
48090000, 69417
48100000, 71615
48110000, 70150
48120000, 71781
48130000, 70483
48140000, 69119
48150000, 70608
48160000, 70339
48170000, 69167
48180000, 72777
48190000, 69750
48200000, 71068
48210000, 71682
48220000, 71844
48230000, 70752
48240000, 70433
48250000, 70727
48260000, 70738
48270000, 70975
48280000, 70735
48290000, 70324
48300000, 69590
48310000, 69889
48320000, 71349
48330000, 71429
48340000, 70352
48350000, 72241
48360000, 69934
48370000, 72275
48380000, 70315
48390000, 70068
48400000, 68984
48410000, 71755
48420000, 68560
48430000, 72095
48440000, 69087
48450000, 70408
48460000, 71371
48470000, 70822
48480000, 70891
48490000, 72027
48500000, 70097
48510000, 72361
48520000, 69705
48530000, 71461
48540000, 70996
48550000, 69924
48560000, 71360
48570000, 71122
48580000, 70389
48590000, 71620
48600000, 70683
48610000, 69630
48620000, 71815
48630000, 69896
48640000, 70934
48650000, 71595
48660000, 69614
48670000, 70812
48680000, 71294
48690000, 70903
48700000, 71058
48710000, 70703
48720000, 69610
48730000, 72128
48740000, 70794
48750000, 70630
48760000, 72199
48770000, 73459
48780000, 69976
48790000, 70316
48800000, 70366
48810000, 69922
48820000, 71463
48830000, 72240
48840000, 71293
48850000, 71287
48860000, 69989
48870000, 71403
48880000, 69679
48890000, 70775
48900000, 70550
48910000, 69825
48920000, 70165
48930000, 72399
48940000, 70783
48950000, 71863
48960000, 70296
48970000, 70254
48980000, 73450
48990000, 69705
49000000, 71781
49010000, 71518
49020000, 70285
49030000, 70672
49040000, 69993
49050000, 71134
49060000, 71280
49070000, 70981
49080000, 69152
49090000, 71851
49100000, 70644
49110000, 72120
49120000, 69732
49130000, 69157
49140000, 70686
49150000, 71459
49160000, 71314
49170000, 69610
49180000, 71535
49190000, 71428
49200000, 71261
49210000, 69393
49220000, 71206
49230000, 70613
49240000, 72153
49250000, 69945
49260000, 69755
49270000, 72517
49280000, 70118
49290000, 71739
49300000, 71036
49310000, 70892
49320000, 71052
49330000, 70214
49340000, 72502
49350000, 71325
49360000, 70775
49370000, 69664
49380000, 72653
49390000, 69590
49400000, 70861
49410000, 70610
49420000, 73113
49430000, 70143
49440000, 71566
49450000, 70528
49460000, 72637
49470000, 69211
49480000, 70183
49490000, 74873
49500000, 69615
49510000, 70431
49520000, 71024
49530000, 71714
49540000, 70357
49550000, 70709
49560000, 71256
49570000, 69604
49580000, 71406
49590000, 70702
49600000, 72580
49610000, 69251
49620000, 71925
49630000, 71829
49640000, 72289
49650000, 69596
49660000, 71333
49670000, 71818
49680000, 70588
49690000, 70100
49700000, 69933
49710000, 72195
49720000, 71180
49730000, 70942
49740000, 70799
49750000, 71175
49760000, 69806
49770000, 72177
49780000, 72161
49790000, 70960
49800000, 70015
49810000, 69625
49820000, 72159
49830000, 69827
49840000, 72645
49850000, 69699
49860000, 70116
49870000, 73035
49880000, 70574
49890000, 70127
49900000, 73058
49910000, 70683
49920000, 70435
49930000, 71847
49940000, 72025
49950000, 72062
49960000, 72238
49970000, 70393
49980000, 71025
49990000, 69521
50000000, 73605
50010000, 71415
50020000, 71496
50030000, 70541
50040000, 70046
50050000, 71176
50060000, 71652
50070000, 72543
50080000, 70426
50090000, 73593
50100000, 71947
50110000, 71751
50120000, 70004
50130000, 71037
50140000, 71355
50150000, 70485
50160000, 71340
50170000, 70824
50180000, 70601
50190000, 71974
50200000, 71586
50210000, 71087
50220000, 72229
50230000, 71089
50240000, 71525
50250000, 70512
50260000, 73133
50270000, 71672
50280000, 71631
50290000, 70175
50300000, 72731
50310000, 72298
50320000, 69620
50330000, 70899
50340000, 71314
50350000, 72803
50360000, 72829
50370000, 68961
50380000, 71143
50390000, 69886
50400000, 71727
50410000, 71755
50420000, 70737
50430000, 71925
50440000, 77999
50450000, 77424
50460000, 70865
50470000, 71416
50480000, 72829
50490000, 70818
50500000, 71969
50510000, 72688
50520000, 69690
50530000, 72112
50540000, 71977
50550000, 71425
50560000, 71384
50570000, 71822
50580000, 69965
50590000, 72219
50600000, 71073
50610000, 72875
50620000, 72616
50630000, 71512
50640000, 71079
50650000, 70884
50660000, 72405
50670000, 70216
50680000, 70844
50690000, 71429
50700000, 71071
50710000, 71740
50720000, 71318
50730000, 71087
50740000, 72163
50750000, 70072
50760000, 72548
50770000, 71529
50780000, 70341
50790000, 73215


==> data/intro/buffer_on/output.txt <==
10000, 3239
20000, 2489
30000, 227
40000, 383
50000, 217
60000, 224
70000, 410
80000, 219
90000, 150
100000, 877
110000, 1336
120000, 554
130000, 192
140000, 1228
150000, 1341
160000, 1822
170000, 1839
180000, 1761
190000, 1212
200000, 1961
210000, 2228
220000, 975
230000, 1901
240000, 3023
250000, 3001
260000, 3567
270000, 3045
280000, 4274
290000, 4271
300000, 1885
310000, 4074
320000, 4052
330000, 4187
340000, 3786
350000, 2539
360000, 3920
370000, 3928
380000, 3854
390000, 3829
400000, 4296
410000, 4097
420000, 5959
430000, 3981
440000, 4022
450000, 4672
460000, 5657
470000, 4315
480000, 4300
490000, 5155
500000, 4825
510000, 7476
520000, 4848
530000, 4149
540000, 4061
550000, 6401
560000, 4641
570000, 4498
580000, 7642
590000, 5277
600000, 6334
610000, 4045
620000, 6069
630000, 7006
640000, 4264
650000, 5433
660000, 6269
670000, 6030
680000, 5847
690000, 5650
700000, 4755
710000, 5342
720000, 5292
730000, 5066
740000, 7587
750000, 2921
760000, 7521
770000, 3281
780000, 5935
790000, 2342
800000, 7414
810000, 6985
820000, 5810
830000, 6627
840000, 5726
850000, 3822
860000, 5326
870000, 2939
880000, 6821
890000, 6377
900000, 5766
910000, 6479
920000, 4842
930000, 6543
940000, 7997
950000, 3989
960000, 2995
970000, 5166
980000, 6816
990000, 5367
1000000, 2961
1010000, 6737
1020000, 6749
1030000, 5853
1040000, 5725
1050000, 6085
1060000, 5900
1070000, 4849
1080000, 4128
1090000, 5618
1100000, 6102
1110000, 2962
1120000, 5464
1130000, 5913
1140000, 2586
1150000, 5925
1160000, 5608
1170000, 2347
1180000, 8846
1190000, 3915
1200000, 4624
1210000, 5893
1220000, 3698
1230000, 5058
1240000, 2905
1250000, 7070
1260000, 6940
1270000, 7350
1280000, 3047
1290000, 5417
1300000, 5859
1310000, 4380
1320000, 4705
1330000, 5465
1340000, 3447
1350000, 4387
1360000, 4766
1370000, 4721
1380000, 4758
1390000, 3454
1400000, 4898
1410000, 3029
1420000, 4957
1430000, 4716
1440000, 5426
1450000, 4381
1460000, 6494
1470000, 5892
1480000, 2689
1490000, 7756
1500000, 6024
1510000, 6169
1520000, 2799
1530000, 6193
1540000, 3348
1550000, 7146
1560000, 2975
1570000, 4763
1580000, 5694
1590000, 6157
1600000, 5270
1610000, 4770
1620000, 8138
1630000, 8956
1640000, 4688
1650000, 4848
1660000, 7852
1670000, 7858
1680000, 7200
1690000, 7719
1700000, 5066
1710000, 6050
1720000, 6728
1730000, 10615
1740000, 7493
1750000, 8064
1760000, 6710
1770000, 7624
1780000, 8478
1790000, 8830
1800000, 7762
1810000, 6793
1820000, 7904
1830000, 8730
1840000, 5491
1850000, 10499
1860000, 7513
1870000, 7414
1880000, 10068
1890000, 6877
1900000, 6909
1910000, 9485
1920000, 9353
1930000, 7360
1940000, 7779
1950000, 10156
1960000, 5133
1970000, 9848
1980000, 6935
1990000, 8537
2000000, 9266
2010000, 7384
2020000, 4778
2030000, 7601
2040000, 7461
2050000, 7229
2060000, 6909
2070000, 4891
2080000, 7363
2090000, 10709
2100000, 4225
2110000, 7686
2120000, 9207
2130000, 5016
2140000, 4966
2150000, 9182
2160000, 4749
2170000, 6595
2180000, 6726
2190000, 6553
2200000, 4224
2210000, 6473
2220000, 6819
2230000, 6244
2240000, 6201
2250000, 5309
2260000, 7245
2270000, 5575
2280000, 7252
2290000, 7933
2300000, 5149
2310000, 6305
2320000, 6409
2330000, 4690
2340000, 6377
2350000, 6424
2360000, 4858
2370000, 7508
2380000, 6458
2390000, 5724
2400000, 5941
2410000, 6461
2420000, 7197
2430000, 5083
2440000, 6109
2450000, 6399
2460000, 3716
2470000, 7072
2480000, 6358
2490000, 6092
2500000, 4692
2510000, 7811
2520000, 4886
2530000, 5968
2540000, 6075
2550000, 6283
2560000, 4573
2570000, 6569
2580000, 6427
2590000, 4498
2600000, 6805
2610000, 8830
2620000, 5264
2630000, 6461
2640000, 6654
2650000, 5124
2660000, 7109
2670000, 6571
2680000, 7011
2690000, 5513
2700000, 7011
2710000, 6301
2720000, 5125
2730000, 7195
2740000, 7629
2750000, 5850
2760000, 7572
2770000, 7476
2780000, 4716
2790000, 6886
2800000, 7169
2810000, 4775
2820000, 8879
2830000, 5223
2840000, 7176
2850000, 6378
2860000, 6333
2870000, 7613
2880000, 7992
2890000, 5504
2900000, 7270
2910000, 7452
2920000, 8062
2930000, 5833
2940000, 8207
2950000, 6893
2960000, 7261
2970000, 9099
2980000, 6794
2990000, 6413
3000000, 7190
3010000, 7965
3020000, 8438
3030000, 6669
3040000, 8654
3050000, 7322
3060000, 8549
3070000, 6432
3080000, 8112
3090000, 8065
3100000, 7045
3110000, 8136
3120000, 9772
3130000, 9487
3140000, 7552
3150000, 9309
3160000, 9317
3170000, 9756
3180000, 10753
3190000, 10389
3200000, 8936
3210000, 8920
3220000, 7842
3230000, 10370
3240000, 11657
3250000, 9596
3260000, 9110
3270000, 10531
3280000, 10434
3290000, 11617
3300000, 11488
3310000, 10308
3320000, 9958
3330000, 10573
3340000, 12051
3350000, 11499
3360000, 13642
3370000, 11531
3380000, 13721
3390000, 9755
3400000, 10555
3410000, 12484
3420000, 10924
3430000, 12417
3440000, 10317
3450000, 13046
3460000, 11899
3470000, 11698
3480000, 10401
3490000, 13078
3500000, 11771
3510000, 10341
3520000, 13702
3530000, 11345
3540000, 14165
3550000, 12700
3560000, 11912
3570000, 9964
3580000, 14236
3590000, 11568
3600000, 17679
3610000, 11157
3620000, 13730
3630000, 11352
3640000, 15820
3650000, 9790
3660000, 13803
3670000, 12578
3680000, 11184
3690000, 12998
3700000, 11079
3710000, 11435
3720000, 11137
3730000, 11694
3740000, 13408
3750000, 12321
3760000, 13210
3770000, 13077
3780000, 11852
3790000, 13129
3800000, 13508
3810000, 11651
3820000, 13837
3830000, 12319
3840000, 12574
3850000, 10927
3860000, 13334
3870000, 10780
3880000, 12028
3890000, 12366
3900000, 14263
3910000, 12202
3920000, 11393
3930000, 12404
3940000, 10734
3950000, 12960
3960000, 14589
3970000, 9074
3980000, 13400
3990000, 12268
4000000, 11627
4010000, 10509
4020000, 12419
4030000, 10983
4040000, 10875
4050000, 11670
4060000, 11826
4070000, 10424
4080000, 12691
4090000, 10675
4100000, 8561
4110000, 13379
4120000, 11882
4130000, 11676
4140000, 10320
4150000, 12738
4160000, 10904
4170000, 13758
4180000, 11038
4190000, 9714
4200000, 10866
4210000, 11868
4220000, 9485
4230000, 8411
4240000, 10444
4250000, 14247
4260000, 9464
4270000, 10144
4280000, 9924
4290000, 10963
4300000, 10504
4310000, 9893
4320000, 12137
4330000, 9492
4340000, 11568
4350000, 10853
4360000, 8121
4370000, 11261
4380000, 9583
4390000, 11918
4400000, 11857
4410000, 8039
4420000, 10844
4430000, 10467
4440000, 10185
4450000, 11125
4460000, 9149
4470000, 10041
4480000, 9733
4490000, 11428
4500000, 10069
4510000, 8871
4520000, 10061
4530000, 11895
4540000, 10082
4550000, 9775
4560000, 9695
4570000, 9207
4580000, 10590
4590000, 8740
4600000, 11201
4610000, 8728
4620000, 10936
4630000, 11446
4640000, 9394
4650000, 8089
4660000, 11904
4670000, 9237
4680000, 8986
4690000, 9854
4700000, 10794
4710000, 8925
4720000, 9457
4730000, 11142
4740000, 8664
4750000, 11670
4760000, 9809
4770000, 8146
4780000, 13255
4790000, 7971
4800000, 7214
4810000, 9139
4820000, 11274
4830000, 9954
4840000, 10001
4850000, 9858
4860000, 11035
4870000, 8907
4880000, 9010
4890000, 10833
4900000, 8318
4910000, 9925
4920000, 10484
4930000, 9759
4940000, 9914
4950000, 10206
4960000, 12089
4970000, 8148
4980000, 9567
4990000, 8447
5000000, 9922
5010000, 8956
5020000, 11411
5030000, 8422
5040000, 11143
5050000, 7531
5060000, 10783
5070000, 8631
5080000, 9814
5090000, 10427
5100000, 11354
5110000, 9326
5120000, 8701
5130000, 9597
5140000, 10341
5150000, 8763
5160000, 9344
5170000, 10516
5180000, 10563
5190000, 11201
5200000, 9839
5210000, 10793
5220000, 11003
5230000, 10682
5240000, 8401
5250000, 11711
5260000, 8158
5270000, 12459
5280000, 8646
5290000, 10382
5300000, 8163
5310000, 11403
5320000, 10395
5330000, 12378
5340000, 8717
5350000, 9810
5360000, 9734
5370000, 10683
5380000, 8846
5390000, 10611
5400000, 8237
5410000, 12230
5420000, 11547
5430000, 11066
5440000, 9067
5450000, 9230
5460000, 11930
5470000, 8699
5480000, 11371
5490000, 8796
5500000, 15235
5510000, 6412
5520000, 15979
5530000, 10291
5540000, 9569
5550000, 9835
5560000, 9298
5570000, 13330
5580000, 9646
5590000, 10855
5600000, 11671
5610000, 9686
5620000, 13250
5630000, 8278
5640000, 9602
5650000, 11734
5660000, 11586
5670000, 8528
5680000, 11461
5690000, 11043
5700000, 10629
5710000, 8782
5720000, 10657
5730000, 10801
5740000, 11519
5750000, 11227
5760000, 10545
5770000, 11552
5780000, 10683
5790000, 10125
5800000, 10876
5810000, 11877
5820000, 10808
5830000, 11677
5840000, 9727
5850000, 12641
5860000, 11319
5870000, 11150
5880000, 10457
5890000, 13425
5900000, 10009
5910000, 9941
5920000, 12184
5930000, 12504
5940000, 12564
5950000, 12051
5960000, 10741
5970000, 11730
5980000, 13403
5990000, 11616
6000000, 11029
6010000, 12359
6020000, 13980
6030000, 12763
6040000, 10826
6050000, 10893
6060000, 13477
6070000, 12834
6080000, 13004
6090000, 10608
6100000, 12336
6110000, 15350
6120000, 11502
6130000, 13154
6140000, 12547
6150000, 13809
6160000, 12176
6170000, 12701
6180000, 11357
6190000, 13074
6200000, 12939
6210000, 12994
6220000, 11276
6230000, 14689
6240000, 12635
6250000, 13419
6260000, 13169
6270000, 13388
6280000, 13696
6290000, 14597
6300000, 12491
6310000, 14508
6320000, 14103
6330000, 13539
6340000, 14965
6350000, 10400
6360000, 16659
6370000, 12635
6380000, 16572
6390000, 13947
6400000, 15399
6410000, 15323
6420000, 14616
6430000, 16428
6440000, 13145
6450000, 14893
6460000, 13060
6470000, 15674
6480000, 16223
6490000, 13168
6500000, 16251
6510000, 15651
6520000, 14555
6530000, 15456
6540000, 14447
6550000, 17002
6560000, 14955
6570000, 15092
6580000, 15028
6590000, 16664
6600000, 15679
6610000, 16205
6620000, 17385
6630000, 16576
6640000, 18582
6650000, 13885
6660000, 15047
6670000, 17616
6680000, 15605
6690000, 15944
6700000, 14884
6710000, 17474
6720000, 15337
6730000, 17677
6740000, 17379
6750000, 14877
6760000, 18092
6770000, 16125
6780000, 20607
6790000, 15859
6800000, 16827
6810000, 17243
6820000, 16984
6830000, 16589
6840000, 15896
6850000, 19045
6860000, 19495
6870000, 19213
6880000, 18300
6890000, 18756
6900000, 20090
6910000, 15419
6920000, 19837
6930000, 19487
6940000, 16080
6950000, 19422
6960000, 17550
6970000, 17753
6980000, 19328
6990000, 17358
7000000, 17575
7010000, 21315
7020000, 18709
7030000, 16648
7040000, 18646
7050000, 15664
7060000, 20399
7070000, 19117
7080000, 17149
7090000, 18354
7100000, 18911
7110000, 17790
7120000, 18994
7130000, 16172
7140000, 19505
7150000, 14894
7160000, 18442
7170000, 18244
7180000, 17706
7190000, 18410
7200000, 17528
7210000, 18250
7220000, 18241
7230000, 17324
7240000, 20056
7250000, 18529
7260000, 16939
7270000, 15558
7280000, 21902
7290000, 17342
7300000, 17317
7310000, 18314
7320000, 15809
7330000, 21590
7340000, 20723
7350000, 16365
7360000, 19065
7370000, 17704
7380000, 16937
7390000, 20008
7400000, 17097
7410000, 20375
7420000, 17781
7430000, 16373
7440000, 18838
7450000, 16578
7460000, 20198
7470000, 21525
7480000, 15979
7490000, 22007
7500000, 18327
7510000, 17603
7520000, 19412
7530000, 19075
7540000, 21204
7550000, 17869
7560000, 17450
7570000, 20316
7580000, 17090
7590000, 16836
7600000, 22286
7610000, 17688
7620000, 17468
7630000, 21593
7640000, 17271
7650000, 20948
7660000, 18603
7670000, 18779
7680000, 17037
7690000, 17593
7700000, 16717
7710000, 20909
7720000, 17662
7730000, 19103
7740000, 17392
7750000, 17771
7760000, 20789
7770000, 16274
7780000, 19136
7790000, 18604
7800000, 17877
7810000, 18219
7820000, 18980
7830000, 17717
7840000, 19721
7850000, 18288
7860000, 20191
7870000, 16113
7880000, 17124
7890000, 18372
7900000, 18571
7910000, 17412
7920000, 20439
7930000, 19447
7940000, 17356
7950000, 17814
7960000, 18289
7970000, 18335
7980000, 16921
7990000, 19102
8000000, 16055
8010000, 19276
8020000, 17133
8030000, 17715
8040000, 22804
8050000, 15657
8060000, 19831
8070000, 18224
8080000, 18730
8090000, 15637
8100000, 19901
8110000, 18541
8120000, 19768
8130000, 17497
8140000, 18394
8150000, 20889
8160000, 19197
8170000, 17271
8180000, 18927
8190000, 14326
8200000, 17703
8210000, 17269
8220000, 19567
8230000, 16746
8240000, 20998
8250000, 17972
8260000, 17067
8270000, 16142
8280000, 18704
8290000, 20380
8300000, 14316
8310000, 17337
8320000, 16368
8330000, 20296
8340000, 18337
8350000, 14822
8360000, 17697
8370000, 18795
8380000, 16851
8390000, 17470
8400000, 16636
8410000, 19716
8420000, 17227
8430000, 16450
8440000, 16527
8450000, 17945
8460000, 15409
8470000, 20465
8480000, 18363
8490000, 13887
8500000, 19809
8510000, 18803
8520000, 15159
8530000, 18466
8540000, 15980
8550000, 17004
8560000, 16996
8570000, 19129
8580000, 13404
8590000, 20426
8600000, 16538
8610000, 17829
8620000, 16694
8630000, 18466
8640000, 17021
8650000, 17343
8660000, 18846
8670000, 14559
8680000, 18632
8690000, 17717
8700000, 15819
8710000, 14876
8720000, 20200
8730000, 16727
8740000, 17696
8750000, 16663
8760000, 18368
8770000, 17473
8780000, 15033
8790000, 14451
8800000, 18493
8810000, 14758
8820000, 17529
8830000, 18636
8840000, 16448
8850000, 15597
8860000, 18275
8870000, 16102
8880000, 15748
8890000, 15928
8900000, 20100
8910000, 16973
8920000, 14216
8930000, 16858
8940000, 16711
8950000, 17391
8960000, 18257
8970000, 16445
8980000, 16782
8990000, 17746
9000000, 18954
9010000, 18775
9020000, 14436
9030000, 16211
9040000, 17822
9050000, 15235
9060000, 17372
9070000, 18023
9080000, 16001
9090000, 14705
9100000, 18583
9110000, 16358
9120000, 18699
9130000, 16213
9140000, 15403
9150000, 15456
9160000, 17203
9170000, 18668
9180000, 16964
9190000, 15777
9200000, 16921
9210000, 16821
9220000, 17757
9230000, 15040
9240000, 18345
9250000, 17386
9260000, 16056
9270000, 16604
9280000, 17556
9290000, 17012
9300000, 17203
9310000, 16192
9320000, 16389
9330000, 15787
9340000, 18506
9350000, 15260
9360000, 16156
9370000, 15930
9380000, 16553
9390000, 14306
9400000, 17649
9410000, 20381
9420000, 15137
9430000, 14610
9440000, 17102
9450000, 16080
9460000, 18800
9470000, 15684
9480000, 16452
9490000, 14683
9500000, 16311
9510000, 17352
9520000, 14295
9530000, 17621
9540000, 15338
9550000, 16980
9560000, 15890
9570000, 16426
9580000, 16258
9590000, 15527
9600000, 15804
9610000, 17045
9620000, 15738
9630000, 15790
9640000, 17514
9650000, 17595
9660000, 15579
9670000, 16527
9680000, 15717
9690000, 14671
9700000, 17723
9710000, 17258
9720000, 17664
9730000, 14861
9740000, 14304
9750000, 17040
9760000, 16324
9770000, 20173
9780000, 15689
9790000, 14459
9800000, 16062
9810000, 17782
9820000, 15988
9830000, 16482
9840000, 18009
9850000, 15043
9860000, 16151
9870000, 16971
9880000, 16398
9890000, 17255
9900000, 16805
9910000, 17090
9920000, 16351
9930000, 16014
9940000, 19622
9950000, 11740
9960000, 15831
9970000, 17054
9980000, 14414
9990000, 17216
10000000, 15031
10010000, 20045
10020000, 19026
10030000, 14230
10040000, 16861
10050000, 19359
10060000, 13485
10070000, 16672
10080000, 14690
10090000, 19279
10100000, 15384
10110000, 15760
10120000, 15560
10130000, 14725
10140000, 17350
10150000, 17497
10160000, 17729
10170000, 15496
10180000, 15970
10190000, 16948
10200000, 16735
10210000, 18540
10220000, 15101
10230000, 15308
10240000, 13954
10250000, 18051
10260000, 15054
10270000, 15634
10280000, 18526
10290000, 15846
10300000, 15926
10310000, 16255
10320000, 18321
10330000, 16598
10340000, 18531
10350000, 15492
10360000, 15107
10370000, 17674
10380000, 18108
10390000, 15967
10400000, 17455
10410000, 14486
10420000, 16945
10430000, 17168
10440000, 16255
10450000, 17429
10460000, 16592
10470000, 19838
10480000, 13083
10490000, 18114
10500000, 16690
10510000, 15714
10520000, 15717
10530000, 18663
10540000, 16673
10550000, 17155
10560000, 16566
10570000, 17748
10580000, 17740
10590000, 18567
10600000, 15861
10610000, 16767
10620000, 18556
10630000, 19448
10640000, 15395
10650000, 16400
10660000, 18331
10670000, 19429
10680000, 15020
10690000, 16844
10700000, 18451
10710000, 15306
10720000, 17553
10730000, 16853
10740000, 17069
10750000, 19554
10760000, 13770
10770000, 15527
10780000, 18524
10790000, 17737
10800000, 17858
10810000, 16142
10820000, 15001
10830000, 19628
10840000, 17053
10850000, 17112
10860000, 20052
10870000, 16676
10880000, 17863
10890000, 15132
10900000, 18323
10910000, 18180
10920000, 16126
10930000, 17060
10940000, 17861
10950000, 17999
10960000, 17925
10970000, 18889
10980000, 16953
10990000, 19621
11000000, 18766
11010000, 13364
11020000, 19038
11030000, 16712
11040000, 15568
11050000, 19582
11060000, 17084
11070000, 16885
11080000, 15565
11090000, 20027
11100000, 18766
11110000, 16491
11120000, 16277
11130000, 17340
11140000, 19106
11150000, 17335
11160000, 14842
11170000, 17153
11180000, 17153
11190000, 16224
11200000, 16008
11210000, 15032
11220000, 20035
11230000, 19087
11240000, 16888
11250000, 18124
11260000, 20385
11270000, 15566
11280000, 17701
11290000, 20420
11300000, 16246
11310000, 15813
11320000, 17229
11330000, 17653
11340000, 16625
11350000, 16526
11360000, 17197
11370000, 19251
11380000, 18956
11390000, 16774
11400000, 19016
11410000, 17285
11420000, 18551
11430000, 15399
11440000, 17995
11450000, 19695
11460000, 16351
11470000, 21941
11480000, 16429
11490000, 18432
11500000, 18397
11510000, 20606
11520000, 15553
11530000, 15116
11540000, 18823
11550000, 21329
11560000, 16528
11570000, 17253
11580000, 20208
11590000, 16873
11600000, 19056
11610000, 18894
11620000, 18646
11630000, 18500
11640000, 18454
11650000, 20423
11660000, 15599
11670000, 20274
11680000, 16135
11690000, 20198
11700000, 16184
11710000, 20537
11720000, 20768
11730000, 16430
11740000, 18280
11750000, 19679
11760000, 17318
11770000, 21278
11780000, 18333
11790000, 19047
11800000, 19282
11810000, 17747
11820000, 18098
11830000, 18699
11840000, 19944
11850000, 21148
11860000, 19822
11870000, 19740
11880000, 17316
11890000, 21369
11900000, 15691
11910000, 21524
11920000, 19214
11930000, 17361
11940000, 19397
11950000, 18519
11960000, 18897
11970000, 18168
11980000, 20604
11990000, 19876
12000000, 18129
12010000, 16403
12020000, 23034
12030000, 17756
12040000, 18888
12050000, 19959
12060000, 17785
12070000, 18825
12080000, 21853
12090000, 19365
12100000, 19876
12110000, 20184
12120000, 15843
12130000, 20724
12140000, 21152
12150000, 22725
12160000, 16746
12170000, 20969
12180000, 19078
12190000, 19576
12200000, 20551
12210000, 18387
12220000, 20415
12230000, 19497
12240000, 19139
12250000, 17502
12260000, 21349
12270000, 21264
12280000, 19789
12290000, 18637
12300000, 21666
12310000, 20998
12320000, 18790
12330000, 20390
12340000, 18907
12350000, 21850
12360000, 20384
12370000, 20415
12380000, 17520
12390000, 24227
12400000, 20882
12410000, 20726
12420000, 18571
12430000, 18436
12440000, 20648
12450000, 21631
12460000, 21120
12470000, 20795
12480000, 19146
12490000, 21332
12500000, 21060
12510000, 19187
12520000, 20489
12530000, 23638
12540000, 22563
12550000, 22173
12560000, 18496
12570000, 23142
12580000, 18090
12590000, 21602
12600000, 23012
12610000, 25443
12620000, 16778
12630000, 23231
12640000, 20130
12650000, 21534
12660000, 21468
12670000, 21759
12680000, 20877
12690000, 23501
12700000, 18725
12710000, 25776
12720000, 21658
12730000, 20640
12740000, 20332
12750000, 21008
12760000, 22503
12770000, 21623
12780000, 22717
12790000, 23103
12800000, 22075
12810000, 23919
12820000, 20606
12830000, 21873
12840000, 20835
12850000, 24896
12860000, 23109
12870000, 22055
12880000, 19865
12890000, 22559
12900000, 24280
12910000, 21242
12920000, 22186
12930000, 19065
12940000, 26889
12950000, 20509
12960000, 23386
12970000, 21222
12980000, 23761
12990000, 24514
13000000, 20485
13010000, 23595
13020000, 20928
13030000, 25907
13040000, 19447
13050000, 22418
13060000, 20159
13070000, 23780
13080000, 21506
13090000, 25626
13100000, 25589
13110000, 21285
13120000, 26574
13130000, 20329
13140000, 22547
13150000, 24990
13160000, 23115
13170000, 24479
13180000, 24384
13190000, 23656
13200000, 26907
13210000, 25653
13220000, 17071
13230000, 25730
13240000, 25633
13250000, 22218
13260000, 25454
13270000, 24023
13280000, 23557
13290000, 23287
13300000, 23107
13310000, 22944
13320000, 25318
13330000, 22946
13340000, 24830
13350000, 24831
13360000, 28332
13370000, 21893
13380000, 23886
13390000, 24488
13400000, 24924
13410000, 24263
13420000, 26822
13430000, 23286
13440000, 26138
13450000, 23289
13460000, 24424
13470000, 25067
13480000, 29434
13490000, 21734
13500000, 23794
13510000, 24594
13520000, 28636
13530000, 22847
13540000, 28863
13550000, 22761
13560000, 26716
13570000, 24494
13580000, 27475
13590000, 23676
13600000, 25859
13610000, 25558
13620000, 23818
13630000, 24057
13640000, 27414
13650000, 23732
13660000, 26808
13670000, 24254
13680000, 23718
13690000, 24672
13700000, 21923
13710000, 26721
13720000, 27709
13730000, 23744
13740000, 27133
13750000, 23966
13760000, 27697
13770000, 26385
13780000, 26182
13790000, 24843
13800000, 26292
13810000, 31056
13820000, 26355
13830000, 28436
13840000, 23349
13850000, 24254
13860000, 27521
13870000, 27967
13880000, 26175
13890000, 24762
13900000, 26658
13910000, 26525
13920000, 25522
13930000, 25756
13940000, 26141
13950000, 26817
13960000, 29276
13970000, 26716
13980000, 23786
13990000, 27067
14000000, 25090
14010000, 27811
14020000, 25823
14030000, 27559
14040000, 25565
14050000, 29316
14060000, 28065
14070000, 23202
14080000, 24973
14090000, 29161
14100000, 26977
14110000, 26383
14120000, 26709
14130000, 31166
14140000, 25252
14150000, 26859
14160000, 27431
14170000, 27448
14180000, 24882
14190000, 25760
14200000, 24870
14210000, 28618
14220000, 25485
14230000, 25717
14240000, 27383
14250000, 28088
14260000, 28362
14270000, 27182
14280000, 27230
14290000, 29750
14300000, 23947
14310000, 28637
14320000, 25213
14330000, 29540
14340000, 28643
14350000, 29868
14360000, 24597
14370000, 27849
14380000, 27532
14390000, 27461
14400000, 27791
14410000, 24668
14420000, 30474
14430000, 28078
14440000, 28618
14450000, 29544
14460000, 26721
14470000, 29384
14480000, 29225
14490000, 24707
14500000, 29012
14510000, 27288
14520000, 31098
14530000, 24514
14540000, 24571
14550000, 26647
14560000, 28527
14570000, 29431
14580000, 28009
14590000, 27634
14600000, 30752
14610000, 26184
14620000, 28018
14630000, 31205
14640000, 27896
14650000, 28045
14660000, 26885
14670000, 24967
14680000, 28730
14690000, 29477
14700000, 29026
14710000, 23148
14720000, 29142
14730000, 30234
14740000, 27157
14750000, 28533
14760000, 26272
14770000, 25014
14780000, 26075
14790000, 29144
14800000, 27289
14810000, 31750
14820000, 23408
14830000, 34379
14840000, 27889
14850000, 28156
14860000, 26735
14870000, 28746
14880000, 27100
14890000, 27948
14900000, 32004
14910000, 25177
14920000, 26589
14930000, 30592
14940000, 27704
14950000, 27048
14960000, 27769
14970000, 25981
14980000, 29204
14990000, 24412
15000000, 33261
15010000, 26308
15020000, 29064
15030000, 31326
15040000, 28550
15050000, 30559
15060000, 32229
15070000, 26454
15080000, 27345
15090000, 31287
15100000, 26025
15110000, 28680
15120000, 31264
15130000, 26564
15140000, 30086
15150000, 28821
15160000, 31924
15170000, 26199
15180000, 29937
15190000, 30334
15200000, 26873
15210000, 26138
15220000, 31711
15230000, 26516
15240000, 30635
15250000, 27716
15260000, 29144
15270000, 32403
15280000, 29519
15290000, 24403
15300000, 30497
15310000, 31381
15320000, 26977
15330000, 29564
15340000, 28312
15350000, 30235
15360000, 29999
15370000, 28233
15380000, 29251
15390000, 25441
15400000, 32859
15410000, 29978
15420000, 30117
15430000, 26884
15440000, 30939
15450000, 27611
15460000, 29328
15470000, 24039
15480000, 31814
15490000, 28820
15500000, 29909
15510000, 30658
15520000, 26576
15530000, 33103
15540000, 26608
15550000, 28082
15560000, 28236
15570000, 31541
15580000, 30442
15590000, 27886
15600000, 30359
15610000, 30972
15620000, 24877
15630000, 28900
15640000, 30459
15650000, 26671
15660000, 31875
15670000, 26347
15680000, 27172
15690000, 30195
15700000, 28933
15710000, 27690
15720000, 31516
15730000, 27102
15740000, 29314
15750000, 27701
15760000, 28608
15770000, 28474
15780000, 28539
15790000, 30320
15800000, 26729
15810000, 33194
15820000, 27126
15830000, 28883
15840000, 27566
15850000, 25558
15860000, 28333
15870000, 30335
15880000, 28279
15890000, 29374
15900000, 31790
15910000, 26825
15920000, 27659
15930000, 32645
15940000, 28785
15950000, 27302
15960000, 29513
15970000, 31466
15980000, 33612
15990000, 24695
16000000, 30070
16010000, 27983
16020000, 34510
16030000, 26165
16040000, 29433
16050000, 28985
16060000, 26401
16070000, 28967
16080000, 29175
16090000, 31948
16100000, 26161
16110000, 29464
16120000, 27634
16130000, 29209
16140000, 29792
16150000, 28307
16160000, 27374
16170000, 29546
16180000, 27505
16190000, 27059
16200000, 28377
16210000, 30591
16220000, 28330
16230000, 26296
16240000, 27573
16250000, 30397
16260000, 29730
16270000, 28732
16280000, 25036
16290000, 26955
16300000, 28512
16310000, 32867
16320000, 28662
16330000, 28334
16340000, 30304
16350000, 29422
16360000, 28896
16370000, 23791
16380000, 31331
16390000, 27034
16400000, 29184
16410000, 28471
16420000, 26669
16430000, 28121
16440000, 29187
16450000, 25769
16460000, 28358
16470000, 30066
16480000, 30168
16490000, 30307
16500000, 24161
16510000, 29709
16520000, 27434
16530000, 29560
16540000, 29369
16550000, 26204
16560000, 27659
16570000, 27922
16580000, 30942
16590000, 27164
16600000, 27266
16610000, 26311
16620000, 25312
16630000, 29690
16640000, 30256
16650000, 28835
16660000, 26937
16670000, 29156
16680000, 28793
16690000, 30459
16700000, 26237
16710000, 29333
16720000, 30869
16730000, 27222
16740000, 28781
16750000, 26812
16760000, 28535
16770000, 30630
16780000, 28170
16790000, 25533
16800000, 25741
16810000, 29338
16820000, 29288
16830000, 29787
16840000, 29508
16850000, 29910
16860000, 27562
16870000, 24491
16880000, 28723
16890000, 26778
16900000, 29741
16910000, 29211
16920000, 27015
16930000, 28844
16940000, 27189
16950000, 28770
16960000, 28370
16970000, 28861
16980000, 30434
16990000, 28680
17000000, 25901
17010000, 32943
17020000, 27303
17030000, 31171
17040000, 28966
17050000, 27328
17060000, 25957
17070000, 31933
17080000, 27599
17090000, 31346
17100000, 27341
17110000, 26119
17120000, 28202
17130000, 26782
17140000, 28147
17150000, 30413
17160000, 27868
17170000, 27270
17180000, 26151
17190000, 31261
17200000, 25513
17210000, 31231
17220000, 27193
17230000, 27708
17240000, 30516
17250000, 26329
17260000, 30105
17270000, 26364
17280000, 29004
17290000, 25435
17300000, 29150
17310000, 29454
17320000, 31375
17330000, 23561
17340000, 26535
17350000, 29326
17360000, 30040
17370000, 28922
17380000, 28090
17390000, 25946
17400000, 27639
17410000, 30922
17420000, 29479
17430000, 23783
17440000, 32604
17450000, 23871
17460000, 28714
17470000, 31274
17480000, 28637
17490000, 25630
17500000, 29733
17510000, 29395
17520000, 27226
17530000, 27116
17540000, 26985
17550000, 27683
17560000, 27338
17570000, 30373
17580000, 27992
17590000, 28819
17600000, 27663
17610000, 30885
17620000, 28219
17630000, 30375
17640000, 26064
17650000, 29207
17660000, 27182
17670000, 27754
17680000, 27270
17690000, 25654
17700000, 29105
17710000, 26525
17720000, 29875
17730000, 28779
17740000, 29949
17750000, 27769
17760000, 30725
17770000, 27446
17780000, 26300
17790000, 27542
17800000, 30005
17810000, 31121
17820000, 29148
17830000, 25944
17840000, 27929
17850000, 26242
17860000, 27044
17870000, 31646
17880000, 27018
17890000, 27537
17900000, 30943
17910000, 28636
17920000, 26114
17930000, 24572
17940000, 30779
17950000, 26143
17960000, 29793
17970000, 28470
17980000, 27950
17990000, 28215
18000000, 27140
18010000, 26599
18020000, 28182
18030000, 25625
18040000, 26609
18050000, 29854
18060000, 28291
18070000, 27324
18080000, 26611
18090000, 32904
18100000, 24154
18110000, 27235
18120000, 30676
18130000, 27902
18140000, 30628
18150000, 26670
18160000, 23588
18170000, 28999
18180000, 25594
18190000, 28629
18200000, 28536
18210000, 24539
18220000, 29482
18230000, 26748
18240000, 29735
18250000, 26863
18260000, 28716
18270000, 28224
18280000, 27929
18290000, 25615
18300000, 27996
18310000, 30706
18320000, 27221
18330000, 27016
18340000, 30907
18350000, 24692
18360000, 30411
18370000, 25256
18380000, 24053
18390000, 29817
18400000, 26926
18410000, 27755
18420000, 27614
18430000, 28687
18440000, 28688
18450000, 30339
18460000, 26677
18470000, 27967
18480000, 28060
18490000, 26621
18500000, 29086
18510000, 30745
18520000, 27161
18530000, 27198
18540000, 28398
18550000, 26484
18560000, 31243
18570000, 29375
18580000, 30313
18590000, 27646
18600000, 26624
18610000, 28948
18620000, 27747
18630000, 27045
18640000, 28366
18650000, 28337
18660000, 27434
18670000, 27185
18680000, 29766
18690000, 30038
18700000, 26618
18710000, 26059
18720000, 27719
18730000, 25295
18740000, 25765
18750000, 29432
18760000, 26694
18770000, 33238
18780000, 24777
18790000, 30995
18800000, 27297
18810000, 26488
18820000, 29814
18830000, 27645
18840000, 31210
18850000, 27790
18860000, 28950
18870000, 24474
18880000, 26312
18890000, 28736
18900000, 28830
18910000, 27062
18920000, 28021
18930000, 31574
18940000, 24375
18950000, 31490
18960000, 24756
18970000, 27920
18980000, 29939
18990000, 29458
19000000, 25081
19010000, 29760
19020000, 29782
19030000, 28419
19040000, 25473
19050000, 26477
19060000, 27897
19070000, 27970
19080000, 26556
19090000, 25959
19100000, 30413
19110000, 24465
19120000, 26401
19130000, 29866
19140000, 26893
19150000, 28420
19160000, 28479
19170000, 29401
19180000, 26952
19190000, 25534
19200000, 27736
19210000, 27702
19220000, 25705
19230000, 30746
19240000, 33607
19250000, 24065
19260000, 30362
19270000, 26860
19280000, 28794
19290000, 28199
19300000, 26079
19310000, 30484
19320000, 27646
19330000, 30504
19340000, 27042
19350000, 28531
19360000, 27817
19370000, 28696
19380000, 25401
19390000, 29347
19400000, 28240
19410000, 27433
19420000, 26826
19430000, 26317
19440000, 28410
19450000, 29301
19460000, 26328
19470000, 26412
19480000, 27664
19490000, 25446
19500000, 29362
19510000, 26172
19520000, 30141
19530000, 31201
19540000, 25106
19550000, 29057
19560000, 26087
19570000, 28101
19580000, 26547
19590000, 29420
19600000, 29467
19610000, 28465
19620000, 26190
19630000, 27421
19640000, 27365
19650000, 28182
19660000, 29649
19670000, 27701
19680000, 27411
19690000, 28298
19700000, 29886
19710000, 28471
19720000, 28135
19730000, 29414
19740000, 26123
19750000, 26901
19760000, 30544
19770000, 30541
19780000, 26352
19790000, 26693
19800000, 30476
19810000, 24231
19820000, 24507
19830000, 31169
19840000, 27749
19850000, 28978
19860000, 28715
19870000, 26886
19880000, 25719
19890000, 33233
19900000, 28918
19910000, 27579
19920000, 28990
19930000, 28522
19940000, 26213
19950000, 28975
19960000, 28330
19970000, 26511
19980000, 30070
19990000, 25633
20000000, 27077
20010000, 26783
20020000, 28321
20030000, 27278
20040000, 30587
20050000, 28196
20060000, 26696
20070000, 27474
20080000, 28247
20090000, 26452
20100000, 25914
20110000, 28774
20120000, 29149
20130000, 31641
20140000, 25223
20150000, 26438
20160000, 28567
20170000, 28330
20180000, 27469
20190000, 28763
20200000, 27998
20210000, 27263
20220000, 29026
20230000, 27212
20240000, 28344
20250000, 25581
20260000, 26883
20270000, 28003
20280000, 33421
20290000, 23793
20300000, 29666
20310000, 29189
20320000, 28009
20330000, 25575
20340000, 30936
20350000, 29537
20360000, 28096
20370000, 26942
20380000, 27104
20390000, 29093
20400000, 26733
20410000, 27327
20420000, 27252
20430000, 29295
20440000, 30231
20450000, 28413
20460000, 24679
20470000, 27936
20480000, 26560
20490000, 30500
20500000, 25165
20510000, 24939
20520000, 32410
20530000, 26308
20540000, 26278
20550000, 28556
20560000, 30964
20570000, 23824
20580000, 26718
20590000, 29715
20600000, 24006
20610000, 27699
20620000, 29806
20630000, 26441
20640000, 28690
20650000, 29381
20660000, 28315
20670000, 25299
20680000, 28369
20690000, 26095
20700000, 26947
20710000, 32456
20720000, 27540
20730000, 29015
20740000, 31088
20750000, 27639
20760000, 26158
20770000, 33177
20780000, 29772
20790000, 25659
20800000, 24925
20810000, 30030
20820000, 28656
20830000, 29340
20840000, 29847
20850000, 30213
20860000, 29832
20870000, 26378
20880000, 31669
20890000, 28080
20900000, 28144
20910000, 26876
20920000, 28203
20930000, 29303
20940000, 27613
20950000, 27456
20960000, 27443
20970000, 28359
20980000, 26564
20990000, 29058
21000000, 27984
21010000, 25235
21020000, 30709
21030000, 28019
21040000, 30328
21050000, 29039
21060000, 28829
21070000, 30933
21080000, 27947
21090000, 27703
21100000, 27193
21110000, 26259
21120000, 31180
21130000, 27108
21140000, 27377
21150000, 28637
21160000, 30631
21170000, 28175
21180000, 27834
21190000, 30817
21200000, 30253
21210000, 26930
21220000, 26302
21230000, 28915
21240000, 29181
21250000, 29489
21260000, 29714
21270000, 28926
21280000, 27791
21290000, 26902
21300000, 29308
21310000, 26390
21320000, 30606
21330000, 32985
21340000, 25348
21350000, 29008
21360000, 33434
21370000, 25754
21380000, 25738
21390000, 30807
21400000, 28730
21410000, 28485
21420000, 32550
21430000, 25845
21440000, 30544
21450000, 27483
21460000, 27894
21470000, 29631
21480000, 28296
21490000, 29253
21500000, 24809
21510000, 29552
21520000, 27701
21530000, 27953
21540000, 31382
21550000, 25758
21560000, 31619
21570000, 26131
21580000, 28477
21590000, 28339
21600000, 29281
21610000, 27713
21620000, 29715
21630000, 31909
21640000, 25861
21650000, 32587
21660000, 27498
21670000, 30124
21680000, 30182
21690000, 26933
21700000, 26191
21710000, 30169
21720000, 30214
21730000, 24785
21740000, 30432
21750000, 30501
21760000, 29546
21770000, 25361
21780000, 27711
21790000, 26236
21800000, 28516
21810000, 26374
21820000, 29824
21830000, 28193
21840000, 30557
21850000, 26848
21860000, 26916
21870000, 27989
21880000, 28563
21890000, 25096
21900000, 31267
21910000, 29179
21920000, 27396
21930000, 30055
21940000, 28088
21950000, 28863
21960000, 27056
21970000, 30017
21980000, 29205
21990000, 27358
22000000, 29555
22010000, 28824
22020000, 28234
22030000, 30529
22040000, 27347
22050000, 31525
22060000, 28019
22070000, 29166
22080000, 30034
22090000, 29772
22100000, 24923
22110000, 27828
22120000, 27894
22130000, 31378
22140000, 22189
22150000, 32421
22160000, 25857
22170000, 28278
22180000, 34137
22190000, 27777
22200000, 28063
22210000, 27997
22220000, 27306
22230000, 29951
22240000, 28360
22250000, 30357
22260000, 27826
22270000, 29839
22280000, 30465
22290000, 27123
22300000, 28962
22310000, 29556
22320000, 29785
22330000, 28683
22340000, 29938
22350000, 26757
22360000, 29392
22370000, 28137
22380000, 27716
22390000, 30740
22400000, 28605
22410000, 28639
22420000, 31358
22430000, 32674
22440000, 29061
22450000, 27252
22460000, 29872
22470000, 32775
22480000, 30190
22490000, 25515
22500000, 31225
22510000, 26316
22520000, 26775
22530000, 29332
22540000, 27875
22550000, 29255
22560000, 28638
22570000, 29541
22580000, 28892
22590000, 32322
22600000, 26950
22610000, 27855
22620000, 26936
22630000, 31014
22640000, 29920
22650000, 28292
22660000, 27962
22670000, 32694
22680000, 28180
22690000, 28999
22700000, 29046
22710000, 30983
22720000, 26455
22730000, 32193
22740000, 29016
22750000, 28921
22760000, 28756
22770000, 32004
22780000, 30342
22790000, 29151
22800000, 26182
22810000, 33421
22820000, 27358
22830000, 27519
22840000, 30869
22850000, 31130
22860000, 27126
22870000, 31468
22880000, 28263
22890000, 30063
22900000, 29056
22910000, 29137
22920000, 28444
22930000, 29592
22940000, 29745
22950000, 29080
22960000, 29254
22970000, 26701
22980000, 28735
22990000, 31994
23000000, 31137
23010000, 29245
23020000, 28772
23030000, 31603
23040000, 28463
23050000, 27292
23060000, 33444
23070000, 29788
23080000, 30173
23090000, 26693
23100000, 31134
23110000, 29663
23120000, 29857
23130000, 30700
23140000, 29675
23150000, 34114
23160000, 30107
23170000, 29623
23180000, 28589
23190000, 32144
23200000, 29465
23210000, 28330
23220000, 31548
23230000, 28882
23240000, 34776
23250000, 27607
23260000, 32564
23270000, 29469
23280000, 27269
23290000, 31835
23300000, 31848
23310000, 29482
23320000, 29426
23330000, 28550
23340000, 29988
23350000, 31351
23360000, 33024
23370000, 26155
23380000, 30092
23390000, 28398
23400000, 31357
23410000, 28720
23420000, 31168
23430000, 30182
23440000, 28190
23450000, 30085
23460000, 31139
23470000, 29544
23480000, 29878
23490000, 28134
23500000, 30312
23510000, 28595
23520000, 32927
23530000, 26502
23540000, 35422
23550000, 31024
23560000, 30499
23570000, 33592
23580000, 24862
23590000, 32293
23600000, 32357
23610000, 33091
23620000, 32760
23630000, 31786
23640000, 29029
23650000, 34244
23660000, 30538
23670000, 29773
23680000, 31657
23690000, 30046
23700000, 29683
23710000, 35672
23720000, 31727
23730000, 32178
23740000, 31926
23750000, 30298
23760000, 28026
23770000, 32359
23780000, 30162
23790000, 33209
23800000, 28858
23810000, 33325
23820000, 28012
23830000, 32459
23840000, 29667
23850000, 32310
23860000, 33601
23870000, 32884
23880000, 29692
23890000, 27977
23900000, 29640
23910000, 32512
23920000, 31501
23930000, 31319
23940000, 28288
23950000, 29761
23960000, 30762
23970000, 31887
23980000, 32059
23990000, 33001
24000000, 31543
24010000, 29521
24020000, 33621
24030000, 31253
24040000, 30646
24050000, 30240
24060000, 34931
24070000, 32020
24080000, 33015
24090000, 32757
24100000, 29054
24110000, 34002
24120000, 28812
24130000, 31856
24140000, 31868
24150000, 33236
24160000, 30476
24170000, 32884
24180000, 31046
24190000, 32107
24200000, 28755
24210000, 34413
24220000, 33624
24230000, 29012
24240000, 31421
24250000, 30202
24260000, 31713
24270000, 31889
24280000, 31534
24290000, 30226
24300000, 33652
24310000, 30441
24320000, 33545
24330000, 29262
24340000, 35806
24350000, 32742
24360000, 28805
24370000, 30005
24380000, 34380
24390000, 32702
24400000, 30321
24410000, 36700
24420000, 31154
24430000, 31576
24440000, 29608
24450000, 33224
24460000, 30149
24470000, 32067
24480000, 33011
24490000, 30737
24500000, 33136
24510000, 30498
24520000, 33743
24530000, 29220
24540000, 34157
24550000, 31876
24560000, 32737
24570000, 33639
24580000, 32623
24590000, 30560
24600000, 29184
24610000, 32247
24620000, 35084
24630000, 35011
24640000, 31015
24650000, 32934
24660000, 31156
24670000, 30571
24680000, 33163
24690000, 31016
24700000, 32376
24710000, 32445
24720000, 36440
24730000, 29539
24740000, 31262
24750000, 38442
24760000, 31750
24770000, 37938
24780000, 28810
24790000, 31529
24800000, 36185
24810000, 33432
24820000, 34432
24830000, 35473
24840000, 29675
24850000, 29517
24860000, 35832
24870000, 35939
24880000, 32146
24890000, 35123
24900000, 30667
24910000, 35092
24920000, 27974
24930000, 31416
24940000, 33889
24950000, 31283
24960000, 33816
24970000, 29303
24980000, 39129
24990000, 29026
25000000, 35080
25010000, 33895
25020000, 32425
25030000, 31040
25040000, 34162
25050000, 28952
25060000, 35701
25070000, 34521
25080000, 35403
25090000, 31119
25100000, 36313
25110000, 34032
25120000, 35756
25130000, 31968
25140000, 34611
25150000, 31079
25160000, 29952
25170000, 36805
25180000, 33449
25190000, 34078
25200000, 33515
25210000, 31726
25220000, 36174
25230000, 32400
25240000, 30491
25250000, 42658
25260000, 30229
25270000, 32180
25280000, 35704
25290000, 31834
25300000, 33969
25310000, 36628
25320000, 31980
25330000, 34777
25340000, 34388
25350000, 32520
25360000, 34193
25370000, 34327
25380000, 37925
25390000, 31992
25400000, 37464
25410000, 33875
25420000, 30895
25430000, 34391
25440000, 32766
25450000, 35997
25460000, 33547
25470000, 34065
25480000, 38909
25490000, 35751
25500000, 34731
25510000, 32631
25520000, 32356
25530000, 36188
25540000, 29566
25550000, 35158
25560000, 33102
25570000, 35840
25580000, 34332
25590000, 35916
25600000, 31896
25610000, 33109
25620000, 35480
25630000, 37439
25640000, 58035
25650000, 34314
25660000, 36386
25670000, 36955
25680000, 31911
25690000, 37280
25700000, 34924
25710000, 31122
25720000, 37688
25730000, 31939
25740000, 33591
25750000, 39493
25760000, 32521
25770000, 34138
25780000, 33221
25790000, 35562
25800000, 38682
25810000, 33485
25820000, 36394
25830000, 37798
25840000, 33403
25850000, 37625
25860000, 34986
25870000, 32656
25880000, 32704
25890000, 38153
25900000, 37795
25910000, 36969
25920000, 30151
25930000, 35184
25940000, 34253
25950000, 32947
25960000, 41659
25970000, 27479
25980000, 36561
25990000, 32139
26000000, 35002
26010000, 38966
26020000, 34769
26030000, 36994
26040000, 38096
26050000, 36061
26060000, 36345
26070000, 30442
26080000, 33939
26090000, 35166
26100000, 37599
26110000, 37672
26120000, 34127
26130000, 34139
26140000, 38508
26150000, 40805
26160000, 38482
26170000, 31760
26180000, 36159
26190000, 36697
26200000, 36237
26210000, 36587
26220000, 35043
26230000, 34375
26240000, 36015
26250000, 36989
26260000, 33041
26270000, 33549
26280000, 39442
26290000, 36128
26300000, 35214
26310000, 34056
26320000, 34900
26330000, 35705
26340000, 34769
26350000, 33712
26360000, 37487
26370000, 33887
26380000, 35434
26390000, 36730
26400000, 34740
26410000, 38636
26420000, 33342
26430000, 38042
26440000, 37441
26450000, 35897
26460000, 31579
26470000, 37165
26480000, 38893
26490000, 37743
26500000, 36667
26510000, 35664
26520000, 33964
26530000, 34798
26540000, 35857
26550000, 36001
26560000, 34771
26570000, 38385
26580000, 35055
26590000, 42457
26600000, 34836
26610000, 40958
26620000, 36455
26630000, 35880
26640000, 37875
26650000, 36769
26660000, 37468
26670000, 38024
26680000, 38775
26690000, 30277
26700000, 36139
26710000, 36299
26720000, 32577
26730000, 37652
26740000, 34310
26750000, 38155
26760000, 32110
26770000, 39188
26780000, 35578
26790000, 38684
26800000, 33162
26810000, 35061
26820000, 38597
26830000, 41152
26840000, 36332
26850000, 37514
26860000, 36696
26870000, 34978
26880000, 35788
26890000, 40189
26900000, 33989
26910000, 37127
26920000, 35780
26930000, 36040
26940000, 37952
26950000, 33024
26960000, 40765
26970000, 33864
26980000, 42430
26990000, 34215
27000000, 34978
27010000, 38499
27020000, 38377
27030000, 36232
27040000, 35116
27050000, 36387
27060000, 37872
27070000, 38237
27080000, 36601
27090000, 38675
27100000, 37790
27110000, 37538
27120000, 31647
27130000, 40617
27140000, 35031
27150000, 40051
27160000, 35645
27170000, 35761
27180000, 35606
27190000, 44803
27200000, 38622
27210000, 36807
27220000, 41792
27230000, 40188
27240000, 35485
27250000, 38769
27260000, 38023
27270000, 41266
27280000, 36221
27290000, 39025
27300000, 36299
27310000, 37601
27320000, 36694
27330000, 37744
27340000, 37061
27350000, 42102
27360000, 38352
27370000, 38645
27380000, 39174
27390000, 35077
27400000, 38251
27410000, 38469
27420000, 39693
27430000, 35368
27440000, 36899
27450000, 40290
27460000, 41068
27470000, 41811
27480000, 34118
27490000, 42145
27500000, 34191
27510000, 38100
27520000, 42049
27530000, 38499
27540000, 35941
27550000, 38195
27560000, 41768
27570000, 39166
27580000, 36491
27590000, 37210
27600000, 41444
27610000, 35477
27620000, 42705
27630000, 37948
27640000, 39899
27650000, 40023
27660000, 36166
27670000, 39913
27680000, 38924
27690000, 39627
27700000, 39297
27710000, 40930
27720000, 37464
27730000, 40092
27740000, 36519
27750000, 39451
27760000, 38361
27770000, 38134
27780000, 41999
27790000, 36741
27800000, 38986
27810000, 43718
27820000, 46305
27830000, 39738
27840000, 37111
27850000, 40874
27860000, 35874
27870000, 40749
27880000, 41611
27890000, 34863
27900000, 39477
27910000, 40697
27920000, 38600
27930000, 36467
27940000, 41960
27950000, 38723
27960000, 41452
27970000, 38508
27980000, 42457
27990000, 35303
28000000, 46317
28010000, 37140
28020000, 39943
28030000, 38339
28040000, 36538
28050000, 42147
28060000, 41697
28070000, 36139
28080000, 43577
28090000, 37598
28100000, 43529
28110000, 39580
28120000, 38828
28130000, 41953
28140000, 37147
28150000, 43255
28160000, 33733
28170000, 40660
28180000, 39209
28190000, 37917
28200000, 37680
28210000, 41114
28220000, 40678
28230000, 37980
28240000, 43362
28250000, 34172
28260000, 40852
28270000, 41690
28280000, 40721
28290000, 37381
28300000, 37040
28310000, 47991
28320000, 39452
28330000, 40112
28340000, 41208
28350000, 39646
28360000, 43400
28370000, 41145
28380000, 42904
28390000, 39787
28400000, 39598
28410000, 44416
28420000, 36969
28430000, 39639
28440000, 38386
28450000, 41744
28460000, 40457
28470000, 38848
28480000, 41453
28490000, 38968
28500000, 37670
28510000, 40427
28520000, 42959
28530000, 39298
28540000, 40589
28550000, 39437
28560000, 40877
28570000, 41060
28580000, 39001
28590000, 43840
28600000, 36116
28610000, 39613
28620000, 43234
28630000, 40988
28640000, 40098
28650000, 40735
28660000, 43352
28670000, 36250
28680000, 42189
28690000, 41404
28700000, 39716
28710000, 35787
28720000, 42752
28730000, 40484
28740000, 41767
28750000, 36134
28760000, 40718
28770000, 41993
28780000, 37908
28790000, 34673
28800000, 48760
28810000, 37061
28820000, 47022
28830000, 37606
28840000, 37993
28850000, 38526
28860000, 39501
28870000, 40211
28880000, 42955
28890000, 43238
28900000, 39741
28910000, 37481
28920000, 37338
28930000, 43157
28940000, 40977
28950000, 35442
28960000, 41253
28970000, 42093
28980000, 41562
28990000, 42236
29000000, 39975
29010000, 42057
29020000, 38401
29030000, 38076
29040000, 43777
29050000, 44258
29060000, 38867
29070000, 46162
29080000, 41842
29090000, 41726
29100000, 39939
29110000, 39885
29120000, 46924
29130000, 37640
29140000, 40678
29150000, 43837
29160000, 39766
29170000, 42955
29180000, 41509
29190000, 42830
29200000, 37139
29210000, 42280
29220000, 44181
29230000, 43569
29240000, 40693
29250000, 37401
29260000, 43220
29270000, 41889
29280000, 40055
29290000, 42268
29300000, 43935
29310000, 35103
29320000, 37397
29330000, 48267
29340000, 36404
29350000, 41709
29360000, 43279
29370000, 38637
29380000, 42270
29390000, 41604
29400000, 41032
29410000, 41534
29420000, 40401
29430000, 37821
29440000, 36811
29450000, 44005
29460000, 44494
29470000, 41927
29480000, 45558
29490000, 38944
29500000, 55312
29510000, 44314
29520000, 41213
29530000, 41425
29540000, 38252
29550000, 40278
29560000, 38406
29570000, 42782
29580000, 45378
29590000, 37403
29600000, 42898
29610000, 41320
29620000, 42819
29630000, 37588
29640000, 44660
29650000, 40753
29660000, 41024
29670000, 38109
29680000, 44122
29690000, 39565
29700000, 43092
29710000, 42772
29720000, 40774
29730000, 38258
29740000, 38038
29750000, 41340
29760000, 38808
29770000, 40324
29780000, 38585
29790000, 44914
29800000, 41685
29810000, 42422
29820000, 45908
29830000, 41986
29840000, 36131
29850000, 39001
29860000, 43167
29870000, 44686
29880000, 38692
29890000, 36503
29900000, 42156
29910000, 47057
29920000, 40481
29930000, 36141
29940000, 45224
29950000, 44189
29960000, 41147
29970000, 38293
29980000, 41455
29990000, 39750
30000000, 38776
30010000, 45381
30020000, 42846
30030000, 38345
30040000, 42543
30050000, 45877
30060000, 40470
30070000, 40430
30080000, 44448
30090000, 42969
30100000, 40250
30110000, 42667
30120000, 48523
30130000, 41563
30140000, 40499
30150000, 35790
30160000, 39605
30170000, 42826
30180000, 40918
30190000, 41832
30200000, 44124
30210000, 45125
30220000, 40857
30230000, 46690
30240000, 36706
30250000, 45704
30260000, 41390
30270000, 39182
30280000, 39769
30290000, 39751
30300000, 41418
30310000, 42206
30320000, 43594
30330000, 43678
30340000, 44257
30350000, 38254
30360000, 40322
30370000, 44861
30380000, 40516
30390000, 41239
30400000, 42758
30410000, 38893
30420000, 43276
30430000, 42306
30440000, 40428
30450000, 44242
30460000, 40314
30470000, 39283
30480000, 40700
30490000, 45752
30500000, 43032
30510000, 42290
30520000, 40400
30530000, 38240
30540000, 43014
30550000, 41860
30560000, 45975
30570000, 41434
30580000, 43955
30590000, 38830
30600000, 46388
30610000, 39770
30620000, 38176
30630000, 42696
30640000, 42099
30650000, 46673
30660000, 42939
30670000, 38989
30680000, 47092
30690000, 40195
30700000, 39754
30710000, 44016
30720000, 42576
30730000, 42336
30740000, 39973
30750000, 45263
30760000, 38945
30770000, 45854
30780000, 40372
30790000, 41407
30800000, 40965
30810000, 40501
30820000, 43305
30830000, 45610
30840000, 37280
30850000, 44007
30860000, 40936
30870000, 46954
30880000, 38835
30890000, 40394
30900000, 42779
30910000, 40523
30920000, 40378
30930000, 44056
30940000, 41177
30950000, 42871
30960000, 38073
30970000, 45616
30980000, 39917
30990000, 44360
31000000, 41409
31010000, 40956
31020000, 40139
31030000, 40563
31040000, 43713
31050000, 44434
31060000, 45324
31070000, 39670
31080000, 40322
31090000, 43552
31100000, 39682
31110000, 42413
31120000, 40085
31130000, 38863
31140000, 43449
31150000, 44072
31160000, 43541
31170000, 42116
31180000, 36491
31190000, 41646
31200000, 46015
31210000, 46310
31220000, 42759
31230000, 44983
31240000, 42752
31250000, 42792
31260000, 42561
31270000, 49163
31280000, 39165
31290000, 43142
31300000, 44807
31310000, 40056
31320000, 43328
31330000, 43366
31340000, 40595
31350000, 40251
31360000, 41728
31370000, 45683
31380000, 37236
31390000, 44660
31400000, 47880
31410000, 37584
31420000, 41788
31430000, 44909
31440000, 42197
31450000, 41284
31460000, 46860
31470000, 39477
31480000, 43859
31490000, 43995
31500000, 39833
31510000, 42996
31520000, 44306
31530000, 41653
31540000, 40982
31550000, 41437
31560000, 44081
31570000, 44821
31580000, 41576
31590000, 39596
31600000, 43999
31610000, 44613
31620000, 36673
31630000, 41806
31640000, 46286
31650000, 38408
31660000, 47877
31670000, 40838
31680000, 43765
31690000, 40998
31700000, 43739
31710000, 43050
31720000, 39689
31730000, 41783
31740000, 45651
31750000, 41370
31760000, 43403
31770000, 40869
31780000, 44363
31790000, 42337
31800000, 43546
31810000, 42896
31820000, 44728
31830000, 42560
31840000, 44892
31850000, 41625
31860000, 41550
31870000, 41866
31880000, 44427
31890000, 41280
31900000, 39944
31910000, 46560
31920000, 44135
31930000, 45946
31940000, 41271
31950000, 47017
31960000, 43045
31970000, 43378
31980000, 44575
31990000, 41724
32000000, 42810
32010000, 42903
32020000, 42586
32030000, 45690
32040000, 38110
32050000, 45232
32060000, 41207
32070000, 42864
32080000, 43035
32090000, 45424
32100000, 39358
32110000, 44920
32120000, 38792
32130000, 44077
32140000, 44013
32150000, 36156
32160000, 46702
32170000, 42949
32180000, 42114
32190000, 47281
32200000, 40384
32210000, 47670
32220000, 42846
32230000, 42569
32240000, 43659
32250000, 39822
32260000, 39410
32270000, 46384
32280000, 42301
32290000, 39391
32300000, 44280
32310000, 44122
32320000, 42181
32330000, 40883
32340000, 39588
32350000, 41973
32360000, 45105
32370000, 44518
32380000, 45390
32390000, 43795
32400000, 43794
32410000, 41685
32420000, 40903
32430000, 40342
32440000, 39833
32450000, 40198
32460000, 46622
32470000, 44471
32480000, 48044
32490000, 43632
32500000, 41369
32510000, 42535
32520000, 44308
32530000, 42504
32540000, 41239
32550000, 45943
32560000, 41885
32570000, 42990
32580000, 42107
32590000, 45598
32600000, 38219
32610000, 42604
32620000, 47872
32630000, 47017
32640000, 46453
32650000, 42254
32660000, 39527
32670000, 40912
32680000, 44905
32690000, 45207
32700000, 41578
32710000, 42955
32720000, 40918
32730000, 41725
32740000, 42191
32750000, 45719
32760000, 47151
32770000, 40771
32780000, 45840
32790000, 40586
32800000, 40703
32810000, 42794
32820000, 43425
32830000, 43781
32840000, 41667
32850000, 42848
32860000, 42092
32870000, 38695
32880000, 47362
32890000, 44996
32900000, 48918
32910000, 43311
32920000, 42307
32930000, 43634
32940000, 45868
32950000, 38453
32960000, 41346
32970000, 49028
32980000, 43666
32990000, 43094
33000000, 44001
33010000, 40762
33020000, 44694
33030000, 43245
33040000, 44749
33050000, 40040
33060000, 41080
33070000, 46748
33080000, 44360
33090000, 42961
33100000, 42283
33110000, 43095
33120000, 43154
33130000, 43820
33140000, 41308
33150000, 45249
33160000, 37418
33170000, 51434
33180000, 38887
33190000, 43793
33200000, 39548
33210000, 43531
33220000, 41720
33230000, 46155
33240000, 38465
33250000, 40701
33260000, 39576
33270000, 43834
33280000, 44292
33290000, 43390
33300000, 42322
33310000, 49195
33320000, 40287
33330000, 43228
33340000, 45979
33350000, 37357
33360000, 40992
33370000, 45121
33380000, 44944
33390000, 39712
33400000, 43828
33410000, 40393
33420000, 43885
33430000, 47197
33440000, 40298
33450000, 43142
33460000, 44068
33470000, 40293
33480000, 40457
33490000, 45481
33500000, 39978
33510000, 46384
33520000, 45320
33530000, 40208
33540000, 45676
33550000, 43377
33560000, 44235
33570000, 45556
33580000, 40123
33590000, 47639
33600000, 41866
33610000, 42668
33620000, 45979
33630000, 40247
33640000, 48051
33650000, 38234
33660000, 42618
33670000, 41762
33680000, 44027
33690000, 42703
33700000, 44960
33710000, 43902
33720000, 47056
33730000, 41957
33740000, 44359
33750000, 46479
33760000, 41201
33770000, 46549
33780000, 39060
33790000, 45686
33800000, 42180
33810000, 45129
33820000, 42316
33830000, 42869
33840000, 45398
33850000, 42893
33860000, 41945
33870000, 40890
33880000, 45002
33890000, 45442
33900000, 43913
33910000, 38459
33920000, 45878
33930000, 44894
33940000, 44102
33950000, 40236
33960000, 42174
33970000, 42308
33980000, 44023
33990000, 41342
34000000, 42471
34010000, 46377
34020000, 42041
34030000, 43152
34040000, 44815
34050000, 39696
34060000, 43482
34070000, 43512
34080000, 44561
34090000, 40800
34100000, 40165
34110000, 43053
34120000, 42848
34130000, 38899
34140000, 42114
34150000, 45799
34160000, 45204
34170000, 40406
34180000, 43963
34190000, 37562
34200000, 45881
34210000, 44723
34220000, 41330
34230000, 39897
34240000, 50271
34250000, 43070
34260000, 42324
34270000, 44033
34280000, 44427
34290000, 46169
34300000, 43375
34310000, 43148
34320000, 46272
34330000, 43368
34340000, 45611
34350000, 40269
34360000, 48506
34370000, 43899
34380000, 42723
34390000, 46732
34400000, 44084
34410000, 41880
34420000, 41943
34430000, 45756
34440000, 44979
34450000, 39155
34460000, 41182
34470000, 43103
34480000, 49444
34490000, 43139
34500000, 38205
34510000, 44869
34520000, 43276
34530000, 40649
34540000, 47025
34550000, 44702
34560000, 42507
34570000, 45986
34580000, 42074
34590000, 42897
34600000, 46117
34610000, 44487
34620000, 45939
34630000, 42530
34640000, 39034
34650000, 43104
34660000, 41711
34670000, 42900
34680000, 48267
34690000, 41129
34700000, 46069
34710000, 47280
34720000, 41610
34730000, 42230
34740000, 47229
34750000, 42801
34760000, 46552
34770000, 45325
34780000, 44021
34790000, 43492
34800000, 40201
34810000, 42740
34820000, 41567
34830000, 43897
34840000, 44898
34850000, 42053
34860000, 45536
34870000, 42271
34880000, 45603
34890000, 43446
34900000, 43144
34910000, 45049
34920000, 40653
34930000, 43639
34940000, 42966
34950000, 42453
34960000, 48048
34970000, 39411
34980000, 43270
34990000, 44985
35000000, 44264
35010000, 42815
35020000, 40785
35030000, 42082
35040000, 46343
35050000, 38389
35060000, 43199
35070000, 40601
35080000, 42550
35090000, 49157
35100000, 40410
35110000, 48235
35120000, 35587
35130000, 46447
35140000, 49880
35150000, 43111
35160000, 41247
35170000, 46826
35180000, 42630
35190000, 42251
35200000, 43358
35210000, 47770
35220000, 47449
35230000, 41739
35240000, 37595
35250000, 44761
35260000, 42985
35270000, 44993
35280000, 41667
35290000, 43403
35300000, 41709
35310000, 42141
35320000, 46070
35330000, 46265
35340000, 38064
35350000, 47792
35360000, 42451
35370000, 45672
35380000, 47840
35390000, 37573
35400000, 41636
35410000, 41403
35420000, 45534
35430000, 44176
35440000, 42282
35450000, 46364
35460000, 44729
35470000, 39661
35480000, 41572
35490000, 50358
35500000, 43519
35510000, 38137
35520000, 44180
35530000, 40197
35540000, 44344
35550000, 42126
35560000, 45377
35570000, 41936
35580000, 44500
35590000, 40865
35600000, 42315
35610000, 44649
35620000, 45615
35630000, 39674
35640000, 43953
35650000, 47410
35660000, 40839
35670000, 41448
35680000, 53287
35690000, 46108
35700000, 43514
35710000, 42165
35720000, 44433
35730000, 42961
35740000, 43141
35750000, 46144
35760000, 41615
35770000, 49053
35780000, 43185
35790000, 41504
35800000, 39856
35810000, 41538
35820000, 40065
35830000, 46302
35840000, 39448
35850000, 39979
35860000, 42227
35870000, 44108
35880000, 48641
35890000, 41904
35900000, 47669
35910000, 39187
35920000, 45522
35930000, 43626
35940000, 40639
35950000, 39817
35960000, 47155
35970000, 45883
35980000, 41529
35990000, 41019
36000000, 44185
36010000, 42452
36020000, 41018
36030000, 44848
36040000, 47217
36050000, 44136
36060000, 37763
36070000, 47167
36080000, 41872
36090000, 42122
36100000, 40764
36110000, 47318
36120000, 39875
36130000, 48551
36140000, 39346
36150000, 43588
36160000, 46175
36170000, 46984
36180000, 45521
36190000, 40162
36200000, 40719
36210000, 44696
36220000, 41974
36230000, 43702
36240000, 45068
36250000, 40268
36260000, 44593
36270000, 43175
36280000, 45411
36290000, 46025
36300000, 41833
36310000, 49381
36320000, 43331
36330000, 40139
36340000, 43283
36350000, 38145
36360000, 44925
36370000, 45748
36380000, 43209
36390000, 44748
36400000, 40310
36410000, 43508
36420000, 42959
36430000, 42502
36440000, 45773
36450000, 43209
36460000, 43003
36470000, 42535
36480000, 43704
36490000, 42099
36500000, 41601
36510000, 43484
36520000, 42998
36530000, 44222
36540000, 43162
36550000, 39916
36560000, 43654
36570000, 46505
36580000, 39697
36590000, 48860
36600000, 42869
36610000, 42360
36620000, 40310
36630000, 45568
36640000, 44267
36650000, 38598
36660000, 48027
36670000, 45150
36680000, 39332
36690000, 43962
36700000, 45307
36710000, 43275
36720000, 44017
36730000, 38894
36740000, 42989
36750000, 43285
36760000, 39535
36770000, 43501
36780000, 43837
36790000, 44925
36800000, 49088
36810000, 41332
36820000, 47773
36830000, 42296
36840000, 42664
36850000, 41987
36860000, 41025
36870000, 45830
36880000, 44259
36890000, 42625
36900000, 44875
36910000, 39438
36920000, 45876
36930000, 43134
36940000, 44521
36950000, 38273
36960000, 40078
36970000, 43535
36980000, 46944
36990000, 42293
37000000, 42327
37010000, 41367
37020000, 42908
37030000, 44634
37040000, 42861
37050000, 44457
37060000, 44384
37070000, 42062
37080000, 44945
37090000, 42268
37100000, 40606
37110000, 43274
37120000, 42666
37130000, 43423
37140000, 43371
37150000, 44305
37160000, 40916
37170000, 46291
37180000, 44325
37190000, 48198
37200000, 43510
37210000, 45078
37220000, 38430
37230000, 46479
37240000, 46858
37250000, 42521
37260000, 42503
37270000, 41340
37280000, 43358
37290000, 40114
37300000, 46066
37310000, 40907
37320000, 41057
37330000, 42735
37340000, 42036
37350000, 45017
37360000, 40617
37370000, 42527
37380000, 44015
37390000, 43644
37400000, 48252
37410000, 42934
37420000, 37429
37430000, 43804
37440000, 45304
37450000, 43417
37460000, 45928
37470000, 40893
37480000, 48464
37490000, 43299
37500000, 44707
37510000, 42448
37520000, 45954
37530000, 46103
37540000, 43097
37550000, 47993
37560000, 41301
37570000, 45863
37580000, 41334
37590000, 43428
37600000, 47760
37610000, 47550
37620000, 42415
37630000, 43214
37640000, 41664
37650000, 42375
37660000, 42818
37670000, 44882
37680000, 45698
37690000, 45316
37700000, 38433
37710000, 42383
37720000, 44488
37730000, 41316
37740000, 43091
37750000, 49039
37760000, 42179
37770000, 41678
37780000, 44559
37790000, 42920
37800000, 40641
37810000, 40791
37820000, 44818
37830000, 44525
37840000, 42443
37850000, 44304
37860000, 45130
37870000, 39235
37880000, 43356
37890000, 45391
37900000, 39776
37910000, 48440
37920000, 48205
37930000, 43331
37940000, 38765
37950000, 42989
37960000, 45642
37970000, 40370
37980000, 44516
37990000, 40767
38000000, 44054
38010000, 44137
38020000, 46152
38030000, 45419
38040000, 41827
38050000, 43670
38060000, 36105
38070000, 43301
38080000, 41992
38090000, 45083
38100000, 39944
38110000, 45088
38120000, 41887
38130000, 40597
38140000, 45091
38150000, 41467
38160000, 47133
38170000, 44596
38180000, 42404
38190000, 44123
38200000, 46555
38210000, 43779
38220000, 40150
38230000, 42978
38240000, 45470
38250000, 44081
38260000, 44441
38270000, 45833
38280000, 41735
38290000, 46657
38300000, 37490
38310000, 42692
38320000, 46161
38330000, 46817
38340000, 43598
38350000, 43917
38360000, 41394
38370000, 47070
38380000, 43229
38390000, 41766
38400000, 41806
38410000, 42306
38420000, 45850
38430000, 40392
38440000, 50603
38450000, 38022
38460000, 39583
38470000, 45331
38480000, 44501
38490000, 43640
38500000, 44183
38510000, 44102
38520000, 38279
38530000, 44728
38540000, 45116
38550000, 40506
38560000, 40495
38570000, 46490
38580000, 41591
38590000, 42237
38600000, 43489
38610000, 40625
38620000, 44319
38630000, 40104
38640000, 48214
38650000, 44439
38660000, 40666
38670000, 43147
38680000, 46456
38690000, 41869
38700000, 39219
38710000, 44029
38720000, 41717
38730000, 39065
38740000, 43606
38750000, 43622
38760000, 41930
38770000, 40310
38780000, 46468
38790000, 46521
38800000, 41808
38810000, 41917
38820000, 45510
38830000, 42236
38840000, 44040
38850000, 43277
38860000, 43136
38870000, 41863
38880000, 48133
38890000, 43099
38900000, 42215
38910000, 44047
38920000, 41597
38930000, 42241
38940000, 42248
38950000, 48293
38960000, 41994
38970000, 42860
38980000, 41001
38990000, 42416
39000000, 42576
39010000, 45693
39020000, 44643
39030000, 44200
39040000, 43759
39050000, 42133
39060000, 39203
39070000, 43349
39080000, 42817
39090000, 44054
39100000, 46781
39110000, 43186
39120000, 42287
39130000, 40593
39140000, 48371
39150000, 46228
39160000, 44146
39170000, 41846
39180000, 42725
39190000, 46254
39200000, 46420
39210000, 42847
39220000, 42208
39230000, 43096
39240000, 43250
39250000, 43261
39260000, 39632
39270000, 48240
39280000, 41662
39290000, 44897
39300000, 42554
39310000, 43713
39320000, 43814
39330000, 47849
39340000, 43195
39350000, 34229
39360000, 42993
39370000, 46809
39380000, 42753
39390000, 42933
39400000, 42446
39410000, 41937
39420000, 38316
39430000, 43284
39440000, 44342
39450000, 44570
39460000, 42825
39470000, 44565
39480000, 43960
39490000, 44210
39500000, 40109
39510000, 44271
39520000, 45629
39530000, 43516
39540000, 42513
39550000, 45889
39560000, 44599
39570000, 38852
39580000, 45183
39590000, 42294
39600000, 42220
39610000, 44074
39620000, 47459
39630000, 37513
39640000, 45148
39650000, 44332
39660000, 43504
39670000, 40570
39680000, 45810
39690000, 48251
39700000, 39183
39710000, 43608
39720000, 41952
39730000, 50622
39740000, 39754
39750000, 43576
39760000, 41173
39770000, 45291
39780000, 44963
39790000, 49469
39800000, 42342
39810000, 42762
39820000, 46144
39830000, 45903
39840000, 45287
39850000, 44430
39860000, 39902
39870000, 39523
39880000, 44629
39890000, 41983
39900000, 44590
39910000, 43071
39920000, 45706
39930000, 42847
39940000, 39253
39950000, 43561
39960000, 43279
39970000, 43846
39980000, 46529
39990000, 40753
40000000, 44677
40010000, 41800
40020000, 44144
40030000, 45804
40040000, 46578
40050000, 43062
40060000, 49434
40070000, 39964
40080000, 44206
40090000, 43619
40100000, 45555
40110000, 43094
40120000, 41965
40130000, 43785
40140000, 41315
40150000, 44825
40160000, 46936
40170000, 42848
40180000, 44887
40190000, 46768
40200000, 43964
40210000, 43653
40220000, 40742
40230000, 45940
40240000, 47429
40250000, 39766
40260000, 38660
40270000, 46159
40280000, 43687
40290000, 42091
40300000, 42565
40310000, 46672
40320000, 40269
40330000, 42864
40340000, 46617
40350000, 40360
40360000, 40033
40370000, 45787
40380000, 41228
40390000, 40980
40400000, 49929
40410000, 42765
40420000, 43310
40430000, 43213
40440000, 47651
40450000, 41838
40460000, 47927
40470000, 45069
40480000, 41148
40490000, 44250
40500000, 45466
40510000, 42715
40520000, 42854
40530000, 44272
40540000, 48595
40550000, 44136
40560000, 42504
40570000, 47158
40580000, 41634
40590000, 46048
40600000, 47680
40610000, 40828
40620000, 44078
40630000, 46991
40640000, 41428
40650000, 41862
40660000, 41230
40670000, 43270
40680000, 43242
40690000, 43738
40700000, 40879
40710000, 44658
40720000, 41043
40730000, 44050
40740000, 44509
40750000, 42626
40760000, 43482
40770000, 43144
40780000, 40451
40790000, 44325
40800000, 44413
40810000, 43185
40820000, 41439
40830000, 38570
40840000, 46310
40850000, 41292
40860000, 45489
40870000, 42683
40880000, 44226
40890000, 41358
40900000, 46901
40910000, 44285
40920000, 42881
40930000, 40891
40940000, 47130
40950000, 48755
40960000, 43529
40970000, 41003
40980000, 39381
40990000, 43236
41000000, 46108
41010000, 41586
41020000, 39250
41030000, 44283
41040000, 42726
41050000, 45903
41060000, 41559
41070000, 44557
41080000, 45565
41090000, 42099
41100000, 46260
41110000, 42684
41120000, 43298
41130000, 43256
41140000, 41570
41150000, 45148
41160000, 40625
41170000, 42799
41180000, 46551
41190000, 43002
41200000, 44387
41210000, 43438
41220000, 44076
41230000, 39561
41240000, 40904
41250000, 43640
41260000, 44984
41270000, 46696
41280000, 43473
41290000, 45049
41300000, 42312
41310000, 46950
41320000, 39934
41330000, 41995
41340000, 44423
41350000, 42925
41360000, 40097
41370000, 46252
41380000, 44905
41390000, 40844
41400000, 48466
41410000, 43774
41420000, 46474
41430000, 43113
41440000, 40538
41450000, 45715
41460000, 41408
41470000, 45833
41480000, 39259
41490000, 42777
41500000, 51494
41510000, 40902
41520000, 43940
41530000, 41055
41540000, 48367
41550000, 41853
41560000, 38277
41570000, 39613
41580000, 47572
41590000, 43332
41600000, 42035
41610000, 44033
41620000, 41997
41630000, 41655
41640000, 49283
41650000, 43932
41660000, 43120
41670000, 41220
41680000, 46480
41690000, 44614
41700000, 43629
41710000, 45133
41720000, 44083
41730000, 44236
41740000, 45557
41750000, 44455
41760000, 41662
41770000, 46080
41780000, 45009
41790000, 43478
41800000, 41093
41810000, 43616
41820000, 45045
41830000, 48232
41840000, 39698
41850000, 45176
41860000, 47154
41870000, 40261
41880000, 46294
41890000, 44643
41900000, 41179
41910000, 43587
41920000, 38062
41930000, 46859
41940000, 42838
41950000, 46717
41960000, 45052
41970000, 42345
41980000, 40740
41990000, 46545
42000000, 42772
42010000, 42375
42020000, 44736
42030000, 39130
42040000, 42417
42050000, 44389
42060000, 46114
42070000, 39816
42080000, 45804
42090000, 43703
42100000, 45946
42110000, 41109
42120000, 39534
42130000, 44349
42140000, 42711
42150000, 47280
42160000, 38491
42170000, 45328
42180000, 45952
42190000, 48753
42200000, 42538
42210000, 45616
42220000, 46183
42230000, 42756
42240000, 43576
42250000, 42735
42260000, 45733
42270000, 42796
42280000, 43890
42290000, 42245
42300000, 40846
42310000, 41497
42320000, 44555
42330000, 42372
42340000, 43435
42350000, 43400
42360000, 43781
42370000, 44081
42380000, 38913
42390000, 44192
42400000, 43836
42410000, 41965
42420000, 42613
42430000, 43379
42440000, 46948
42450000, 42824
42460000, 44884
42470000, 37293
42480000, 46358
42490000, 46685
42500000, 47445
42510000, 42310
42520000, 43320
42530000, 43982
42540000, 41969
42550000, 43799
42560000, 43144
42570000, 42144
42580000, 40005
42590000, 48593
42600000, 39455
42610000, 43127
42620000, 44129
42630000, 43926
42640000, 44650
42650000, 47048
42660000, 39832
42670000, 46107
42680000, 45752
42690000, 39208
42700000, 45825
42710000, 46951
42720000, 43960
42730000, 40524
42740000, 45011
42750000, 44770
42760000, 43370
42770000, 46183
42780000, 43428
42790000, 44175
42800000, 47724
42810000, 41891
42820000, 46255
42830000, 45219
42840000, 43877
42850000, 46260
42860000, 43992
42870000, 45264
42880000, 50007
42890000, 42803
42900000, 50079
42910000, 46501
42920000, 47774
42930000, 47958
42940000, 44581
42950000, 43007
42960000, 45175
42970000, 49743
42980000, 46768
42990000, 40015
43000000, 46832
43010000, 44059
43020000, 46739
43030000, 44123
43040000, 47293
43050000, 40802
43060000, 45100
43070000, 47274
43080000, 39963
43090000, 45551
43100000, 46207
43110000, 46620
43120000, 43885
43130000, 40255
43140000, 44766
43150000, 44720
43160000, 44920
43170000, 41285
43180000, 44466
43190000, 46040
43200000, 41544
43210000, 48902
43220000, 41737
43230000, 41722
43240000, 47341
43250000, 42424
43260000, 45696
43270000, 46141
43280000, 45777
43290000, 46040
43300000, 46809
43310000, 49858
43320000, 38995
43330000, 41075
43340000, 45634
43350000, 43131
43360000, 43777
43370000, 48809
43380000, 43373
43390000, 44785
43400000, 45199
43410000, 48672
43420000, 47232
43430000, 44841
43440000, 43121
43450000, 46867
43460000, 47121
43470000, 39387
43480000, 47131
43490000, 44077
43500000, 45150
43510000, 43471
43520000, 42283
43530000, 42204
43540000, 44210
43550000, 46619
43560000, 44968
43570000, 49912
43580000, 43819
43590000, 40666
43600000, 44483
43610000, 50955
43620000, 45186
43630000, 42238
43640000, 42738
43650000, 43878
43660000, 45100
43670000, 49692
43680000, 44449
43690000, 42701
43700000, 50554
43710000, 47054
43720000, 44935
43730000, 43058
43740000, 46327
43750000, 39362
43760000, 42935
43770000, 48099
43780000, 43135
43790000, 40366
43800000, 42229
43810000, 45403
43820000, 43100
43830000, 45820
43840000, 47199
43850000, 46134
43860000, 45366
43870000, 42785
43880000, 43606
43890000, 48430
43900000, 39742
43910000, 46415
43920000, 46674
43930000, 38872
43940000, 47854
43950000, 42908
43960000, 44636
43970000, 50720
43980000, 42232
43990000, 47089
44000000, 41128
44010000, 52640
44020000, 43314
44030000, 41490
44040000, 39631
44050000, 52191
44060000, 43803
44070000, 43769
44080000, 49478
44090000, 44829
44100000, 47150
44110000, 45259
44120000, 45271
44130000, 46509
44140000, 43837
44150000, 44378
44160000, 47428
44170000, 44570
44180000, 43824
44190000, 50327
44200000, 44167
44210000, 46965
44220000, 39668
44230000, 47335
44240000, 42055
44250000, 42841
44260000, 47812
44270000, 43326
44280000, 42451
44290000, 47760
44300000, 39913
44310000, 46929
44320000, 43621
44330000, 42902
44340000, 44449
44350000, 42925
44360000, 44553
44370000, 49066
44380000, 48265
44390000, 45041
44400000, 49219
44410000, 39314
44420000, 46181
44430000, 44091
44440000, 47123
44450000, 47280
44460000, 42917
44470000, 52216
44480000, 41063
44490000, 44262
44500000, 46636
44510000, 43199
44520000, 44027
44530000, 44863
44540000, 46647
44550000, 46016
44560000, 40646
44570000, 47562
44580000, 47079
44590000, 43570
44600000, 50552
44610000, 45084
44620000, 45494
44630000, 50384
44640000, 50288
44650000, 43279
44660000, 44352
44670000, 49748
44680000, 45481
44690000, 42905
44700000, 47694
44710000, 49142
44720000, 42172
44730000, 49126
44740000, 40221
44750000, 44746
44760000, 45580
44770000, 45426
44780000, 46336
44790000, 48187
44800000, 43085
44810000, 46061
44820000, 46313
44830000, 46884
44840000, 44404
44850000, 47275
44860000, 41986
44870000, 43421
44880000, 46140
44890000, 45308
44900000, 43564
44910000, 53704
44920000, 42257
44930000, 42570
44940000, 47043
44950000, 46593
44960000, 46903
44970000, 44319
44980000, 45898
44990000, 42390
45000000, 47080
45010000, 44956
45020000, 44836
45030000, 44584
45040000, 44773
45050000, 48077
45060000, 47075
45070000, 44517
45080000, 45356
45090000, 47265
45100000, 44920
45110000, 39181
45120000, 42471
45130000, 53633
45140000, 47769
45150000, 44505
45160000, 40967
45170000, 51179
45180000, 46275
45190000, 44139
45200000, 42426
45210000, 45848
45220000, 47596
45230000, 45575
45240000, 48222
45250000, 43566
45260000, 42484
45270000, 47700
45280000, 46773
45290000, 46791
45300000, 46314
45310000, 43424
45320000, 45117
45330000, 47054
45340000, 44827
45350000, 46417
45360000, 46776
45370000, 45923
45380000, 47954
45390000, 48656
45400000, 44209
45410000, 43990
45420000, 46260
45430000, 43375
45440000, 48097
45450000, 50121
45460000, 45641
45470000, 44624
45480000, 50111
45490000, 46293
45500000, 44734
45510000, 42812
45520000, 42478
45530000, 47486
45540000, 50531
45550000, 44672
45560000, 46355
45570000, 43530
45580000, 46961
45590000, 50799
45600000, 40032
45610000, 45858
45620000, 50572
45630000, 42817
45640000, 48969
45650000, 50283
45660000, 39094
45670000, 47600
45680000, 43306
45690000, 46670
45700000, 47491
45710000, 42437
45720000, 49718
45730000, 46040
45740000, 47159
45750000, 50383
45760000, 46302
45770000, 44124
45780000, 41888
45790000, 45120
45800000, 44684
45810000, 49078
45820000, 46939
45830000, 45838
45840000, 46113
45850000, 52155
45860000, 46533
45870000, 41686
45880000, 48423
45890000, 42578
45900000, 50141
45910000, 45142
45920000, 47198
45930000, 46373
45940000, 45997
45950000, 46929
45960000, 45163
45970000, 45726
45980000, 50684
45990000, 52210
46000000, 44500
46010000, 41479
46020000, 50186
46030000, 46335
46040000, 46355
46050000, 48394
46060000, 48486
46070000, 44704
46080000, 47319
46090000, 44152
46100000, 48188
46110000, 47963
46120000, 42434
46130000, 46929
46140000, 49431
46150000, 48883
46160000, 45909
46170000, 44953
46180000, 48076
46190000, 42679
46200000, 47000
46210000, 47812
46220000, 47112
46230000, 51068
46240000, 41673
46250000, 43811
46260000, 47932
46270000, 48811
46280000, 44513
46290000, 48367
46300000, 48634
46310000, 44719
46320000, 44960
46330000, 44842
46340000, 47059
46350000, 44666
46360000, 47302
46370000, 48127
46380000, 51051
46390000, 46153
46400000, 47469
46410000, 45875
46420000, 46658
46430000, 43980
46440000, 46256
46450000, 50291
46460000, 48463
46470000, 40323
46480000, 45941
46490000, 43569
46500000, 44388
46510000, 45658
46520000, 45552
46530000, 49028
46540000, 46337
46550000, 46996
46560000, 43650
46570000, 42208
46580000, 44802
46590000, 46026
46600000, 46842
46610000, 50082
46620000, 41432
46630000, 48917
46640000, 41941
46650000, 46114
46660000, 47574
46670000, 43997
46680000, 48568
46690000, 40772
46700000, 46116
46710000, 46642
46720000, 48560
46730000, 50395
46740000, 50258
46750000, 44766
46760000, 41059
46770000, 48563
46780000, 45306
46790000, 48505
46800000, 43698
46810000, 47370
46820000, 43339
46830000, 48796
46840000, 50617
46850000, 47024
46860000, 47204
46870000, 47174
46880000, 50806
46890000, 49458
46900000, 44583
46910000, 45376
46920000, 46449
46930000, 53903
46940000, 45860
46950000, 42150
46960000, 48906
46970000, 42753
46980000, 47050
46990000, 49277
47000000, 45922
47010000, 49959
47020000, 44975
47030000, 46805
47040000, 46152
47050000, 49236
47060000, 46327
47070000, 48306
47080000, 48546
47090000, 48612
47100000, 47283
47110000, 48011
47120000, 48990
47130000, 44624
47140000, 50857
47150000, 40742
47160000, 50361
47170000, 47068
47180000, 43472
47190000, 48584
47200000, 47531
47210000, 46062
47220000, 45693
47230000, 48587
47240000, 39896
47250000, 51771
47260000, 44664
47270000, 51833
47280000, 40057
47290000, 49810
47300000, 45764
47310000, 52706
47320000, 48878
47330000, 44257
47340000, 54614
47350000, 40670
47360000, 45508
47370000, 47477
47380000, 49509
47390000, 46386
47400000, 54012
47410000, 49142
47420000, 49459
47430000, 48037
47440000, 42662
47450000, 50809
47460000, 46165
47470000, 48402
47480000, 46779
47490000, 53355
47500000, 44556
47510000, 50045
47520000, 46696
47530000, 43023
47540000, 49840
47550000, 43239
47560000, 46368
47570000, 46008
47580000, 45608
47590000, 47974
47600000, 48370
47610000, 51616
47620000, 41418
47630000, 48685
47640000, 51621
47650000, 44934
47660000, 51062
47670000, 46206
47680000, 53181
47690000, 43833
47700000, 42564
47710000, 49555
47720000, 49847
47730000, 44316
47740000, 48838
47750000, 48908
47760000, 45294
47770000, 49008
47780000, 48533
47790000, 46677
47800000, 46293
47810000, 50336
47820000, 49513
47830000, 44204
47840000, 48759
47850000, 48906
47860000, 51865
47870000, 43618
47880000, 48152
47890000, 53954
47900000, 42603
47910000, 53219
47920000, 49329
47930000, 46785
47940000, 46233
47950000, 46239
47960000, 44499
47970000, 47898
47980000, 49216
47990000, 47670
48000000, 45796
48010000, 46079
48020000, 46592
48030000, 48879
48040000, 50116
48050000, 44310
48060000, 47690
48070000, 46407
48080000, 50907
48090000, 43985
48100000, 49582
48110000, 46587
48120000, 45725
48130000, 46504
48140000, 53261
48150000, 43118
48160000, 51167
48170000, 49862
48180000, 45359
48190000, 44010
48200000, 49679
48210000, 45833
48220000, 52369
48230000, 55358
48240000, 47696
48250000, 45146
48260000, 43108
48270000, 50900
48280000, 46949
48290000, 51702
48300000, 50664
48310000, 47855
48320000, 40981
48330000, 51292
48340000, 41947
48350000, 49386
48360000, 49062
48370000, 45369
48380000, 48107
48390000, 51258
48400000, 43357
48410000, 49367
48420000, 49704
48430000, 48893
48440000, 44973
48450000, 48658
48460000, 50956
48470000, 48861
48480000, 48743
48490000, 49091
48500000, 49746
48510000, 47077
48520000, 52258
48530000, 52689
48540000, 48158
48550000, 47213
48560000, 53443
48570000, 42950
48580000, 53014
48590000, 48610
48600000, 45817
48610000, 48717
48620000, 49173
48630000, 43048
48640000, 51515
48650000, 44634
48660000, 46849
48670000, 48322
48680000, 50024
48690000, 47765
48700000, 46950
48710000, 47907
48720000, 51999
48730000, 49999
48740000, 43264
48750000, 51454
48760000, 42557
48770000, 51640
48780000, 45582
48790000, 49347
48800000, 48567
48810000, 42217
48820000, 49756
48830000, 47009
48840000, 48735
48850000, 47824
48860000, 50540
48870000, 43787
48880000, 47505
48890000, 54305
48900000, 42826
48910000, 47020
48920000, 50761
48930000, 45239
48940000, 48642
48950000, 55868
48960000, 47644
48970000, 49616
48980000, 47943
48990000, 49233
49000000, 55999
49010000, 44434
49020000, 45985
49030000, 50778
49040000, 51522
49050000, 47893
49060000, 53625
49070000, 46408
49080000, 46820
49090000, 50219
49100000, 49048
49110000, 44243
49120000, 50350
49130000, 48738
49140000, 53759
49150000, 44963
49160000, 49035
49170000, 46457
49180000, 52740
49190000, 49501
49200000, 50786
49210000, 47358
49220000, 53003
49230000, 50426
49240000, 50984
49250000, 52259
49260000, 48579
49270000, 50395
49280000, 43698
49290000, 51163
49300000, 51191
49310000, 51111
49320000, 48370
49330000, 46411
49340000, 51055
49350000, 52654
49360000, 50068
49370000, 47980
49380000, 50182
49390000, 44638
49400000, 47170
49410000, 53127
49420000, 49313
49430000, 45765
49440000, 50449
49450000, 49940
49460000, 49102
49470000, 50032
49480000, 48406
49490000, 52701
49500000, 44056
49510000, 54965
49520000, 53524
49530000, 47013
49540000, 47962
49550000, 46772
49560000, 43301
49570000, 47901
49580000, 54896
49590000, 45422
49600000, 50163
49610000, 54337
49620000, 47553
49630000, 48924
49640000, 49545
49650000, 49359
49660000, 48465
49670000, 50775
49680000, 45681
49690000, 50493
49700000, 53704
49710000, 50302
49720000, 50417
49730000, 47094
49740000, 45991
49750000, 47241
49760000, 52199
49770000, 49691
49780000, 48725
49790000, 51638
49800000, 48799
49810000, 51508
49820000, 51485
49830000, 50020
49840000, 49482
49850000, 48575
49860000, 47562
49870000, 50557
49880000, 48251
49890000, 53574
49900000, 44101
49910000, 52649
49920000, 47662
49930000, 52336
49940000, 48822
49950000, 45529
49960000, 46448
49970000, 49216
49980000, 54215
49990000, 48264
50000000, 45827
50010000, 47823
50020000, 51996
50030000, 52292
50040000, 46032
50050000, 53066
50060000, 45849
50070000, 63965
50080000, 54526
50090000, 52702
50100000, 50234
50110000, 45990
50120000, 51053
50130000, 49513
50140000, 49950
50150000, 48568
50160000, 51094
50170000, 48862
50180000, 46617
50190000, 52634
50200000, 47972
50210000, 49523
50220000, 53297
50230000, 44649
50240000, 46561
50250000, 50276
50260000, 52839
50270000, 49400
50280000, 44085
50290000, 53257
50300000, 46451
50310000, 50315
50320000, 50496
50330000, 50043
50340000, 49246
50350000, 49822
50360000, 50107
50370000, 52511
50380000, 50190
50390000, 48119
50400000, 48485
50410000, 46962
50420000, 50373
50430000, 52716
50440000, 50392
50450000, 51513
50460000, 47569
50470000, 50240
50480000, 54451
50490000, 48393
50500000, 54174
50510000, 44746
50520000, 50177
50530000, 51151
50540000, 52341
50550000, 45118
50560000, 49702
50570000, 51984
50580000, 48458
50590000, 51700
50600000, 54436
50610000, 47459
50620000, 51720
50630000, 50446
50640000, 53998
50650000, 47318
50660000, 54676
50670000, 47164
50680000, 54357
50690000, 48588
50700000, 49768
50710000, 49036
50720000, 48675
50730000, 53821
50740000, 52902
50750000, 48477
50760000, 50489
50770000, 52038
50780000, 46604
50790000, 54307
50800000, 45553
50810000, 49690
50820000, 52445
50830000, 54803
50840000, 52548
50850000, 48819
50860000, 52182
50870000, 50832
50880000, 50801
50890000, 53594
50900000, 54049
50910000, 50540
50920000, 45955
50930000, 55535
50940000, 51669
50950000, 52238
50960000, 49500
50970000, 53592
50980000, 49167
50990000, 54915
51000000, 51686
51010000, 52591
51020000, 51669
51030000, 51177
51040000, 45441
51050000, 50798
51060000, 53775
51070000, 53464
51080000, 50776
51090000, 51112
51100000, 50888
51110000, 54349
51120000, 48870
51130000, 49346
51140000, 54117
51150000, 50990
51160000, 53706
51170000, 50361
51180000, 54573
51190000, 51151
51200000, 54616
51210000, 45493
51220000, 57121
51230000, 49391
51240000, 48689
51250000, 54740
51260000, 52366
51270000, 45261
51280000, 57630
51290000, 55404
51300000, 45090
51310000, 55632
51320000, 51484
51330000, 50428
51340000, 48500
51350000, 56129
51360000, 46964
51370000, 50666
51380000, 50167
51390000, 57914
51400000, 52025
51410000, 52009
51420000, 51491
51430000, 52540
51440000, 53878
51450000, 49231
51460000, 49747
51470000, 52670
51480000, 48636
51490000, 52377
51500000, 50000
51510000, 54736
51520000, 52499
51530000, 50830
51540000, 50224
51550000, 55510
51560000, 53470
51570000, 54399
51580000, 51836
51590000, 47857
51600000, 52859
51610000, 55613
51620000, 52009
51630000, 50960
51640000, 50448
51650000, 53297
51660000, 46542
51670000, 58432
51680000, 49699
51690000, 56961
51700000, 52008
51710000, 51058
51720000, 51721
51730000, 52818
51740000, 54033
51750000, 48707
51760000, 55790
51770000, 50631
51780000, 51871
51790000, 54176
51800000, 47213
51810000, 55329
51820000, 49608
51830000, 56813
51840000, 50619
51850000, 51526
51860000, 51237
51870000, 53680
51880000, 55081
51890000, 46991
51900000, 54898
51910000, 55675
51920000, 64324
51930000, 46973
51940000, 49976
51950000, 54385
51960000, 52840
51970000, 51810
51980000, 53027
51990000, 57793
52000000, 57184
52010000, 48253
52020000, 49178
52030000, 49036
52040000, 53703
52050000, 45790
52060000, 56057
52070000, 56404
52080000, 50959
52090000, 56595
52100000, 53785
52110000, 53190
52120000, 55596
52130000, 56022
52140000, 55577
52150000, 51398
52160000, 50446
52170000, 56835
52180000, 46020
52190000, 52435
52200000, 52317
52210000, 50338
52220000, 56453
52230000, 53794
52240000, 58818
52250000, 59195
52260000, 47382
52270000, 48829
52280000, 50640
52290000, 56063
52300000, 53266
52310000, 52276
52320000, 51010
52330000, 61006
52340000, 50174
52350000, 52838
52360000, 51688
52370000, 47653
52380000, 55521
52390000, 58153
52400000, 54643
52410000, 50673
52420000, 55269
52430000, 62260
52440000, 44625
52450000, 53621
52460000, 55015
52470000, 52775
52480000, 58917
52490000, 57148
52500000, 57011
52510000, 52000
52520000, 52458
52530000, 48943
52540000, 53507
52550000, 53299
52560000, 59875
52570000, 57686
52580000, 49063
52590000, 58827
52600000, 46513
52610000, 55355
52620000, 56944
52630000, 48256
52640000, 49028
52650000, 56997
52660000, 55306
52670000, 51071
52680000, 53016
52690000, 55595
52700000, 56739
52710000, 49469
52720000, 50750
52730000, 54938
52740000, 51345
52750000, 55977
52760000, 54517
52770000, 56678
52780000, 52714
52790000, 56295
52800000, 55979
52810000, 56919
52820000, 50797
52830000, 53552
52840000, 49178
52850000, 50294
52860000, 58102
52870000, 52031
52880000, 56403
52890000, 54194
52900000, 56297
52910000, 50215
52920000, 51470
52930000, 59257
52940000, 57112
52950000, 48861
52960000, 52071
52970000, 56315
52980000, 54863
52990000, 48049
53000000, 53913
53010000, 57812
53020000, 50290
53030000, 53868
53040000, 54430
53050000, 50582
53060000, 50675
53070000, 57704
53080000, 51917
53090000, 53027
53100000, 49119
53110000, 58829
53120000, 52600
53130000, 60801
53140000, 51098
53150000, 57434
53160000, 51746
53170000, 54740
53180000, 53504
53190000, 53521
53200000, 53663
53210000, 53333
53220000, 53672
53230000, 51748
53240000, 54030
53250000, 55971
53260000, 56054
53270000, 52402
53280000, 50962
53290000, 54747
53300000, 53940
53310000, 53542
53320000, 62175
53330000, 57782
53340000, 55243
53350000, 46605
53360000, 61260
53370000, 54342
53380000, 54245
53390000, 57402
53400000, 51117
53410000, 51207
53420000, 57068
53430000, 57003
53440000, 54894
53450000, 51013
53460000, 54718
53470000, 52506
53480000, 60313
53490000, 58535
53500000, 51220
53510000, 54757
53520000, 56423
53530000, 51291
53540000, 54459
53550000, 59874
53560000, 56937
53570000, 48196
53580000, 51733
53590000, 55826
53600000, 54707
53610000, 58368
53620000, 55988
53630000, 49563
53640000, 57419
53650000, 55932
53660000, 54971
53670000, 52760
53680000, 57890
53690000, 53853
53700000, 58807
53710000, 54089
53720000, 57604
53730000, 51285
53740000, 53189
53750000, 58584
53760000, 50790
53770000, 53390
53780000, 54188
53790000, 51268
53800000, 56213
53810000, 56575
53820000, 54710
53830000, 51699
53840000, 54193
53850000, 58734
53860000, 55056
53870000, 58151
53880000, 48283
53890000, 51665
53900000, 55319
53910000, 52852
53920000, 57088
53930000, 57920
53940000, 53776
53950000, 60629
53960000, 53473
53970000, 54578
53980000, 51801
53990000, 58057
54000000, 52886
54010000, 54778
54020000, 56844
54030000, 56910
54040000, 60850
54050000, 57654
54060000, 46764
54070000, 57016
54080000, 51252
54090000, 58104
54100000, 57995
54110000, 59015
54120000, 54698
54130000, 56829
54140000, 64698
54150000, 48251
54160000, 56850
54170000, 55988
54180000, 58269
54190000, 58919
54200000, 53585
54210000, 58201
54220000, 51978
54230000, 50620
54240000, 50514
54250000, 55142
54260000, 58757
54270000, 57896
54280000, 53777
54290000, 59413
54300000, 55162
54310000, 55206
54320000, 62187
54330000, 54974
54340000, 53780
54350000, 61984
54360000, 53840
54370000, 59259
54380000, 54807
54390000, 50678
54400000, 57292
54410000, 61499
54420000, 55223
54430000, 53463
54440000, 53317
54450000, 58849
54460000, 59535
54470000, 60842
54480000, 58253
54490000, 55984
54500000, 54497
54510000, 53716
54520000, 59114
54530000, 51076
54540000, 55112
54550000, 53874
54560000, 63805
54570000, 57191
54580000, 58003
54590000, 56676
54600000, 54954
54610000, 59191
54620000, 57232
54630000, 57403
54640000, 53467
54650000, 53820
54660000, 56017
54670000, 49400
54680000, 59721
54690000, 52955
54700000, 63278
54710000, 63379
54720000, 53710
54730000, 58055
54740000, 58079
54750000, 62396
54760000, 51488
54770000, 56281
54780000, 58868
54790000, 54461
54800000, 59747
54810000, 56403
54820000, 49241
54830000, 66558
54840000, 53938
54850000, 55299
54860000, 58439
54870000, 54065
54880000, 62149
54890000, 53543
54900000, 58542
54910000, 54238
54920000, 59710
54930000, 59568
54940000, 55632
54950000, 56787
54960000, 59403
54970000, 57161
54980000, 62234
54990000, 50400
55000000, 60417
55010000, 54611
55020000, 56660
55030000, 61719
55040000, 61479
55050000, 51981
55060000, 54221
55070000, 60965
55080000, 55979
55090000, 56478
55100000, 61144
55110000, 56612
55120000, 57019
55130000, 51730
55140000, 57741
55150000, 58248
55160000, 59192
55170000, 59134
55180000, 51574
55190000, 57616
55200000, 60216
55210000, 55965
55220000, 58823
55230000, 57098
55240000, 53153
55250000, 59072
55260000, 62040
55270000, 48514
55280000, 60805
55290000, 52814
55300000, 55743
55310000, 59720
55320000, 56387
55330000, 45609
55340000, 61510
55350000, 61264
55360000, 55482
55370000, 58197
55380000, 58269
55390000, 52097
55400000, 60639
55410000, 59906
55420000, 59120
55430000, 56016
55440000, 54469
55450000, 58817
55460000, 59447
55470000, 54471
55480000, 55535
55490000, 60544
55500000, 56238
55510000, 53991
55520000, 57579
55530000, 55160
55540000, 56210
55550000, 58058
55560000, 62447
55570000, 60935
55580000, 55058
55590000, 57539
55600000, 62026
55610000, 56064
55620000, 65838
55630000, 58109
55640000, 54123
55650000, 60035
55660000, 57864
55670000, 58723
55680000, 58432
55690000, 61468
55700000, 55368
55710000, 54311
55720000, 54789
55730000, 58714
55740000, 56431
55750000, 59951
55760000, 51336
55770000, 60441
55780000, 53829
55790000, 56422
55800000, 59423
55810000, 51076
55820000, 60082
55830000, 56842
55840000, 52503
55850000, 59782
55860000, 63591
55870000, 51537
55880000, 55117
55890000, 58459
55900000, 51588
55910000, 64369
55920000, 56081
55930000, 61922
55940000, 61802
55950000, 59160
55960000, 51319
55970000, 57710
55980000, 60307
55990000, 59383
56000000, 53189
56010000, 59553
56020000, 55724
56030000, 54293
56040000, 61207
56050000, 48700
56060000, 56241
56070000, 60528
56080000, 63338
56090000, 62056
56100000, 58529
56110000, 56511
56120000, 51889
56130000, 63419
56140000, 54058
56150000, 54745
56160000, 65740
56170000, 57776
56180000, 61965
56190000, 59295
56200000, 57399
56210000, 56681
56220000, 54676
56230000, 62036
56240000, 58707
56250000, 55436
56260000, 65828
56270000, 50583
56280000, 67680
56290000, 55091
56300000, 63069
56310000, 56597
56320000, 60595
56330000, 61100
56340000, 62229
56350000, 62505
56360000, 55366
56370000, 60839
56380000, 55801
56390000, 63566
56400000, 58241
56410000, 55266
56420000, 55764
56430000, 63763
56440000, 59456
56450000, 61328
56460000, 57703
56470000, 56791
56480000, 56640
56490000, 69301
56500000, 54659
56510000, 54794
56520000, 65306
56530000, 57975
56540000, 63953
56550000, 57507
56560000, 58804
56570000, 58237
56580000, 54474
56590000, 58761
56600000, 56978
56610000, 58312
56620000, 54034
56630000, 59458
56640000, 59951
56650000, 64365
56660000, 51743
56670000, 61348
56680000, 62622
56690000, 71321
56700000, 52725
56710000, 57016
56720000, 64754
56730000, 60482
56740000, 61225
56750000, 56164
56760000, 64563
56770000, 58448
56780000, 60880
56790000, 61656
56800000, 59273
56810000, 57531
56820000, 61174
56830000, 56819
56840000, 63401
56850000, 53606
56860000, 56885
56870000, 57513
56880000, 59662
56890000, 61016
56900000, 57221
56910000, 52153
56920000, 55444
56930000, 62334
56940000, 59905
56950000, 64851
56960000, 57761
56970000, 56294
56980000, 59839
56990000, 65553
57000000, 59619
57010000, 59133
57020000, 52602
57030000, 58030
57040000, 59788
57050000, 54344
57060000, 61422
57070000, 63844
57080000, 59595
57090000, 64763
57100000, 62968
57110000, 56059
57120000, 58014
57130000, 60467
57140000, 59533
57150000, 58198
57160000, 64015
57170000, 54194
57180000, 60477
57190000, 55248
57200000, 59793
57210000, 58046
57220000, 63578
57230000, 52618
57240000, 69858
57250000, 55137
57260000, 55269
57270000, 59541
57280000, 55307
57290000, 66918
57300000, 60912
57310000, 58315
57320000, 61179
57330000, 55605
57340000, 57917
57350000, 62889
57360000, 61592
57370000, 64073
57380000, 58119
57390000, 57252
57400000, 64504
57410000, 61918
57420000, 53154
57430000, 57157
57440000, 60927
57450000, 54468
57460000, 58511
57470000, 64849
57480000, 61415
57490000, 64304
57500000, 57777
57510000, 59427
57520000, 55335
57530000, 56679
57540000, 57033
57550000, 61268
57560000, 61303
57570000, 60500
57580000, 58328
57590000, 56666
57600000, 58223
57610000, 58711
57620000, 52742
57630000, 59130
57640000, 58588
57650000, 62613
57660000, 57095
57670000, 58145
57680000, 55688
57690000, 57999
57700000, 64138
57710000, 61506
57720000, 62162
57730000, 59482
57740000, 58255
57750000, 60369
57760000, 59342
57770000, 62841
57780000, 57285
57790000, 63249
57800000, 56162
57810000, 61569
57820000, 59504
57830000, 55754
57840000, 64584
57850000, 50993
57860000, 59809
57870000, 54815
57880000, 65116
57890000, 59949
57900000, 58580
57910000, 63483
57920000, 61043
57930000, 57683
57940000, 77016
57950000, 55140
57960000, 58862
57970000, 54825
57980000, 57426
57990000, 57186
58000000, 65141
58010000, 63105
58020000, 61970
58030000, 59020
58040000, 62276
58050000, 64696
58060000, 55403
58070000, 57942
58080000, 61569
58090000, 69999
58100000, 52907
58110000, 60527
58120000, 66841
58130000, 60406
58140000, 58013
58150000, 55155
58160000, 63680
58170000, 66331
58180000, 58015
58190000, 58016
58200000, 57859
58210000, 61230
58220000, 64579
58230000, 58066
58240000, 59576
58250000, 58926
58260000, 63973
58270000, 56003
58280000, 64009
58290000, 60562
58300000, 57571
58310000, 61646
58320000, 60161
58330000, 57857
58340000, 66166
58350000, 57866
58360000, 60689
58370000, 59849
58380000, 61162
58390000, 52049
58400000, 63048
58410000, 63479
58420000, 57495
58430000, 58449
58440000, 67003
58450000, 65676
58460000, 62669
58470000, 57796
58480000, 58592
58490000, 61828
58500000, 60512
58510000, 68530
58520000, 60083
58530000, 56036
58540000, 61679
58550000, 65487
58560000, 58288
58570000, 61044
58580000, 61188
58590000, 58091
58600000, 61083
58610000, 61485
58620000, 61921
58630000, 68036
58640000, 56876
58650000, 69703
58660000, 62560
58670000, 58756
58680000, 57707
58690000, 61368
58700000, 66966
58710000, 63102
58720000, 63460
58730000, 57881
58740000, 62844
58750000, 57712
58760000, 64814
58770000, 64918
58780000, 57030
58790000, 63879
58800000, 62852
58810000, 60956
58820000, 61541
58830000, 56849
58840000, 62857
58850000, 61826
58860000, 57442
58870000, 64957
58880000, 62090
58890000, 61259
58900000, 67414
58910000, 59679
58920000, 70035
58930000, 52341
58940000, 63588
58950000, 59100
58960000, 60076
58970000, 67772
58980000, 58526
58990000, 62178
59000000, 57658
59010000, 52043
59020000, 59604
59030000, 66347
59040000, 57609
59050000, 65087
59060000, 64526
59070000, 58723
59080000, 56892
59090000, 59889
59100000, 64788
59110000, 61527
59120000, 59507
59130000, 61325
59140000, 57815
59150000, 59096
59160000, 63420
59170000, 59216
59180000, 63958
59190000, 60608
59200000, 57393
59210000, 61200
59220000, 57643
59230000, 62636
59240000, 62460
59250000, 58157
59260000, 60549
59270000, 60942
59280000, 63998
59290000, 67316
59300000, 57207
59310000, 63645
59320000, 67514
59330000, 59470
59340000, 61352
59350000, 58550
59360000, 67201
59370000, 55912
59380000, 61468
59390000, 62259
59400000, 61135
59410000, 65477
59420000, 57943
59430000, 62110
59440000, 60770
59450000, 69937
59460000, 59433
59470000, 65065
59480000, 62619
59490000, 61389
59500000, 67121
59510000, 60288
59520000, 61731
59530000, 64016
59540000, 58015
59550000, 63321
59560000, 61439
59570000, 62497
59580000, 60640
59590000, 62236
59600000, 62591
59610000, 57894
59620000, 54301
59630000, 63184
59640000, 65282
59650000, 63453
59660000, 66319
59670000, 59523
59680000, 60199
59690000, 65508
59700000, 58859
59710000, 61545
59720000, 61767
59730000, 58697
59740000, 62719
59750000, 60520
59760000, 54067
59770000, 63353
59780000, 63114
59790000, 57838
59800000, 61209
59810000, 63299
59820000, 59501
59830000, 73923
59840000, 53931
59850000, 58867
59860000, 60230
59870000, 62529
59880000, 66315
59890000, 54117
59900000, 61007
59910000, 62414
59920000, 63808
59930000, 60805
59940000, 64628
59950000, 61531
59960000, 60314
59970000, 61646
59980000, 55499
59990000, 62093
60000000, 64905
60010000, 60136
60020000, 60020
60030000, 59304
60040000, 65402
60050000, 57885
60060000, 62429
60070000, 65084
60080000, 56487
60090000, 67284
60100000, 57309
60110000, 60259
60120000, 65807
60130000, 55668
60140000, 60627
60150000, 58322
60160000, 70466
60170000, 56563
60180000, 56563
60190000, 61043
60200000, 62294
60210000, 56713
60220000, 62842
60230000, 63003
60240000, 61304
60250000, 64419
60260000, 63430
60270000, 56651
60280000, 68705
60290000, 56064
60300000, 61548
60310000, 64463
60320000, 60258
60330000, 63816
60340000, 61464
60350000, 62172
60360000, 57065
60370000, 65661
60380000, 68010
60390000, 58645
60400000, 63333
60410000, 63693
60420000, 61019
60430000, 61879
60440000, 65693
60450000, 64733
60460000, 61148
60470000, 54970
60480000, 69112
60490000, 71763
60500000, 65347
60510000, 64816
60520000, 58797
60530000, 56879
60540000, 61123
60550000, 66095
60560000, 72653
60570000, 63048
60580000, 63073
60590000, 63111
60600000, 65913
60610000, 53545
60620000, 64994
60630000, 65866
60640000, 62412
60650000, 57687
60660000, 63272
60670000, 58599
60680000, 63642
60690000, 60786
60700000, 65300
60710000, 64724
60720000, 63452
60730000, 55995
60740000, 65378
60750000, 68854
60760000, 61183
60770000, 59568
60780000, 59428
60790000, 59763
60800000, 68678
60810000, 62084
60820000, 62452
60830000, 61292
60840000, 63988
60850000, 60669
60860000, 61611
60870000, 58392
60880000, 59962
60890000, 64217
60900000, 61438
60910000, 61587
60920000, 63271
60930000, 59810
60940000, 69488
60950000, 55296
60960000, 67508
60970000, 60328
60980000, 62165
60990000, 65186
61000000, 61565
61010000, 63111
61020000, 62429
61030000, 62055
61040000, 57405
61050000, 60356
61060000, 64215
61070000, 63371
61080000, 66576
61090000, 60031
61100000, 59728
61110000, 62691
61120000, 61318
61130000, 61707
61140000, 65857
61150000, 63356
61160000, 57072
61170000, 61979
61180000, 62319
61190000, 58411
61200000, 66173
61210000, 69224
61220000, 55462
61230000, 63513
61240000, 60997
61250000, 55956
61260000, 59659
61270000, 64527
61280000, 62423
61290000, 61755
61300000, 57519
61310000, 63464
61320000, 61050
61330000, 61321
61340000, 62242
61350000, 72017
61360000, 57151
61370000, 72708
61380000, 63118
61390000, 64955
61400000, 58095
61410000, 61759
61420000, 63882
61430000, 58995
61440000, 59316
61450000, 64553
61460000, 61243
61470000, 64628
61480000, 61219
61490000, 70352
61500000, 59495
61510000, 61090
61520000, 70676
61530000, 57426
61540000, 59142
61550000, 65905
61560000, 72203
61570000, 60683
61580000, 79036
61590000, 67320
61600000, 58548
61610000, 66804
61620000, 58899
61630000, 58307
61640000, 64768
61650000, 64189
61660000, 60060
61670000, 59651
61680000, 60564
61690000, 63544
61700000, 63426
61710000, 64713
61720000, 58487
61730000, 67589
61740000, 60229
61750000, 58149
61760000, 57945
61770000, 76269
61780000, 68100
61790000, 58539
61800000, 61083
61810000, 59378
61820000, 62781
61830000, 61234
61840000, 67599
61850000, 55631
61860000, 65732
61870000, 61314
61880000, 61995
61890000, 67934
61900000, 56513
61910000, 70489
61920000, 61308
61930000, 62555
61940000, 58687
61950000, 58494
61960000, 61465
61970000, 66065
61980000, 62939
61990000, 64982
62000000, 67467
62010000, 57620
62020000, 63861
62030000, 65383
62040000, 57894
62050000, 60970
62060000, 63667
62070000, 66224
62080000, 62109
62090000, 58155
62100000, 60887
62110000, 60998
62120000, 60831
62130000, 62171
62140000, 66597
62150000, 67094
62160000, 65692
62170000, 61027
62180000, 63231
62190000, 67993
62200000, 70602
62210000, 57961
62220000, 54620
62230000, 65610
62240000, 67364
62250000, 63438
62260000, 54986
62270000, 60232
62280000, 59014
62290000, 63775
62300000, 57058
62310000, 62267
62320000, 65416
62330000, 63130
62340000, 68473
62350000, 67345
62360000, 64522
62370000, 68785
62380000, 69578
62390000, 58706
62400000, 63105
62410000, 59266
62420000, 65137
62430000, 68606
62440000, 65476
62450000, 64669
62460000, 68080
62470000, 55434
62480000, 62520
62490000, 69550
62500000, 64160
62510000, 61787
62520000, 61352
62530000, 57094
62540000, 64124
62550000, 62020
62560000, 69368
62570000, 60664
62580000, 61180
62590000, 64498
62600000, 62369
62610000, 64989
62620000, 64339
62630000, 63066
62640000, 58170
62650000, 57905
62660000, 64086
62670000, 61800
62680000, 66993
62690000, 58671
62700000, 62647
62710000, 66233
62720000, 65910
62730000, 59692
62740000, 64031
62750000, 63249
62760000, 62922
62770000, 66588
62780000, 64714
62790000, 60692
62800000, 58204
62810000, 69389
62820000, 63110
62830000, 63235
62840000, 62592
62850000, 69711
62860000, 63939
62870000, 66295
62880000, 62970
62890000, 57847
62900000, 71158
62910000, 62260
62920000, 61484
62930000, 64603
62940000, 66255
62950000, 59613
62960000, 69539
62970000, 53802
62980000, 74414
62990000, 71008
63000000, 64248
63010000, 72129
63020000, 64260
63030000, 64256
63040000, 62433
63050000, 64557
63060000, 63361
63070000, 63458
63080000, 66953
63090000, 65068
63100000, 64456
63110000, 65123
63120000, 62326
63130000, 66080
63140000, 53906
63150000, 65156
63160000, 65321
63170000, 65949
63180000, 70128
63190000, 66298
63200000, 63687
63210000, 57098
63220000, 69467
63230000, 62763
63240000, 61612
63250000, 58343
63260000, 71373
63270000, 60868
63280000, 67335
63290000, 66081
63300000, 64869
63310000, 72875
63320000, 58431
63330000, 59461
63340000, 68550
63350000, 59697
63360000, 68650
63370000, 56686
63380000, 69000
63390000, 62085
63400000, 62099
63410000, 57540
63420000, 67110
63430000, 63773
63440000, 68468
63450000, 60306
63460000, 59387
63470000, 65893
63480000, 62689
63490000, 69094
63500000, 61355
63510000, 62108
63520000, 59531
63530000, 64670
63540000, 67888
63550000, 65713
63560000, 67013
63570000, 61274
63580000, 62014
63590000, 60679
63600000, 67023
63610000, 67055
63620000, 61654
63630000, 58748
63640000, 67781
63650000, 62629
63660000, 64993
63670000, 66298
63680000, 62458
63690000, 63534
63700000, 64021
63710000, 62672
63720000, 58812
63730000, 67160
63740000, 68423
63750000, 63520
63760000, 64220
63770000, 66222
63780000, 67560
63790000, 63178
63800000, 65390
63810000, 60569
63820000, 68568
63830000, 56681
63840000, 57737
63850000, 69883
63860000, 56017
63870000, 68899
63880000, 69409
63890000, 66517
63900000, 66089
63910000, 62212
63920000, 64056
63930000, 62738
63940000, 67439
63950000, 61089
63960000, 69525
63970000, 62071
63980000, 65547
63990000, 63850
64000000, 71962
64010000, 60386
64020000, 62959
64030000, 64134
64040000, 64605
64050000, 65112
64060000, 64272
64070000, 61599
64080000, 62343
64090000, 70415
64100000, 61097
64110000, 61125
64120000, 59946
64130000, 66947
64140000, 66442
64150000, 61889
64160000, 65079
64170000, 64691
64180000, 63199
64190000, 63390
64200000, 64282
64210000, 64191
64220000, 69391
64230000, 60192
64240000, 68192
64250000, 61534
64260000, 60599
64270000, 64719
64280000, 59504
64290000, 64696
64300000, 62410
64310000, 64795
64320000, 71096
64330000, 62473
64340000, 61963
64350000, 67049
64360000, 62088
64370000, 64160
64380000, 58912
64390000, 63085
64400000, 62741
64410000, 64910
64420000, 65605
64430000, 66100
64440000, 60173
64450000, 68848
64460000, 63295
64470000, 68995
64480000, 62419
64490000, 64874
64500000, 66291
64510000, 62954
64520000, 64608
64530000, 67301
64540000, 60387
64550000, 67939
64560000, 61851
64570000, 68495
64580000, 62697
64590000, 73830
64600000, 62008
64610000, 56460
64620000, 66200
64630000, 61424
64640000, 63614
64650000, 60822
64660000, 62313
64670000, 63896
64680000, 65409
64690000, 65667
64700000, 62894
64710000, 69447
64720000, 58405
64730000, 59776
64740000, 61037
64750000, 59020
64760000, 62880
64770000, 63546
64780000, 63134
64790000, 64747
64800000, 62172
64810000, 69562
64820000, 56107
64830000, 69048
64840000, 57083
64850000, 70314
64860000, 64735
64870000, 63900
64880000, 63211
64890000, 67324
64900000, 65985
64910000, 57603
64920000, 67710
64930000, 60678
64940000, 68887
64950000, 60771
64960000, 75807
64970000, 62876
64980000, 64501
64990000, 70500
65000000, 57165
65010000, 68055
65020000, 67203
65030000, 62488
65040000, 67468
65050000, 68736
65060000, 56196
65070000, 70137
65080000, 68372
65090000, 67382
65100000, 67653
65110000, 54670
65120000, 66877
65130000, 73174
65140000, 56826
65150000, 63789
65160000, 63289
65170000, 65993
65180000, 65979
65190000, 63499
65200000, 68912
65210000, 62596
65220000, 64227
65230000, 58374
65240000, 66473
65250000, 67931
65260000, 60811
65270000, 59732
65280000, 69852
65290000, 59361
65300000, 62876
65310000, 67362
65320000, 61798
65330000, 67761
65340000, 59715
65350000, 61877
65360000, 55914
65370000, 64991
65380000, 63819
65390000, 65539
65400000, 66096
65410000, 61417
65420000, 68043
65430000, 57162
65440000, 63188
65450000, 68110
65460000, 66206
65470000, 59917
65480000, 69436
65490000, 65691
65500000, 64849
65510000, 63573
65520000, 73984
65530000, 59491
65540000, 61858
65550000, 62532
65560000, 58760
65570000, 77192
65580000, 61431
65590000, 63175
65600000, 67849
65610000, 60853
65620000, 66944
65630000, 66754
65640000, 71096
65650000, 63838
65660000, 60786
65670000, 67298
65680000, 60006
65690000, 59084
65700000, 68036
65710000, 63897
65720000, 66598
65730000, 68521
65740000, 64900
65750000, 63742
65760000, 63684
65770000, 64244
65780000, 71107
65790000, 64772
65800000, 58718
65810000, 61617
65820000, 65245
65830000, 63614
65840000, 66206
65850000, 63598
65860000, 69268
65870000, 63346
65880000, 68471
65890000, 64181
65900000, 59079
65910000, 60588
65920000, 62334
65930000, 65034
65940000, 64772
65950000, 62949
65960000, 62644
65970000, 64370
65980000, 62825
65990000, 66845
66000000, 59796
66010000, 67487
66020000, 63723
66030000, 66095
66040000, 64361
66050000, 70191
66060000, 72092
66070000, 63567
66080000, 57217
66090000, 63109
66100000, 69778
66110000, 64942
66120000, 65471
66130000, 68477
66140000, 59390
66150000, 60736
66160000, 63260
66170000, 66736
66180000, 68620
66190000, 59557
66200000, 67371
66210000, 65615
66220000, 62138
66230000, 59109
66240000, 62665
66250000, 67872
66260000, 64013
66270000, 69373
66280000, 62025
66290000, 72449
66300000, 68996
66310000, 67739
66320000, 65905
66330000, 63758
66340000, 54469
66350000, 66715
66360000, 64914
66370000, 65746
66380000, 58200
66390000, 70981
66400000, 65386
66410000, 61460
66420000, 66084
66430000, 67704
66440000, 68040
66450000, 66045
66460000, 66047
66470000, 67706
66480000, 61410
66490000, 63567
66500000, 65150
66510000, 59098
66520000, 67230
66530000, 72835
66540000, 57738
66550000, 63366
66560000, 63858
66570000, 62090
66580000, 67546
66590000, 65172
66600000, 63222
66610000, 71733
66620000, 64729
66630000, 63118
66640000, 61208
66650000, 62754
66660000, 59386
66670000, 56176
66680000, 64702
66690000, 62799
66700000, 65316
66710000, 55935
66720000, 64200
66730000, 65812
66740000, 71511
66750000, 66315
66760000, 68381
66770000, 65369
66780000, 61710
66790000, 64856
66800000, 66168
66810000, 63025
66820000, 66414
66830000, 62337
66840000, 62135
66850000, 65128
66860000, 68607
66870000, 65063
66880000, 67290
66890000, 66652
66900000, 60563
66910000, 65015
66920000, 68459
66930000, 68471
66940000, 70532
66950000, 67931
66960000, 65853
66970000, 71086
66980000, 65784
66990000, 57319
67000000, 68179
67010000, 74250
67020000, 59515
67030000, 69935
67040000, 62846
67050000, 61883
67060000, 60482
67070000, 63641
67080000, 65703
67090000, 74434
67100000, 55639
67110000, 62299
67120000, 67387
67130000, 63233
67140000, 69588
67150000, 71202
67160000, 58519
67170000, 67426
67180000, 62588
67190000, 62513
67200000, 59614
67210000, 64955
67220000, 67146
67230000, 59723
67240000, 62180
67250000, 70440
67260000, 66662
67270000, 61991
67280000, 67510
67290000, 66645
67300000, 72868
67310000, 63972
67320000, 61345
67330000, 58518
67340000, 68675
67350000, 68870
67360000, 62157
67370000, 69834
67380000, 68967
67390000, 66594
67400000, 69312
67410000, 68840
67420000, 58863
67430000, 66046
67440000, 57668
67450000, 65906
67460000, 69951
67470000, 63094
67480000, 66886
67490000, 70768
67500000, 62123
67510000, 68300
67520000, 62530
67530000, 62812
67540000, 68841
67550000, 61148
67560000, 61872
67570000, 66540
67580000, 69471
67590000, 68307
67600000, 59879
67610000, 66692
67620000, 71959
67630000, 63002
67640000, 65726
67650000, 71224
67660000, 66476
67670000, 73528
67680000, 64820
67690000, 66693
67700000, 63758
67710000, 64663
67720000, 65407
67730000, 60207
67740000, 66491
67750000, 65816
67760000, 62435
67770000, 59041
67780000, 70088
67790000, 65627
67800000, 64557
67810000, 56088
67820000, 70730
67830000, 68840
67840000, 63723
67850000, 64964
67860000, 70849
67870000, 65234
67880000, 58196
67890000, 60116
67900000, 74939
67910000, 65777
67920000, 65116
67930000, 66706
67940000, 69896
67950000, 68954
67960000, 64202
67970000, 61012
67980000, 62107
67990000, 69745
68000000, 62774
68010000, 62840
68020000, 68749
68030000, 66454
68040000, 65315
68050000, 71237
68060000, 67376
68070000, 66651
68080000, 69545
68090000, 70165
68100000, 57890
68110000, 61973
68120000, 59170
68130000, 63147
68140000, 68778
68150000, 70724
68160000, 69180
68170000, 59449
68180000, 69603
68190000, 64503
68200000, 73771
68210000, 62098
68220000, 60990
68230000, 63290
68240000, 71664
68250000, 72595
68260000, 69731
68270000, 63478
68280000, 65048
68290000, 64047
68300000, 63529
68310000, 68110
68320000, 62086
68330000, 63228
68340000, 68335
68350000, 70455
68360000, 66498
68370000, 64486
68380000, 63173
68390000, 67304
68400000, 64100
68410000, 68957
68420000, 64552
68430000, 63163
68440000, 61125
68450000, 62493
68460000, 65323
68470000, 65498
68480000, 64457
68490000, 66733
68500000, 68270
68510000, 61147
68520000, 67496
68530000, 63474
68540000, 73631
68550000, 65339
68560000, 63624
68570000, 69731
68580000, 67381
68590000, 70597
68600000, 64646
68610000, 64249
68620000, 68289
68630000, 69382
68640000, 65918
68650000, 62702
68660000, 61359
68670000, 70686
68680000, 72514
68690000, 60396
68700000, 67895
68710000, 63207
68720000, 64987
68730000, 63043
68740000, 65175
68750000, 62471
68760000, 69949
68770000, 65697
68780000, 62232
68790000, 71272
68800000, 64995
68810000, 63291
68820000, 64404
68830000, 61132
68840000, 68678
68850000, 67722
68860000, 60756
68870000, 74428
68880000, 57715
68890000, 68277
68900000, 62575
68910000, 65898
68920000, 67876
68930000, 64392
68940000, 66979
68950000, 68355
68960000, 64549
68970000, 64492
68980000, 74457
68990000, 57481
69000000, 71277
69010000, 65588
69020000, 65999
69030000, 67675
69040000, 62270
69050000, 64536
69060000, 70216
69070000, 61288
69080000, 66267
69090000, 68553
69100000, 63824
69110000, 67568
69120000, 72996
69130000, 65702
69140000, 66376
69150000, 68456
69160000, 66492
69170000, 65619
69180000, 69570
69190000, 65638
69200000, 68378
69210000, 66904
69220000, 67371
69230000, 69694
69240000, 63550
69250000, 73468
69260000, 59824
69270000, 65807
69280000, 58811
69290000, 69515
69300000, 61561
69310000, 67627
69320000, 70286
69330000, 62051
69340000, 72751
69350000, 64077
69360000, 63700
69370000, 66484
69380000, 57784
69390000, 67824
69400000, 68682
69410000, 61327
69420000, 63499
69430000, 63258
69440000, 70195
69450000, 68367
69460000, 58921
69470000, 68574
69480000, 60663
69490000, 63110
69500000, 64296
69510000, 73700
69520000, 58883
69530000, 67916
69540000, 61180
69550000, 66245
69560000, 62024
69570000, 67723
69580000, 66573
69590000, 67224
69600000, 62785
69610000, 65144
69620000, 69567
69630000, 63216
69640000, 63335
69650000, 73003
69660000, 64625
69670000, 60849
69680000, 68714
69690000, 58775
69700000, 67843
69710000, 71102
69720000, 61352
69730000, 69946
69740000, 62509
69750000, 62630
69760000, 77437
69770000, 64618
69780000, 67009
69790000, 58855
69800000, 65572
69810000, 65449
69820000, 65811
69830000, 70525
69840000, 65364
69850000, 66761
69860000, 74563
69870000, 60734
69880000, 63288
69890000, 66461
69900000, 68807
69910000, 61736
69920000, 62345
69930000, 68760
69940000, 65089
69950000, 67756
69960000, 64675
69970000, 72067
69980000, 70311
69990000, 65699
70000000, 62318
70010000, 56957
70020000, 64869
70030000, 67598
70040000, 68402
70050000, 68011
70060000, 64041
70070000, 59225
70080000, 68248
70090000, 64073
70100000, 70247
70110000, 61802
70120000, 64470
70130000, 68834
70140000, 62752
70150000, 67523
70160000, 67185
70170000, 72543
70180000, 63541
70190000, 63185
70200000, 66384
70210000, 57718
70220000, 68919
70230000, 71354
70240000, 60537
70250000, 75668
70260000, 55905
70270000, 68473
70280000, 66341
70290000, 65522
70300000, 64659
70310000, 73275
70320000, 71013
70330000, 65858
70340000, 66891
70350000, 63166
70360000, 69110
70370000, 66180
70380000, 66285
70390000, 65650
70400000, 69590
70410000, 66396
70420000, 69670
70430000, 65120
70440000, 64099
70450000, 63310
70460000, 75970
70470000, 66033
70480000, 59148
70490000, 67185
70500000, 63461
70510000, 59607
70520000, 64267
70530000, 65966
70540000, 63999
70550000, 68186
70560000, 68774
70570000, 68790
70580000, 65831
70590000, 57987
70600000, 70710
70610000, 68371
70620000, 61522
70630000, 66674
70640000, 66257
70650000, 66915
70660000, 64343
70670000, 64435
70680000, 69539
70690000, 65385
70700000, 64229
70710000, 74840
70720000, 69012
70730000, 58105
70740000, 66470
70750000, 71573
70760000, 59792
70770000, 66179
70780000, 69376
70790000, 65144
70800000, 60647
70810000, 63671
70820000, 64277
70830000, 67614
70840000, 69817
70850000, 69111
70860000, 58845
70870000, 66672
70880000, 64912
70890000, 66056
70900000, 65956
70910000, 62145
70920000, 62993
70930000, 60663
70940000, 61388
70950000, 69365
70960000, 66745
70970000, 65968
70980000, 74476
70990000, 63368
71000000, 61671
71010000, 64643
71020000, 64606
71030000, 61598
71040000, 73371
71050000, 65519
71060000, 67572
71070000, 66541
71080000, 58740
71090000, 61124
71100000, 72063
71110000, 61540
71120000, 66246
71130000, 67872
71140000, 65792
71150000, 68607
71160000, 69728
71170000, 63899
71180000, 67866
71190000, 60756
71200000, 68733
71210000, 65915
71220000, 63199
71230000, 64435
71240000, 64643
71250000, 65975
71260000, 72635
71270000, 63841
71280000, 69909
71290000, 65405
71300000, 67193
71310000, 68683
71320000, 68325
71330000, 56736
71340000, 66926
71350000, 66913
71360000, 63546
71370000, 66982
71380000, 62370
71390000, 70506
71400000, 71162
71410000, 58397
71420000, 63142
71430000, 71069
71440000, 69901
71450000, 71987
71460000, 78873
71470000, 61940
71480000, 77310
71490000, 73732
71500000, 64657
71510000, 64016
71520000, 63028
71530000, 74753
71540000, 61029
71550000, 71933
71560000, 65237
71570000, 65701
71580000, 63673
71590000, 67733
71600000, 61910
71610000, 69114
71620000, 66203
71630000, 58979
71640000, 64800
71650000, 72261
71660000, 67238
71670000, 66193
71680000, 66306
71690000, 64493
71700000, 63777
71710000, 68783
71720000, 72984
71730000, 66011
71740000, 69468
71750000, 64705
71760000, 66078
71770000, 63440
71780000, 71205
71790000, 55481
71800000, 64762
71810000, 66569
71820000, 62812
71830000, 76988
71840000, 60872
71850000, 62832
71860000, 68776
71870000, 62171
71880000, 67073
71890000, 63794
71900000, 65701
71910000, 57327
71920000, 69242
71930000, 61921
71940000, 67759
71950000, 65537
71960000, 63483
71970000, 66893
71980000, 70061
71990000, 62330
72000000, 68222
72010000, 68127
72020000, 66924
72030000, 68264
72040000, 69203
72050000, 62750
72060000, 68248
72070000, 65028
72080000, 65747
72090000, 64839
72100000, 70791
72110000, 63322
72120000, 72255
72130000, 59574
72140000, 68179
72150000, 60297
72160000, 67270
72170000, 66143
72180000, 61387
72190000, 62848
72200000, 63595
72210000, 67815
72220000, 69279
72230000, 65176
72240000, 63416
72250000, 76945
72260000, 60154
72270000, 64585
72280000, 63037
72290000, 73595
72300000, 60221
72310000, 65888
72320000, 68946
72330000, 64659
72340000, 66952
72350000, 69434
72360000, 66495
72370000, 70113
72380000, 58606
72390000, 63587
72400000, 69246
72410000, 62554
72420000, 62629
72430000, 62264
72440000, 66662
72450000, 60814
72460000, 65253
72470000, 72443
72480000, 71565
72490000, 63031
72500000, 63016
72510000, 63510
72520000, 65239
72530000, 60610
72540000, 73588
72550000, 69398
72560000, 59845
72570000, 66126
72580000, 62162
72590000, 67950
72600000, 63309
72610000, 69266
72620000, 62844
72630000, 68303
72640000, 65031
72650000, 64496
72660000, 67949
72670000, 59971
72680000, 75560
72690000, 60764
72700000, 72810
72710000, 67088
72720000, 67463
72730000, 66654
72740000, 64641
72750000, 65874
72760000, 63829
72770000, 67950
72780000, 61060
72790000, 66246
72800000, 63390
72810000, 63215
72820000, 65329
72830000, 66255
72840000, 63416
72850000, 66190
72860000, 73834
72870000, 62704
72880000, 74286
72890000, 59960
72900000, 69501
72910000, 64128
72920000, 64784
72930000, 61028
72940000, 71341
72950000, 69649
72960000, 62887
72970000, 65732
72980000, 64528
72990000, 59118
73000000, 72735
73010000, 71701
73020000, 64182
73030000, 60026
73040000, 64633
73050000, 65989
73060000, 59114
73070000, 72993
73080000, 68301
73090000, 66400
73100000, 64045
73110000, 64610
73120000, 62255
73130000, 62192
73140000, 64053
73150000, 67327
73160000, 60546
73170000, 70720
73180000, 67341
73190000, 61584
73200000, 69172
73210000, 62131
73220000, 66709
73230000, 67036
73240000, 65657
73250000, 66051
73260000, 63769
73270000, 60700
73280000, 70489
73290000, 64947
73300000, 67651
73310000, 62294
73320000, 63280
73330000, 68628
73340000, 68504
73350000, 61630
73360000, 62678
73370000, 72403
73380000, 63676
73390000, 66567
73400000, 63889
73410000, 73925
73420000, 60026
73430000, 68779
73440000, 64067
73450000, 68823
73460000, 64872
73470000, 57207
73480000, 67066
73490000, 67095
73500000, 66916
73510000, 64816
73520000, 57880
73530000, 68117
73540000, 65455
73550000, 67972
73560000, 67908
73570000, 62866
73580000, 65806
73590000, 70111
73600000, 63489
73610000, 65830
73620000, 63269
73630000, 71119
73640000, 61706
73650000, 69236
73660000, 65771
73670000, 63826
73680000, 66600
73690000, 59179
73700000, 61180
73710000, 67334
73720000, 71236
73730000, 61996
73740000, 59509
73750000, 66176
73760000, 66202
73770000, 70026
73780000, 64673
73790000, 62461
73800000, 70922
73810000, 62037
73820000, 67443
73830000, 68488
73840000, 64605
73850000, 69067
73860000, 63561
73870000, 63495
73880000, 66350
73890000, 68322
73900000, 62813
73910000, 65464
73920000, 69057
73930000, 72580
73940000, 68349
73950000, 60292
73960000, 67067
73970000, 66959
73980000, 62252
73990000, 61072
74000000, 62582
74010000, 72637
74020000, 65616
74030000, 66983
74040000, 68331
74050000, 65167
74060000, 64021
74070000, 63265
74080000, 62027
74090000, 67449
74100000, 64573
74110000, 62705
74120000, 66098
74130000, 64867
74140000, 67320
74150000, 71094
74160000, 65905
74170000, 63352
74180000, 68046
74190000, 65490
74200000, 64571
74210000, 62157
74220000, 66912
74230000, 70507
74240000, 77903
74250000, 70137
74260000, 68375
74270000, 77299
74280000, 71702
74290000, 69608
74300000, 69333
74310000, 71680
74320000, 76640
74330000, 75353
74340000, 61110
74350000, 77091
74360000, 67119
74370000, 69616
74380000, 64270
74390000, 60318
74400000, 70578
74410000, 70602
74420000, 65266
74430000, 66473
74440000, 64233
74450000, 64566
74460000, 70236
74470000, 65905
74480000, 71376
74490000, 66743
74500000, 66519
74510000, 69228
74520000, 63902
74530000, 63154
74540000, 64946
74550000, 64257
74560000, 68811
74570000, 67437
74580000, 68919
74590000, 73643
74600000, 62249
74610000, 63630
74620000, 68143
74630000, 65401
74640000, 63903
74650000, 72208
74660000, 70023
74670000, 63718
74680000, 65092
74690000, 71338
74700000, 61703
74710000, 67651
74720000, 64411
74730000, 63412
74740000, 62406
74750000, 67595
74760000, 63735
74770000, 65614
74780000, 80913
74790000, 67994
74800000, 67891
74810000, 65714
74820000, 66382
74830000, 61669
74840000, 70573
74850000, 63595
74860000, 72910
74870000, 61050
74880000, 63431
74890000, 67421
74900000, 68136
74910000, 68781
74920000, 64639
74930000, 68533
74940000, 66178
74950000, 64715
74960000, 62657
74970000, 68447
74980000, 68730
74990000, 65282
75000000, 69182
75010000, 69513
75020000, 68669
75030000, 62033
75040000, 69317
75050000, 64375
75060000, 64893
75070000, 67041
75080000, 63997
75090000, 68396
75100000, 66717
75110000, 69682
75120000, 63480
75130000, 66603
75140000, 63217
75150000, 60637
75160000, 68748
75170000, 64803
75180000, 71159
75190000, 60308
75200000, 63083
75210000, 69993
75220000, 68154
75230000, 67744
75240000, 65374
75250000, 66905
75260000, 64237
75270000, 65938
75280000, 64570
75290000, 64499
75300000, 68197
75310000, 69726
75320000, 66454
75330000, 72302
75340000, 56096
75350000, 71288
75360000, 71919
75370000, 59059
75380000, 62338
75390000, 73956
75400000, 66165
75410000, 66536
75420000, 59887
75430000, 64910
75440000, 62072
75450000, 65569
75460000, 66294
75470000, 66975
75480000, 65763
75490000, 66904
75500000, 69222
75510000, 58912
75520000, 64551
75530000, 64887
75540000, 63896
75550000, 68344
75560000, 58268
75570000, 72085
75580000, 60031
75590000, 65029
75600000, 69168
75610000, 66788
75620000, 65988
75630000, 71593
75640000, 66004
75650000, 65430
75660000, 64462
75670000, 69261
75680000, 66332
75690000, 64499
75700000, 73093
75710000, 60770
75720000, 68446
75730000, 61147
75740000, 68861
75750000, 65805
75760000, 69692
75770000, 65984
75780000, 64553
75790000, 60534
75800000, 68745
75810000, 69552
75820000, 62978
75830000, 78045
75840000, 66174
75850000, 66418
75860000, 69874
75870000, 58353
75880000, 63486
75890000, 68457
75900000, 71389
75910000, 62561
75920000, 70028
75930000, 65114
75940000, 69729
75950000, 72131
75960000, 67459
75970000, 64741
75980000, 67213
75990000, 65480
76000000, 71706
76010000, 64335
76020000, 61714
76030000, 65208
76040000, 66310
76050000, 67680
76060000, 63234
76070000, 67870
76080000, 68815
76090000, 61916
76100000, 68817
76110000, 67429
76120000, 69422
76130000, 63501
76140000, 66707
76150000, 70865
76160000, 66642
76170000, 66262
76180000, 64415
76190000, 68797
76200000, 60578
76210000, 68834
76220000, 61709
76230000, 66688
76240000, 66709
76250000, 70374
76260000, 65646
76270000, 65977
76280000, 64550
76290000, 68245
76300000, 62152
76310000, 69329
76320000, 60332
76330000, 68521
76340000, 72991
76350000, 61657
76360000, 65094
76370000, 73241
76380000, 66294
76390000, 65743
76400000, 67404
76410000, 73300
76420000, 68186
76430000, 64834
76440000, 68838
76450000, 68546
76460000, 68558
76470000, 69292
76480000, 67881
76490000, 69299
76500000, 68772
76510000, 75430
76520000, 61295
76530000, 60611
76540000, 69171
76550000, 63116
76560000, 67274
76570000, 65497
76580000, 63266
76590000, 61921
76600000, 69232
76610000, 62345
76620000, 66145
76630000, 70491
76640000, 67562
76650000, 68487
76660000, 66735
76670000, 68328
76680000, 59810
76690000, 62521
76700000, 64251
76710000, 69850
76720000, 65249
76730000, 69252
76740000, 65442
76750000, 67507
76760000, 66807
76770000, 66847
76780000, 70198
76790000, 69448
76800000, 67370
76810000, 60973
76820000, 66284
76830000, 61770
76840000, 73132
76850000, 62747
76860000, 69936
76870000, 63485
76880000, 63530
76890000, 68178
76900000, 64110
76910000, 65852
76920000, 68230
76930000, 67974
76940000, 67145
76950000, 66755
76960000, 70587
76970000, 67417
76980000, 62389
76990000, 56767
77000000, 70330
77010000, 67936
77020000, 61047
77030000, 69933
77040000, 62598
77050000, 71795
77060000, 59774
77070000, 68435
77080000, 67669
77090000, 61546
77100000, 66041
77110000, 65943
77120000, 70997
77130000, 64525
77140000, 72500
77150000, 66339
77160000, 64312
77170000, 65240
77180000, 68569
77190000, 64556
77200000, 69258
77210000, 66970
77220000, 63956
77230000, 63166
77240000, 64631
77250000, 70836
77260000, 66111
77270000, 64123
77280000, 66137
77290000, 63505
77300000, 66796
77310000, 63542
77320000, 71522
77330000, 71331
77340000, 64013
77350000, 73903
77360000, 58588
77370000, 65883
77380000, 71717
77390000, 57468
77400000, 68918
77410000, 62651
77420000, 70675
77430000, 67924
77440000, 70058
77450000, 67348
77460000, 69966
77470000, 58246
77480000, 72343
77490000, 71868
77500000, 62302
77510000, 64722
77520000, 62996
77530000, 68710
77540000, 58945
77550000, 64043
77560000, 69468
77570000, 71699
77580000, 64511
77590000, 66162
77600000, 70475
77610000, 67613
77620000, 62048
77630000, 66180
77640000, 66969
77650000, 74261
77660000, 59775
77670000, 68830
77680000, 68049
77690000, 66105
77700000, 69276
77710000, 60888
77720000, 61838
77730000, 60034
77740000, 69700
77750000, 68417
77760000, 68196
77770000, 60285
77780000, 72537
77790000, 62955
77800000, 70562
77810000, 63378
77820000, 72667
77830000, 63552
77840000, 66021
77850000, 71451
77860000, 59772
77870000, 66986
77880000, 69585
77890000, 69887
77900000, 67413
77910000, 70925
77920000, 66512


==> data/intro/output.csv <==
10000, 2897,10000, 3239
20000, 2241,20000, 2489
30000, 448,30000, 227
40000, 168,40000, 383
50000, 211,50000, 217
60000, 577,60000, 224
70000, 173,70000, 410
80000, 236,80000, 219
90000, 777,90000, 150
100000, 226,100000, 877
110000, 453,110000, 1336
120000, 219,120000, 554
130000, 181,130000, 192
140000, 1988,140000, 1228
150000, 771,150000, 1341
160000, 281,160000, 1822
170000, 549,170000, 1839
180000, 855,180000, 1761
190000, 832,190000, 1212
200000, 993,200000, 1961
210000, 1009,210000, 2228
220000, 1720,220000, 975
230000, 182,230000, 1901
240000, 2103,240000, 3023
250000, 4372,250000, 3001
260000, 7768,260000, 3567
270000, 8616,270000, 3045
280000, 9911,280000, 4274
290000, 10151,290000, 4271
300000, 11818,300000, 1885
310000, 11531,310000, 4074
320000, 9863,320000, 4052
330000, 11327,330000, 4187
340000, 11905,340000, 3786
350000, 10241,350000, 2539
360000, 10520,360000, 3920
370000, 12014,370000, 3928
380000, 13027,380000, 3854
390000, 14458,390000, 3829
400000, 16614,400000, 4296
410000, 17782,410000, 4097
420000, 20152,420000, 5959
430000, 21111,430000, 3981
440000, 23183,440000, 4022
450000, 27017,450000, 4672
460000, 27441,460000, 5657
470000, 27683,470000, 4315
480000, 30332,480000, 4300
490000, 30380,490000, 5155
500000, 30652,500000, 4825
510000, 30744,510000, 7476
520000, 30658,520000, 4848
530000, 32764,530000, 4149
540000, 32524,540000, 4061
550000, 32631,550000, 6401
560000, 31560,560000, 4641
570000, 33538,570000, 4498
580000, 32796,580000, 7642
590000, 34148,590000, 5277
600000, 31772,600000, 6334
610000, 31503,610000, 4045
620000, 32714,620000, 6069
630000, 32812,630000, 7006
640000, 33563,640000, 4264
650000, 32342,650000, 5433
660000, 33890,660000, 6269
670000, 31236,670000, 6030
680000, 31321,680000, 5847
690000, 32854,690000, 5650
700000, 30887,700000, 4755
710000, 32010,710000, 5342
720000, 33396,720000, 5292
730000, 32330,730000, 5066
740000, 33896,740000, 7587
750000, 34224,750000, 2921
760000, 35397,760000, 7521
770000, 33837,770000, 3281
780000, 34068,780000, 5935
790000, 35168,790000, 2342
800000, 34592,800000, 7414
810000, 34955,810000, 6985
820000, 37200,820000, 5810
830000, 35512,830000, 6627
840000, 38457,840000, 5726
850000, 38383,850000, 3822
860000, 38912,860000, 5326
870000, 40010,870000, 2939
880000, 42488,880000, 6821
890000, 39237,890000, 6377
900000, 43133,900000, 5766
910000, 42833,910000, 6479
920000, 44969,920000, 4842
930000, 42603,930000, 6543
940000, 44122,940000, 7997
950000, 44594,950000, 3989
960000, 43442,960000, 2995
970000, 45933,970000, 5166
980000, 45321,980000, 6816
990000, 46031,990000, 5367
1000000, 44049,1000000, 2961
1010000, 47036,1010000, 6737
1020000, 44355,1020000, 6749
1030000, 45260,1030000, 5853
1040000, 46916,1040000, 5725
1050000, 44701,1050000, 6085
1060000, 47003,1060000, 5900
1070000, 44973,1070000, 4849
1080000, 45275,1080000, 4128
1090000, 46295,1090000, 5618
1100000, 44190,1100000, 6102
1110000, 47234,1110000, 2962
1120000, 46271,1120000, 5464
1130000, 46551,1130000, 5913
1140000, 46018,1140000, 2586
1150000, 48221,1150000, 5925
1160000, 45874,1160000, 5608
1170000, 45364,1170000, 2347
1180000, 44385,1180000, 8846
1190000, 47756,1190000, 3915
1200000, 46757,1200000, 4624
1210000, 43889,1210000, 5893
1220000, 47955,1220000, 3698
1230000, 45367,1230000, 5058
1240000, 45888,1240000, 2905
1250000, 45622,1250000, 7070
1260000, 46699,1260000, 6940
1270000, 45832,1270000, 7350
1280000, 45205,1280000, 3047
1290000, 45529,1290000, 5417
1300000, 46590,1300000, 5859
1310000, 46219,1310000, 4380
1320000, 46667,1320000, 4705
1330000, 45398,1330000, 5465
1340000, 47464,1340000, 3447
1350000, 45256,1350000, 4387
1360000, 46215,1360000, 4766
1370000, 46003,1370000, 4721
1380000, 45648,1380000, 4758
1390000, 46353,1390000, 3454
1400000, 47756,1400000, 4898
1410000, 45839,1410000, 3029
1420000, 45863,1420000, 4957
1430000, 45844,1430000, 4716
1440000, 46168,1440000, 5426
1450000, 47161,1450000, 4381
1460000, 46519,1460000, 6494
1470000, 45724,1470000, 5892
1480000, 46433,1480000, 2689
1490000, 46648,1490000, 7756
1500000, 46074,1500000, 6024
1510000, 46780,1510000, 6169
1520000, 47070,1520000, 2799
1530000, 48275,1530000, 6193
1540000, 47018,1540000, 3348
1550000, 47486,1550000, 7146
1560000, 46621,1560000, 2975
1570000, 47188,1570000, 4763
1580000, 46594,1580000, 5694
1590000, 47818,1590000, 6157
1600000, 47438,1600000, 5270
1610000, 48645,1610000, 4770
1620000, 48871,1620000, 8138
1630000, 46721,1630000, 8956
1640000, 48500,1640000, 4688
1650000, 47455,1650000, 4848
1660000, 48097,1660000, 7852
1670000, 48536,1670000, 7858
1680000, 49208,1680000, 7200
1690000, 50351,1690000, 7719
1700000, 48547,1700000, 5066
1710000, 50976,1710000, 6050
1720000, 50922,1720000, 6728
1730000, 49317,1730000, 10615
1740000, 52577,1740000, 7493
1750000, 50019,1750000, 8064
1760000, 51264,1760000, 6710
1770000, 51291,1770000, 7624
1780000, 52255,1780000, 8478
1790000, 52653,1790000, 8830
1800000, 53090,1800000, 7762
1810000, 51097,1810000, 6793
1820000, 54690,1820000, 7904
1830000, 53251,1830000, 8730
1840000, 53993,1840000, 5491
1850000, 53411,1850000, 10499
1860000, 52135,1860000, 7513
1870000, 52236,1870000, 7414
1880000, 53961,1880000, 10068
1890000, 54088,1890000, 6877
1900000, 52557,1900000, 6909
1910000, 55142,1910000, 9485
1920000, 53609,1920000, 9353
1930000, 51766,1930000, 7360
1940000, 53374,1940000, 7779
1950000, 53900,1950000, 10156
1960000, 56337,1960000, 5133
1970000, 52458,1970000, 9848
1980000, 53384,1980000, 6935
1990000, 55176,1990000, 8537
2000000, 54478,2000000, 9266
2010000, 53591,2010000, 7384
2020000, 54719,2020000, 4778
2030000, 54144,2030000, 7601
2040000, 53798,2040000, 7461
2050000, 53500,2050000, 7229
2060000, 53658,2060000, 6909
2070000, 53925,2070000, 4891
2080000, 52947,2080000, 7363
2090000, 55338,2090000, 10709
2100000, 54483,2100000, 4225
2110000, 53046,2110000, 7686
2120000, 53562,2120000, 9207
2130000, 53535,2130000, 5016
2140000, 53805,2140000, 4966
2150000, 54495,2150000, 9182
2160000, 53077,2160000, 4749
2170000, 54858,2170000, 6595
2180000, 55141,2180000, 6726
2190000, 54147,2190000, 6553
2200000, 54028,2200000, 4224
2210000, 53025,2210000, 6473
2220000, 54033,2220000, 6819
2230000, 52837,2230000, 6244
2240000, 55815,2240000, 6201
2250000, 53124,2250000, 5309
2260000, 55649,2260000, 7245
2270000, 53699,2270000, 5575
2280000, 53181,2280000, 7252
2290000, 54490,2290000, 7933
2300000, 54429,2300000, 5149
2310000, 55754,2310000, 6305
2320000, 55603,2320000, 6409
2330000, 53041,2330000, 4690
2340000, 54174,2340000, 6377
2350000, 55008,2350000, 6424
2360000, 51513,2360000, 4858
2370000, 54360,2370000, 7508
2380000, 54476,2380000, 6458
2390000, 53835,2390000, 5724
2400000, 53635,2400000, 5941
2410000, 54579,2410000, 6461
2420000, 53121,2420000, 7197
2430000, 57673,2430000, 5083
2440000, 54245,2440000, 6109
2450000, 56387,2450000, 6399
2460000, 52803,2460000, 3716
2470000, 53909,2470000, 7072
2480000, 55731,2480000, 6358
2490000, 56057,2490000, 6092
2500000, 53118,2500000, 4692
2510000, 54343,2510000, 7811
2520000, 54887,2520000, 4886
2530000, 52549,2530000, 5968
2540000, 55774,2540000, 6075
2550000, 54384,2550000, 6283
2560000, 54496,2560000, 4573
2570000, 55744,2570000, 6569
2580000, 52675,2580000, 6427
2590000, 54081,2590000, 4498
2600000, 54295,2600000, 6805
2610000, 53568,2610000, 8830
2620000, 55348,2620000, 5264
2630000, 54252,2630000, 6461
2640000, 53082,2640000, 6654
2650000, 56613,2650000, 5124
2660000, 53193,2660000, 7109
2670000, 54442,2670000, 6571
2680000, 54983,2680000, 7011
2690000, 55432,2690000, 5513
2700000, 54273,2700000, 7011
2710000, 52510,2710000, 6301
2720000, 54324,2720000, 5125
2730000, 54671,2730000, 7195
2740000, 55005,2740000, 7629
2750000, 57249,2750000, 5850
2760000, 55335,2760000, 7572
2770000, 53104,2770000, 7476
2780000, 55929,2780000, 4716
2790000, 53440,2790000, 6886
2800000, 54055,2800000, 7169
2810000, 54312,2810000, 4775
2820000, 53232,2820000, 8879
2830000, 55465,2830000, 5223
2840000, 54656,2840000, 7176
2850000, 55657,2850000, 6378
2860000, 55074,2860000, 6333
2870000, 56234,2870000, 7613
2880000, 54773,2880000, 7992
2890000, 54240,2890000, 5504
2900000, 54125,2900000, 7270
2910000, 56274,2910000, 7452
2920000, 55207,2920000, 8062
2930000, 56464,2930000, 5833
2940000, 54710,2940000, 8207
2950000, 54507,2950000, 6893
2960000, 54785,2960000, 7261
2970000, 55427,2970000, 9099
2980000, 55395,2980000, 6794
2990000, 56116,2990000, 6413
3000000, 55586,3000000, 7190
3010000, 55013,3010000, 7965
3020000, 54752,3020000, 8438
3030000, 54780,3030000, 6669
3040000, 56298,3040000, 8654
3050000, 53696,3050000, 7322
3060000, 55590,3060000, 8549
3070000, 55169,3070000, 6432
3080000, 54341,3080000, 8112
3090000, 55477,3090000, 8065
3100000, 55593,3100000, 7045
3110000, 55004,3110000, 8136
3120000, 56246,3120000, 9772
3130000, 56040,3130000, 9487
3140000, 53651,3140000, 7552
3150000, 56507,3150000, 9309
3160000, 55334,3160000, 9317
3170000, 56915,3170000, 9756
3180000, 55116,3180000, 10753
3190000, 56146,3190000, 10389
3200000, 56976,3200000, 8936
3210000, 55588,3210000, 8920
3220000, 55993,3220000, 7842
3230000, 57067,3230000, 10370
3240000, 55200,3240000, 11657
3250000, 55295,3250000, 9596
3260000, 57275,3260000, 9110
3270000, 56256,3270000, 10531
3280000, 56075,3280000, 10434
3290000, 53464,3290000, 11617
3300000, 56071,3300000, 11488
3310000, 56367,3310000, 10308
3320000, 57289,3320000, 9958
3330000, 56713,3330000, 10573
3340000, 55814,3340000, 12051
3350000, 57241,3350000, 11499
3360000, 56445,3360000, 13642
3370000, 54740,3370000, 11531
3380000, 56062,3380000, 13721
3390000, 56647,3390000, 9755
3400000, 55818,3400000, 10555
3410000, 56548,3410000, 12484
3420000, 56633,3420000, 10924
3430000, 58917,3430000, 12417
3440000, 56430,3440000, 10317
3450000, 55957,3450000, 13046
3460000, 57126,3460000, 11899
3470000, 56943,3470000, 11698
3480000, 55955,3480000, 10401
3490000, 56505,3490000, 13078
3500000, 55995,3500000, 11771
3510000, 56306,3510000, 10341
3520000, 57495,3520000, 13702
3530000, 58365,3530000, 11345
3540000, 56145,3540000, 14165
3550000, 58358,3550000, 12700
3560000, 57268,3560000, 11912
3570000, 57829,3570000, 9964
3580000, 56903,3580000, 14236
3590000, 56352,3590000, 11568
3600000, 58674,3600000, 17679
3610000, 59105,3610000, 11157
3620000, 56926,3620000, 13730
3630000, 57739,3630000, 11352
3640000, 57490,3640000, 15820
3650000, 58631,3650000, 9790
3660000, 58451,3660000, 13803
3670000, 57515,3670000, 12578
3680000, 55604,3680000, 11184
3690000, 60588,3690000, 12998
3700000, 56456,3700000, 11079
3710000, 57673,3710000, 11435
3720000, 57966,3720000, 11137
3730000, 57339,3730000, 11694
3740000, 58882,3740000, 13408
3750000, 57022,3750000, 12321
3760000, 58688,3760000, 13210
3770000, 58286,3770000, 13077
3780000, 59957,3780000, 11852
3790000, 58811,3790000, 13129
3800000, 58900,3800000, 13508
3810000, 57471,3810000, 11651
3820000, 58575,3820000, 13837
3830000, 58845,3830000, 12319
3840000, 58516,3840000, 12574
3850000, 59347,3850000, 10927
3860000, 57520,3860000, 13334
3870000, 57855,3870000, 10780
3880000, 57569,3880000, 12028
3890000, 61126,3890000, 12366
3900000, 58262,3900000, 14263
3910000, 59640,3910000, 12202
3920000, 58000,3920000, 11393
3930000, 58160,3930000, 12404
3940000, 59949,3940000, 10734
3950000, 58489,3950000, 12960
3960000, 58858,3960000, 14589
3970000, 59345,3970000, 9074
3980000, 58660,3980000, 13400
3990000, 58830,3990000, 12268
4000000, 58965,4000000, 11627
4010000, 58858,4010000, 10509
4020000, 59400,4020000, 12419
4030000, 59862,4030000, 10983
4040000, 59537,4040000, 10875
4050000, 59121,4050000, 11670
4060000, 59087,4060000, 11826
4070000, 59825,4070000, 10424
4080000, 59201,4080000, 12691
4090000, 59968,4090000, 10675
4100000, 59076,4100000, 8561
4110000, 61003,4110000, 13379
4120000, 57089,4120000, 11882
4130000, 61004,4130000, 11676
4140000, 59591,4140000, 10320
4150000, 58384,4150000, 12738
4160000, 61579,4160000, 10904
4170000, 57699,4170000, 13758
4180000, 59514,4180000, 11038
4190000, 59678,4190000, 9714
4200000, 59290,4200000, 10866
4210000, 58580,4210000, 11868
4220000, 59512,4220000, 9485
4230000, 59886,4230000, 8411
4240000, 59532,4240000, 10444
4250000, 58332,4250000, 14247
4260000, 57311,4260000, 9464
4270000, 59905,4270000, 10144
4280000, 60204,4280000, 9924
4290000, 56844,4290000, 10963
4300000, 60006,4300000, 10504
4310000, 59366,4310000, 9893
4320000, 58812,4320000, 12137
4330000, 59400,4330000, 9492
4340000, 58606,4340000, 11568
4350000, 59063,4350000, 10853
4360000, 59275,4360000, 8121
4370000, 60443,4370000, 11261
4380000, 60901,4380000, 9583
4390000, 58468,4390000, 11918
4400000, 60311,4400000, 11857
4410000, 59521,4410000, 8039
4420000, 58838,4420000, 10844
4430000, 59702,4430000, 10467
4440000, 59162,4440000, 10185
4450000, 59509,4450000, 11125
4460000, 59212,4460000, 9149
4470000, 59190,4470000, 10041
4480000, 59059,4480000, 9733
4490000, 60991,4490000, 11428
4500000, 59657,4500000, 10069
4510000, 57605,4510000, 8871
4520000, 59916,4520000, 10061
4530000, 58828,4530000, 11895
4540000, 59930,4540000, 10082
4550000, 59937,4550000, 9775
4560000, 60427,4560000, 9695
4570000, 59476,4570000, 9207
4580000, 58546,4580000, 10590
4590000, 59284,4590000, 8740
4600000, 58378,4600000, 11201
4610000, 58867,4610000, 8728
4620000, 59055,4620000, 10936
4630000, 59061,4630000, 11446
4640000, 60267,4640000, 9394
4650000, 57862,4650000, 8089
4660000, 57892,4660000, 11904
4670000, 59147,4670000, 9237
4680000, 61865,4680000, 8986
4690000, 58182,4690000, 9854
4700000, 59476,4700000, 10794
4710000, 60336,4710000, 8925
4720000, 57925,4720000, 9457
4730000, 59810,4730000, 11142
4740000, 60250,4740000, 8664
4750000, 58719,4750000, 11670
4760000, 58386,4760000, 9809
4770000, 59392,4770000, 8146
4780000, 58752,4780000, 13255
4790000, 58893,4790000, 7971
4800000, 58977,4800000, 7214
4810000, 60904,4810000, 9139
4820000, 58492,4820000, 11274
4830000, 57949,4830000, 9954
4840000, 59407,4840000, 10001
4850000, 60807,4850000, 9858
4860000, 59379,4860000, 11035
4870000, 59209,4870000, 8907
4880000, 61644,4880000, 9010
4890000, 57561,4890000, 10833
4900000, 59995,4900000, 8318
4910000, 59900,4910000, 9925
4920000, 59048,4920000, 10484
4930000, 58849,4930000, 9759
4940000, 58590,4940000, 9914
4950000, 59281,4950000, 10206
4960000, 58082,4960000, 12089
4970000, 58423,4970000, 8148
4980000, 59571,4980000, 9567
4990000, 59737,4990000, 8447
5000000, 57620,5000000, 9922
5010000, 59188,5010000, 8956
5020000, 59603,5020000, 11411
5030000, 58456,5030000, 8422
5040000, 59478,5040000, 11143
5050000, 58575,5050000, 7531
5060000, 58483,5060000, 10783
5070000, 60074,5070000, 8631
5080000, 58708,5080000, 9814
5090000, 58785,5090000, 10427
5100000, 60153,5100000, 11354
5110000, 59504,5110000, 9326
5120000, 60063,5120000, 8701
5130000, 60386,5130000, 9597
5140000, 57936,5140000, 10341
5150000, 58622,5150000, 8763
5160000, 59432,5160000, 9344
5170000, 59073,5170000, 10516
5180000, 59003,5180000, 10563
5190000, 62036,5190000, 11201
5200000, 58629,5200000, 9839
5210000, 59374,5210000, 10793
5220000, 58189,5220000, 11003
5230000, 58944,5230000, 10682
5240000, 58850,5240000, 8401
5250000, 58478,5250000, 11711
5260000, 58641,5260000, 8158
5270000, 60546,5270000, 12459
5280000, 58648,5280000, 8646
5290000, 59631,5290000, 10382
5300000, 60424,5300000, 8163
5310000, 59339,5310000, 11403
5320000, 59570,5320000, 10395
5330000, 59071,5330000, 12378
5340000, 60544,5340000, 8717
5350000, 58593,5350000, 9810
5360000, 58482,5360000, 9734
5370000, 58472,5370000, 10683
5380000, 58662,5380000, 8846
5390000, 60045,5390000, 10611
5400000, 58704,5400000, 8237
5410000, 58188,5410000, 12230
5420000, 61355,5420000, 11547
5430000, 58104,5430000, 11066
5440000, 59444,5440000, 9067
5450000, 58344,5450000, 9230
5460000, 59789,5460000, 11930
5470000, 58080,5470000, 8699
5480000, 59416,5480000, 11371
5490000, 61636,5490000, 8796
5500000, 57674,5500000, 15235
5510000, 59407,5510000, 6412
5520000, 61192,5520000, 15979
5530000, 58976,5530000, 10291
5540000, 61233,5540000, 9569
5550000, 57361,5550000, 9835
5560000, 60706,5560000, 9298
5570000, 60494,5570000, 13330
5580000, 59212,5580000, 9646
5590000, 57984,5590000, 10855
5600000, 59575,5600000, 11671
5610000, 59484,5610000, 9686
5620000, 58368,5620000, 13250
5630000, 59930,5630000, 8278
5640000, 59219,5640000, 9602
5650000, 60442,5650000, 11734
5660000, 60158,5660000, 11586
5670000, 59147,5670000, 8528
5680000, 59908,5680000, 11461
5690000, 59405,5690000, 11043
5700000, 59627,5700000, 10629
5710000, 61033,5710000, 8782
5720000, 60705,5720000, 10657
5730000, 58504,5730000, 10801
5740000, 59637,5740000, 11519
5750000, 59325,5750000, 11227
5760000, 59740,5760000, 10545
5770000, 59403,5770000, 11552
5780000, 58485,5780000, 10683
5790000, 59939,5790000, 10125
5800000, 59997,5800000, 10876
5810000, 60275,5810000, 11877
5820000, 58211,5820000, 10808
5830000, 61326,5830000, 11677
5840000, 59695,5840000, 9727
5850000, 59710,5850000, 12641
5860000, 59750,5860000, 11319
5870000, 59948,5870000, 11150
5880000, 60661,5880000, 10457
5890000, 60440,5890000, 13425
5900000, 60042,5900000, 10009
5910000, 59406,5910000, 9941
5920000, 62264,5920000, 12184
5930000, 58974,5930000, 12504
5940000, 58903,5940000, 12564
5950000, 61107,5950000, 12051
5960000, 60317,5960000, 10741
5970000, 59862,5970000, 11730
5980000, 60669,5980000, 13403
5990000, 59249,5990000, 11616
6000000, 60455,6000000, 11029
6010000, 59072,6010000, 12359
6020000, 60502,6020000, 13980
6030000, 60011,6030000, 12763
6040000, 60894,6040000, 10826
6050000, 60223,6050000, 10893
6060000, 59260,6060000, 13477
6070000, 59759,6070000, 12834
6080000, 60353,6080000, 13004
6090000, 61196,6090000, 10608
6100000, 60492,6100000, 12336
6110000, 59041,6110000, 15350
6120000, 59777,6120000, 11502
6130000, 60538,6130000, 13154
6140000, 60764,6140000, 12547
6150000, 60744,6150000, 13809
6160000, 61124,6160000, 12176
6170000, 60917,6170000, 12701
6180000, 57902,6180000, 11357
6190000, 59726,6190000, 13074
6200000, 61058,6200000, 12939
6210000, 60960,6210000, 12994
6220000, 58626,6220000, 11276
6230000, 60411,6230000, 14689
6240000, 60473,6240000, 12635
6250000, 61080,6250000, 13419
6260000, 59959,6260000, 13169
6270000, 61179,6270000, 13388
6280000, 61479,6280000, 13696
6290000, 60579,6290000, 14597
6300000, 59676,6300000, 12491
6310000, 59693,6310000, 14508
6320000, 59602,6320000, 14103
6330000, 60892,6330000, 13539
6340000, 60206,6340000, 14965
6350000, 60581,6350000, 10400
6360000, 60489,6360000, 16659
6370000, 60923,6370000, 12635
6380000, 61114,6380000, 16572
6390000, 61437,6390000, 13947
6400000, 61677,6400000, 15399
6410000, 61161,6410000, 15323
6420000, 62049,6420000, 14616
6430000, 60983,6430000, 16428
6440000, 60048,6440000, 13145
6450000, 61881,6450000, 14893
6460000, 61902,6460000, 13060
6470000, 61570,6470000, 15674
6480000, 60598,6480000, 16223
6490000, 59850,6490000, 13168
6500000, 61353,6500000, 16251
6510000, 60455,6510000, 15651
6520000, 63350,6520000, 14555
6530000, 60927,6530000, 15456
6540000, 60382,6540000, 14447
6550000, 61747,6550000, 17002
6560000, 60611,6560000, 14955
6570000, 61778,6570000, 15092
6580000, 61664,6580000, 15028
6590000, 61634,6590000, 16664
6600000, 60706,6600000, 15679
6610000, 60562,6610000, 16205
6620000, 62994,6620000, 17385
6630000, 61456,6630000, 16576
6640000, 62869,6640000, 18582
6650000, 61619,6650000, 13885
6660000, 60145,6660000, 15047
6670000, 61996,6670000, 17616
6680000, 61716,6680000, 15605
6690000, 61269,6690000, 15944
6700000, 62424,6700000, 14884
6710000, 61172,6710000, 17474
6720000, 60962,6720000, 15337
6730000, 61236,6730000, 17677
6740000, 59985,6740000, 17379
6750000, 61955,6750000, 14877
6760000, 62522,6760000, 18092
6770000, 62721,6770000, 16125
6780000, 61297,6780000, 20607
6790000, 61795,6790000, 15859
6800000, 60906,6800000, 16827
6810000, 61280,6810000, 17243
6820000, 60918,6820000, 16984
6830000, 62045,6830000, 16589
6840000, 60769,6840000, 15896
6850000, 62916,6850000, 19045
6860000, 59479,6860000, 19495
6870000, 61466,6870000, 19213
6880000, 62547,6880000, 18300
6890000, 62333,6890000, 18756
6900000, 61557,6900000, 20090
6910000, 61143,6910000, 15419
6920000, 63193,6920000, 19837
6930000, 60322,6930000, 19487
6940000, 62470,6940000, 16080
6950000, 61461,6950000, 19422
6960000, 63735,6960000, 17550
6970000, 61998,6970000, 17753
6980000, 61285,6980000, 19328
6990000, 61982,6990000, 17358
7000000, 60039,7000000, 17575
7010000, 62742,7010000, 21315
7020000, 62179,7020000, 18709
7030000, 61688,7030000, 16648
7040000, 61782,7040000, 18646
7050000, 60268,7050000, 15664
7060000, 63960,7060000, 20399
7070000, 61313,7070000, 19117
7080000, 62044,7080000, 17149
7090000, 61678,7090000, 18354
7100000, 62984,7100000, 18911
7110000, 62543,7110000, 17790
7120000, 58718,7120000, 18994
7130000, 62712,7130000, 16172
7140000, 62443,7140000, 19505
7150000, 62354,7150000, 14894
7160000, 61052,7160000, 18442
7170000, 61932,7170000, 18244
7180000, 62209,7180000, 17706
7190000, 60431,7190000, 18410
7200000, 63899,7200000, 17528
7210000, 60697,7210000, 18250
7220000, 62478,7220000, 18241
7230000, 61069,7230000, 17324
7240000, 63321,7240000, 20056
7250000, 61372,7250000, 18529
7260000, 63622,7260000, 16939
7270000, 61121,7270000, 15558
7280000, 61916,7280000, 21902
7290000, 60788,7290000, 17342
7300000, 62561,7300000, 17317
7310000, 61680,7310000, 18314
7320000, 63302,7320000, 15809
7330000, 60996,7330000, 21590
7340000, 61622,7340000, 20723
7350000, 62043,7350000, 16365
7360000, 62656,7360000, 19065
7370000, 62020,7370000, 17704
7380000, 62768,7380000, 16937
7390000, 61947,7390000, 20008
7400000, 62187,7400000, 17097
7410000, 64079,7410000, 20375
7420000, 61809,7420000, 17781
7430000, 62152,7430000, 16373
7440000, 62894,7440000, 18838
7450000, 62396,7450000, 16578
7460000, 62422,7460000, 20198
7470000, 63373,7470000, 21525
7480000, 61343,7480000, 15979
7490000, 62917,7490000, 22007
7500000, 62817,7500000, 18327
7510000, 61793,7510000, 17603
7520000, 62623,7520000, 19412
7530000, 61508,7530000, 19075
7540000, 62536,7540000, 21204
7550000, 62377,7550000, 17869
7560000, 62246,7560000, 17450
7570000, 62334,7570000, 20316
7580000, 63807,7580000, 17090
7590000, 61999,7590000, 16836
7600000, 61945,7600000, 22286
7610000, 63055,7610000, 17688
7620000, 62000,7620000, 17468
7630000, 62933,7630000, 21593
7640000, 62497,7640000, 17271
7650000, 61110,7650000, 20948
7660000, 63116,7660000, 18603
7670000, 63129,7670000, 18779
7680000, 63590,7680000, 17037
7690000, 62004,7690000, 17593
7700000, 62997,7700000, 16717
7710000, 61949,7710000, 20909
7720000, 63786,7720000, 17662
7730000, 61455,7730000, 19103
7740000, 60648,7740000, 17392
7750000, 63102,7750000, 17771
7760000, 62373,7760000, 20789
7770000, 62227,7770000, 16274
7780000, 62133,7780000, 19136
7790000, 61383,7790000, 18604
7800000, 62664,7800000, 17877
7810000, 62921,7810000, 18219
7820000, 63587,7820000, 18980
7830000, 63646,7830000, 17717
7840000, 64112,7840000, 19721
7850000, 62868,7850000, 18288
7860000, 61687,7860000, 20191
7870000, 62542,7870000, 16113
7880000, 63469,7880000, 17124
7890000, 62887,7890000, 18372
7900000, 64702,7900000, 18571
7910000, 62341,7910000, 17412
7920000, 63197,7920000, 20439
7930000, 60210,7930000, 19447
7940000, 62237,7940000, 17356
7950000, 62127,7950000, 17814
7960000, 63441,7960000, 18289
7970000, 60946,7970000, 18335
7980000, 63528,7980000, 16921
7990000, 63634,7990000, 19102
8000000, 62904,8000000, 16055
8010000, 63574,8010000, 19276
8020000, 62440,8020000, 17133
8030000, 61069,8030000, 17715
8040000, 62385,8040000, 22804
8050000, 61842,8050000, 15657
8060000, 62852,8060000, 19831
8070000, 62934,8070000, 18224
8080000, 62971,8080000, 18730
8090000, 61519,8090000, 15637
8100000, 62698,8100000, 19901
8110000, 62814,8110000, 18541
8120000, 63283,8120000, 19768
8130000, 62847,8130000, 17497
8140000, 62018,8140000, 18394
8150000, 62758,8150000, 20889
8160000, 62709,8160000, 19197
8170000, 62140,8170000, 17271
8180000, 61833,8180000, 18927
8190000, 62966,8190000, 14326
8200000, 62697,8200000, 17703
8210000, 61825,8210000, 17269
8220000, 63341,8220000, 19567
8230000, 64063,8230000, 16746
8240000, 61975,8240000, 20998
8250000, 62571,8250000, 17972
8260000, 62616,8260000, 17067
8270000, 61209,8270000, 16142
8280000, 63551,8280000, 18704
8290000, 62728,8290000, 20380
8300000, 62626,8300000, 14316
8310000, 62395,8310000, 17337
8320000, 62791,8320000, 16368
8330000, 63365,8330000, 20296
8340000, 62225,8340000, 18337
8350000, 62554,8350000, 14822
8360000, 63513,8360000, 17697
8370000, 62094,8370000, 18795
8380000, 63034,8380000, 16851
8390000, 62309,8390000, 17470
8400000, 62382,8400000, 16636
8410000, 61959,8410000, 19716
8420000, 62628,8420000, 17227
8430000, 63959,8430000, 16450
8440000, 61571,8440000, 16527
8450000, 63663,8450000, 17945
8460000, 61247,8460000, 15409
8470000, 62739,8470000, 20465
8480000, 61703,8480000, 18363
8490000, 61672,8490000, 13887
8500000, 62553,8500000, 19809
8510000, 63126,8510000, 18803
8520000, 62656,8520000, 15159
8530000, 62483,8530000, 18466
8540000, 63198,8540000, 15980
8550000, 61873,8550000, 17004
8560000, 62763,8560000, 16996
8570000, 60753,8570000, 19129
8580000, 64040,8580000, 13404
8590000, 61473,8590000, 20426
8600000, 63229,8600000, 16538
8610000, 60921,8610000, 17829
8620000, 62613,8620000, 16694
8630000, 62534,8630000, 18466
8640000, 61892,8640000, 17021
8650000, 61957,8650000, 17343
8660000, 61945,8660000, 18846
8670000, 63684,8670000, 14559
8680000, 63154,8680000, 18632
8690000, 61840,8690000, 17717
8700000, 62776,8700000, 15819
8710000, 62538,8710000, 14876
8720000, 61360,8720000, 20200
8730000, 62275,8730000, 16727
8740000, 60979,8740000, 17696
8750000, 64367,8750000, 16663
8760000, 60975,8760000, 18368
8770000, 62419,8770000, 17473
8780000, 61433,8780000, 15033
8790000, 62206,8790000, 14451
8800000, 61413,8800000, 18493
8810000, 64945,8810000, 14758
8820000, 61559,8820000, 17529
8830000, 62846,8830000, 18636
8840000, 60985,8840000, 16448
8850000, 62248,8850000, 15597
8860000, 61807,8860000, 18275
8870000, 62611,8870000, 16102
8880000, 62384,8880000, 15748
8890000, 62184,8890000, 15928
8900000, 62469,8900000, 20100
8910000, 61545,8910000, 16973
8920000, 63781,8920000, 14216
8930000, 61712,8930000, 16858
8940000, 61233,8940000, 16711
8950000, 63770,8950000, 17391
8960000, 64767,8960000, 18257
8970000, 60484,8970000, 16445
8980000, 62939,8980000, 16782
8990000, 61714,8990000, 17746
9000000, 62282,9000000, 18954
9010000, 61728,9010000, 18775
9020000, 62377,9020000, 14436
9030000, 61638,9030000, 16211
9040000, 63504,9040000, 17822
9050000, 60719,9050000, 15235
9060000, 61997,9060000, 17372
9070000, 61896,9070000, 18023
9080000, 63527,9080000, 16001
9090000, 61253,9090000, 14705
9100000, 63328,9100000, 18583
9110000, 61655,9110000, 16358
9120000, 62535,9120000, 18699
9130000, 63201,9130000, 16213
9140000, 61358,9140000, 15403
9150000, 63841,9150000, 15456
9160000, 61410,9160000, 17203
9170000, 61959,9170000, 18668
9180000, 62985,9180000, 16964
9190000, 61972,9190000, 15777
9200000, 60995,9200000, 16921
9210000, 63403,9210000, 16821
9220000, 62287,9220000, 17757
9230000, 63044,9230000, 15040
9240000, 62529,9240000, 18345
9250000, 64436,9250000, 17386
9260000, 61609,9260000, 16056
9270000, 62254,9270000, 16604
9280000, 61406,9280000, 17556
9290000, 61463,9290000, 17012
9300000, 62267,9300000, 17203
9310000, 63468,9310000, 16192
9320000, 61076,9320000, 16389
9330000, 64812,9330000, 15787
9340000, 61241,9340000, 18506
9350000, 61081,9350000, 15260
9360000, 63325,9360000, 16156
9370000, 63342,9370000, 15930
9380000, 60977,9380000, 16553
9390000, 62136,9390000, 14306
9400000, 60927,9400000, 17649
9410000, 62494,9410000, 20381
9420000, 62522,9420000, 15137
9430000, 62943,9430000, 14610
9440000, 63591,9440000, 17102
9450000, 60302,9450000, 16080
9460000, 62315,9460000, 18800
9470000, 60993,9470000, 15684
9480000, 63695,9480000, 16452
9490000, 60579,9490000, 14683
9500000, 63055,9500000, 16311
9510000, 61341,9510000, 17352
9520000, 62022,9520000, 14295
9530000, 62136,9530000, 17621
9540000, 61924,9540000, 15338
9550000, 61447,9550000, 16980
9560000, 63089,9560000, 15890
9570000, 63148,9570000, 16426
9580000, 62881,9580000, 16258
9590000, 64461,9590000, 15527
9600000, 60229,9600000, 15804
9610000, 62709,9610000, 17045
9620000, 63011,9620000, 15738
9630000, 60658,9630000, 15790
9640000, 61643,9640000, 17514
9650000, 63013,9650000, 17595
9660000, 62309,9660000, 15579
9670000, 63404,9670000, 16527
9680000, 62321,9680000, 15717
9690000, 63070,9690000, 14671
9700000, 62613,9700000, 17723
9710000, 61245,9710000, 17258
9720000, 61781,9720000, 17664
9730000, 61504,9730000, 14861
9740000, 62959,9740000, 14304
9750000, 61293,9750000, 17040
9760000, 62778,9760000, 16324
9770000, 62395,9770000, 20173
9780000, 69213,9780000, 15689
9790000, 71809,9790000, 14459
9800000, 62239,9800000, 16062
9810000, 61290,9810000, 17782
9820000, 61051,9820000, 15988
9830000, 62097,9830000, 16482
9840000, 61947,9840000, 18009
9850000, 63033,9850000, 15043
9860000, 62022,9860000, 16151
9870000, 63142,9870000, 16971
9880000, 61894,9880000, 16398
9890000, 61471,9890000, 17255
9900000, 62572,9900000, 16805
9910000, 63233,9910000, 17090
9920000, 61796,9920000, 16351
9930000, 62463,9930000, 16014
9940000, 61078,9940000, 19622
9950000, 63093,9950000, 11740
9960000, 64272,9960000, 15831
9970000, 60391,9970000, 17054
9980000, 62643,9980000, 14414
9990000, 62836,9990000, 17216
10000000, 62138,10000000, 15031
10010000, 61797,10010000, 20045
10020000, 61973,10020000, 19026
10030000, 62719,10030000, 14230
10040000, 61277,10040000, 16861
10050000, 61985,10050000, 19359
10060000, 63042,10060000, 13485
10070000, 63796,10070000, 16672
10080000, 61598,10080000, 14690
10090000, 62491,10090000, 19279
10100000, 63094,10100000, 15384
10110000, 63195,10110000, 15760
10120000, 61813,10120000, 15560
10130000, 64165,10130000, 14725
10140000, 61611,10140000, 17350
10150000, 61892,10150000, 17497
10160000, 62036,10160000, 17729
10170000, 62862,10170000, 15496
10180000, 60103,10180000, 15970
10190000, 62701,10190000, 16948
10200000, 60444,10200000, 16735
10210000, 62906,10210000, 18540
10220000, 62358,10220000, 15101
10230000, 61059,10230000, 15308
10240000, 62153,10240000, 13954
10250000, 61570,10250000, 18051
10260000, 63253,10260000, 15054
10270000, 61984,10270000, 15634
10280000, 61568,10280000, 18526
10290000, 63391,10290000, 15846
10300000, 63456,10300000, 15926
10310000, 62030,10310000, 16255
10320000, 63275,10320000, 18321
10330000, 61729,10330000, 16598
10340000, 63142,10340000, 18531
10350000, 60988,10350000, 15492
10360000, 61674,10360000, 15107
10370000, 62469,10370000, 17674
10380000, 63126,10380000, 18108
10390000, 61386,10390000, 15967
10400000, 64026,10400000, 17455
10410000, 61808,10410000, 14486
10420000, 62546,10420000, 16945
10430000, 61652,10430000, 17168
10440000, 63161,10440000, 16255
10450000, 62257,10450000, 17429
10460000, 62903,10460000, 16592
10470000, 61517,10470000, 19838
10480000, 63191,10480000, 13083
10490000, 61469,10490000, 18114
10500000, 63025,10500000, 16690
10510000, 62073,10510000, 15714
10520000, 62504,10520000, 15717
10530000, 62320,10530000, 18663
10540000, 63060,10540000, 16673
10550000, 61015,10550000, 17155
10560000, 62416,10560000, 16566
10570000, 63770,10570000, 17748
10580000, 61043,10580000, 17740
10590000, 62800,10590000, 18567
10600000, 62059,10600000, 15861
10610000, 63186,10610000, 16767
10620000, 62527,10620000, 18556
10630000, 62772,10630000, 19448
10640000, 60838,10640000, 15395
10650000, 63199,10650000, 16400
10660000, 62837,10660000, 18331
10670000, 61951,10670000, 19429
10680000, 63295,10680000, 15020
10690000, 61082,10690000, 16844
10700000, 61444,10700000, 18451
10710000, 62487,10710000, 15306
10720000, 65081,10720000, 17553
10730000, 61844,10730000, 16853
10740000, 61543,10740000, 17069
10750000, 63099,10750000, 19554
10760000, 63611,10760000, 13770
10770000, 62701,10770000, 15527
10780000, 61380,10780000, 18524
10790000, 63770,10790000, 17737
10800000, 62793,10800000, 17858
10810000, 61846,10810000, 16142
10820000, 62240,10820000, 15001
10830000, 60891,10830000, 19628
10840000, 62151,10840000, 17053
10850000, 62178,10850000, 17112
10860000, 63854,10860000, 20052
10870000, 61691,10870000, 16676
10880000, 61373,10880000, 17863
10890000, 63301,10890000, 15132
10900000, 62413,10900000, 18323
10910000, 63322,10910000, 18180
10920000, 61561,10920000, 16126
10930000, 62084,10930000, 17060
10940000, 62358,10940000, 17861
10950000, 61776,10950000, 17999
10960000, 63230,10960000, 17925
10970000, 63097,10970000, 18889
10980000, 62583,10980000, 16953
10990000, 61343,10990000, 19621
11000000, 62820,11000000, 18766
11010000, 61623,11010000, 13364
11020000, 62287,11020000, 19038
11030000, 65709,11030000, 16712
11040000, 60287,11040000, 15568
11050000, 61882,11050000, 19582
11060000, 63197,11060000, 17084
11070000, 60767,11070000, 16885
11080000, 63142,11080000, 15565
11090000, 63168,11090000, 20027
11100000, 60944,11100000, 18766
11110000, 62322,11110000, 16491
11120000, 63234,11120000, 16277
11130000, 63056,11130000, 17340
11140000, 61236,11140000, 19106
11150000, 63582,11150000, 17335
11160000, 62957,11160000, 14842
11170000, 62869,11170000, 17153
11180000, 63131,11180000, 17153
11190000, 63083,11190000, 16224
11200000, 62805,11200000, 16008
11210000, 62472,11210000, 15032
11220000, 63757,11220000, 20035
11230000, 62586,11230000, 19087
11240000, 62065,11240000, 16888
11250000, 63249,11250000, 18124
11260000, 63018,11260000, 20385
11270000, 61485,11270000, 15566
11280000, 61257,11280000, 17701
11290000, 63506,11290000, 20420
11300000, 63535,11300000, 16246
11310000, 63397,11310000, 15813
11320000, 61033,11320000, 17229
11330000, 63116,11330000, 17653
11340000, 62497,11340000, 16625
11350000, 62285,11350000, 16526
11360000, 64686,11360000, 17197
11370000, 63369,11370000, 19251
11380000, 61792,11380000, 18956
11390000, 63180,11390000, 16774
11400000, 64295,11400000, 19016
11410000, 61975,11410000, 17285
11420000, 62355,11420000, 18551
11430000, 64735,11430000, 15399
11440000, 63101,11440000, 17995
11450000, 60215,11450000, 19695
11460000, 63684,11460000, 16351
11470000, 63675,11470000, 21941
11480000, 63284,11480000, 16429
11490000, 62638,11490000, 18432
11500000, 61538,11500000, 18397
11510000, 61899,11510000, 20606
11520000, 63180,11520000, 15553
11530000, 62426,11530000, 15116
11540000, 64157,11540000, 18823
11550000, 62388,11550000, 21329
11560000, 62838,11560000, 16528
11570000, 62619,11570000, 17253
11580000, 63436,11580000, 20208
11590000, 64030,11590000, 16873
11600000, 61572,11600000, 19056
11610000, 62463,11610000, 18894
11620000, 64772,11620000, 18646
11630000, 61980,11630000, 18500
11640000, 62860,11640000, 18454
11650000, 62326,11650000, 20423
11660000, 62304,11660000, 15599
11670000, 64630,11670000, 20274
11680000, 63094,11680000, 16135
11690000, 63461,11690000, 20198
11700000, 65247,11700000, 16184
11710000, 61510,11710000, 20537
11720000, 62725,11720000, 20768
11730000, 63635,11730000, 16430
11740000, 62684,11740000, 18280
11750000, 62267,11750000, 19679
11760000, 64585,11760000, 17318
11770000, 62602,11770000, 21278
11780000, 63315,11780000, 18333
11790000, 63122,11790000, 19047
11800000, 63654,11800000, 19282
11810000, 63128,11810000, 17747
11820000, 62123,11820000, 18098
11830000, 61666,11830000, 18699
11840000, 64148,11840000, 19944
11850000, 63346,11850000, 21148
11860000, 61562,11860000, 19822
11870000, 62751,11870000, 19740
11880000, 61552,11880000, 17316
11890000, 0, 0, 21369
11900000, 0, 0, 15691
11910000, 0, 0, 21524
11920000, 0, 0, 19214
11930000, 0, 0, 17361
11940000, 0, 0, 19397
11950000, 0, 0, 18519
11960000, 0, 0, 18897
11970000, 0, 0, 18168
11980000, 0, 0, 20604
11990000, 0, 0, 19876
12000000, 0, 0, 18129
12010000, 0, 0, 16403
12020000, 0, 0, 23034
12030000, 0, 0, 17756
12040000, 0, 0, 18888
12050000, 0, 0, 19959
12060000, 0, 0, 17785
12070000, 0, 0, 18825
12080000, 0, 0, 21853
12090000, 0, 0, 19365
12100000, 0, 0, 19876
12110000, 0, 0, 20184
12120000, 0, 0, 15843
12130000, 0, 0, 20724
12140000, 0, 0, 21152
12150000, 0, 0, 22725
12160000, 0, 0, 16746
12170000, 0, 0, 20969
12180000, 0, 0, 19078
12190000, 0, 0, 19576
12200000, 0, 0, 20551
12210000, 0, 0, 18387
12220000, 0, 0, 20415
12230000, 0, 0, 19497
12240000, 0, 0, 19139
12250000, 0, 0, 17502
12260000, 0, 0, 21349
12270000, 0, 0, 21264
12280000, 0, 0, 19789
12290000, 0, 0, 18637
12300000, 0, 0, 21666
12310000, 0, 0, 20998
12320000, 0, 0, 18790
12330000, 0, 0, 20390
12340000, 0, 0, 18907
12350000, 0, 0, 21850
12360000, 0, 0, 20384
12370000, 0, 0, 20415
12380000, 0, 0, 17520
12390000, 0, 0, 24227
12400000, 0, 0, 20882
12410000, 0, 0, 20726
12420000, 0, 0, 18571
12430000, 0, 0, 18436
12440000, 0, 0, 20648
12450000, 0, 0, 21631
12460000, 0, 0, 21120
12470000, 0, 0, 20795
12480000, 0, 0, 19146
12490000, 0, 0, 21332
12500000, 0, 0, 21060
12510000, 0, 0, 19187
12520000, 0, 0, 20489
12530000, 0, 0, 23638
12540000, 0, 0, 22563
12550000, 0, 0, 22173
12560000, 0, 0, 18496
12570000, 0, 0, 23142
12580000, 0, 0, 18090
12590000, 0, 0, 21602
12600000, 0, 0, 23012
12610000, 0, 0, 25443
12620000, 0, 0, 16778
12630000, 0, 0, 23231
12640000, 0, 0, 20130
12650000, 0, 0, 21534
12660000, 0, 0, 21468
12670000, 0, 0, 21759
12680000, 0, 0, 20877
12690000, 0, 0, 23501
12700000, 0, 0, 18725
12710000, 0, 0, 25776
12720000, 0, 0, 21658
12730000, 0, 0, 20640
12740000, 0, 0, 20332
12750000, 0, 0, 21008
12760000, 0, 0, 22503
12770000, 0, 0, 21623
12780000, 0, 0, 22717
12790000, 0, 0, 23103
12800000, 0, 0, 22075
12810000, 0, 0, 23919
12820000, 0, 0, 20606
12830000, 0, 0, 21873
12840000, 0, 0, 20835
12850000, 0, 0, 24896
12860000, 0, 0, 23109
12870000, 0, 0, 22055
12880000, 0, 0, 19865
12890000, 0, 0, 22559
12900000, 0, 0, 24280
12910000, 0, 0, 21242
12920000, 0, 0, 22186
12930000, 0, 0, 19065
12940000, 0, 0, 26889
12950000, 0, 0, 20509
12960000, 0, 0, 23386
12970000, 0, 0, 21222
12980000, 0, 0, 23761
12990000, 0, 0, 24514
13000000, 0, 0, 20485
13010000, 0, 0, 23595
13020000, 0, 0, 20928
13030000, 0, 0, 25907
13040000, 0, 0, 19447
13050000, 0, 0, 22418
13060000, 0, 0, 20159
13070000, 0, 0, 23780
13080000, 0, 0, 21506
13090000, 0, 0, 25626
13100000, 0, 0, 25589
13110000, 0, 0, 21285
13120000, 0, 0, 26574
13130000, 0, 0, 20329
13140000, 0, 0, 22547
13150000, 0, 0, 24990
13160000, 0, 0, 23115
13170000, 0, 0, 24479
13180000, 0, 0, 24384
13190000, 0, 0, 23656
13200000, 0, 0, 26907
13210000, 0, 0, 25653
13220000, 0, 0, 17071
13230000, 0, 0, 25730
13240000, 0, 0, 25633
13250000, 0, 0, 22218
13260000, 0, 0, 25454
13270000, 0, 0, 24023
13280000, 0, 0, 23557
13290000, 0, 0, 23287
13300000, 0, 0, 23107
13310000, 0, 0, 22944
13320000, 0, 0, 25318
13330000, 0, 0, 22946
13340000, 0, 0, 24830
13350000, 0, 0, 24831
13360000, 0, 0, 28332
13370000, 0, 0, 21893
13380000, 0, 0, 23886
13390000, 0, 0, 24488
13400000, 0, 0, 24924
13410000, 0, 0, 24263
13420000, 0, 0, 26822
13430000, 0, 0, 23286
13440000, 0, 0, 26138
13450000, 0, 0, 23289
13460000, 0, 0, 24424
13470000, 0, 0, 25067
13480000, 0, 0, 29434
13490000, 0, 0, 21734
13500000, 0, 0, 23794
13510000, 0, 0, 24594
13520000, 0, 0, 28636
13530000, 0, 0, 22847
13540000, 0, 0, 28863
13550000, 0, 0, 22761
13560000, 0, 0, 26716
13570000, 0, 0, 24494
13580000, 0, 0, 27475
13590000, 0, 0, 23676
13600000, 0, 0, 25859
13610000, 0, 0, 25558
13620000, 0, 0, 23818
13630000, 0, 0, 24057
13640000, 0, 0, 27414
13650000, 0, 0, 23732
13660000, 0, 0, 26808
13670000, 0, 0, 24254
13680000, 0, 0, 23718
13690000, 0, 0, 24672
13700000, 0, 0, 21923
13710000, 0, 0, 26721
13720000, 0, 0, 27709
13730000, 0, 0, 23744
13740000, 0, 0, 27133
13750000, 0, 0, 23966
13760000, 0, 0, 27697
13770000, 0, 0, 26385
13780000, 0, 0, 26182
13790000, 0, 0, 24843
13800000, 0, 0, 26292
13810000, 0, 0, 31056
13820000, 0, 0, 26355
13830000, 0, 0, 28436
13840000, 0, 0, 23349
13850000, 0, 0, 24254
13860000, 0, 0, 27521
13870000, 0, 0, 27967
13880000, 0, 0, 26175
13890000, 0, 0, 24762
13900000, 0, 0, 26658
13910000, 0, 0, 26525
13920000, 0, 0, 25522
13930000, 0, 0, 25756
13940000, 0, 0, 26141
13950000, 0, 0, 26817
13960000, 0, 0, 29276
13970000, 0, 0, 26716
13980000, 0, 0, 23786
13990000, 0, 0, 27067
14000000, 0, 0, 25090
14010000, 0, 0, 27811
14020000, 0, 0, 25823
14030000, 0, 0, 27559
14040000, 0, 0, 25565
14050000, 0, 0, 29316
14060000, 0, 0, 28065
14070000, 0, 0, 23202
14080000, 0, 0, 24973
14090000, 0, 0, 29161
14100000, 0, 0, 26977
14110000, 0, 0, 26383
14120000, 0, 0, 26709
14130000, 0, 0, 31166
14140000, 0, 0, 25252
14150000, 0, 0, 26859
14160000, 0, 0, 27431
14170000, 0, 0, 27448
14180000, 0, 0, 24882
14190000, 0, 0, 25760
14200000, 0, 0, 24870
14210000, 0, 0, 28618
14220000, 0, 0, 25485
14230000, 0, 0, 25717
14240000, 0, 0, 27383
14250000, 0, 0, 28088
14260000, 0, 0, 28362
14270000, 0, 0, 27182
14280000, 0, 0, 27230
14290000, 0, 0, 29750
14300000, 0, 0, 23947
14310000, 0, 0, 28637
14320000, 0, 0, 25213
14330000, 0, 0, 29540
14340000, 0, 0, 28643
14350000, 0, 0, 29868
14360000, 0, 0, 24597
14370000, 0, 0, 27849
14380000, 0, 0, 27532
14390000, 0, 0, 27461
14400000, 0, 0, 27791
14410000, 0, 0, 24668
14420000, 0, 0, 30474
14430000, 0, 0, 28078
14440000, 0, 0, 28618
14450000, 0, 0, 29544
14460000, 0, 0, 26721
14470000, 0, 0, 29384
14480000, 0, 0, 29225
14490000, 0, 0, 24707
14500000, 0, 0, 29012
14510000, 0, 0, 27288
14520000, 0, 0, 31098
14530000, 0, 0, 24514
14540000, 0, 0, 24571
14550000, 0, 0, 26647
14560000, 0, 0, 28527
14570000, 0, 0, 29431
14580000, 0, 0, 28009
14590000, 0, 0, 27634
14600000, 0, 0, 30752
14610000, 0, 0, 26184
14620000, 0, 0, 28018
14630000, 0, 0, 31205
14640000, 0, 0, 27896
14650000, 0, 0, 28045
14660000, 0, 0, 26885
14670000, 0, 0, 24967
14680000, 0, 0, 28730
14690000, 0, 0, 29477
14700000, 0, 0, 29026
14710000, 0, 0, 23148
14720000, 0, 0, 29142
14730000, 0, 0, 30234
14740000, 0, 0, 27157
14750000, 0, 0, 28533
14760000, 0, 0, 26272
14770000, 0, 0, 25014
14780000, 0, 0, 26075
14790000, 0, 0, 29144
14800000, 0, 0, 27289
14810000, 0, 0, 31750
14820000, 0, 0, 23408
14830000, 0, 0, 34379
14840000, 0, 0, 27889
14850000, 0, 0, 28156
14860000, 0, 0, 26735
14870000, 0, 0, 28746
14880000, 0, 0, 27100
14890000, 0, 0, 27948
14900000, 0, 0, 32004
14910000, 0, 0, 25177
14920000, 0, 0, 26589
14930000, 0, 0, 30592
14940000, 0, 0, 27704
14950000, 0, 0, 27048
14960000, 0, 0, 27769
14970000, 0, 0, 25981
14980000, 0, 0, 29204
14990000, 0, 0, 24412
15000000, 0, 0, 33261
15010000, 0, 0, 26308
15020000, 0, 0, 29064
15030000, 0, 0, 31326
15040000, 0, 0, 28550
15050000, 0, 0, 30559
15060000, 0, 0, 32229
15070000, 0, 0, 26454
15080000, 0, 0, 27345
15090000, 0, 0, 31287
15100000, 0, 0, 26025
15110000, 0, 0, 28680
15120000, 0, 0, 31264
15130000, 0, 0, 26564
15140000, 0, 0, 30086
15150000, 0, 0, 28821
15160000, 0, 0, 31924
15170000, 0, 0, 26199
15180000, 0, 0, 29937
15190000, 0, 0, 30334
15200000, 0, 0, 26873
15210000, 0, 0, 26138
15220000, 0, 0, 31711
15230000, 0, 0, 26516
15240000, 0, 0, 30635
15250000, 0, 0, 27716
15260000, 0, 0, 29144
15270000, 0, 0, 32403
15280000, 0, 0, 29519
15290000, 0, 0, 24403
15300000, 0, 0, 30497
15310000, 0, 0, 31381
15320000, 0, 0, 26977
15330000, 0, 0, 29564
15340000, 0, 0, 28312
15350000, 0, 0, 30235
15360000, 0, 0, 29999
15370000, 0, 0, 28233
15380000, 0, 0, 29251
15390000, 0, 0, 25441
15400000, 0, 0, 32859
15410000, 0, 0, 29978
15420000, 0, 0, 30117
15430000, 0, 0, 26884
15440000, 0, 0, 30939
15450000, 0, 0, 27611
15460000, 0, 0, 29328
15470000, 0, 0, 24039
15480000, 0, 0, 31814
15490000, 0, 0, 28820
15500000, 0, 0, 29909
15510000, 0, 0, 30658
15520000, 0, 0, 26576
15530000, 0, 0, 33103
15540000, 0, 0, 26608
15550000, 0, 0, 28082
15560000, 0, 0, 28236
15570000, 0, 0, 31541
15580000, 0, 0, 30442
15590000, 0, 0, 27886
15600000, 0, 0, 30359
15610000, 0, 0, 30972
15620000, 0, 0, 24877
15630000, 0, 0, 28900
15640000, 0, 0, 30459
15650000, 0, 0, 26671
15660000, 0, 0, 31875
15670000, 0, 0, 26347
15680000, 0, 0, 27172
15690000, 0, 0, 30195
15700000, 0, 0, 28933
15710000, 0, 0, 27690
15720000, 0, 0, 31516
15730000, 0, 0, 27102
15740000, 0, 0, 29314
15750000, 0, 0, 27701
15760000, 0, 0, 28608
15770000, 0, 0, 28474
15780000, 0, 0, 28539
15790000, 0, 0, 30320
15800000, 0, 0, 26729
15810000, 0, 0, 33194
15820000, 0, 0, 27126
15830000, 0, 0, 28883
15840000, 0, 0, 27566
15850000, 0, 0, 25558
15860000, 0, 0, 28333
15870000, 0, 0, 30335
15880000, 0, 0, 28279
15890000, 0, 0, 29374
15900000, 0, 0, 31790
15910000, 0, 0, 26825
15920000, 0, 0, 27659
15930000, 0, 0, 32645
15940000, 0, 0, 28785
15950000, 0, 0, 27302
15960000, 0, 0, 29513
15970000, 0, 0, 31466
15980000, 0, 0, 33612
15990000, 0, 0, 24695
16000000, 0, 0, 30070
16010000, 0, 0, 27983
16020000, 0, 0, 34510
16030000, 0, 0, 26165
16040000, 0, 0, 29433
16050000, 0, 0, 28985
16060000, 0, 0, 26401
16070000, 0, 0, 28967
16080000, 0, 0, 29175
16090000, 0, 0, 31948
16100000, 0, 0, 26161
16110000, 0, 0, 29464
16120000, 0, 0, 27634
16130000, 0, 0, 29209
16140000, 0, 0, 29792
16150000, 0, 0, 28307
16160000, 0, 0, 27374
16170000, 0, 0, 29546
16180000, 0, 0, 27505
16190000, 0, 0, 27059
16200000, 0, 0, 28377
16210000, 0, 0, 30591
16220000, 0, 0, 28330
16230000, 0, 0, 26296
16240000, 0, 0, 27573
16250000, 0, 0, 30397
16260000, 0, 0, 29730
16270000, 0, 0, 28732
16280000, 0, 0, 25036
16290000, 0, 0, 26955
16300000, 0, 0, 28512
16310000, 0, 0, 32867
16320000, 0, 0, 28662
16330000, 0, 0, 28334
16340000, 0, 0, 30304
16350000, 0, 0, 29422
16360000, 0, 0, 28896
16370000, 0, 0, 23791
16380000, 0, 0, 31331
16390000, 0, 0, 27034
16400000, 0, 0, 29184
16410000, 0, 0, 28471
16420000, 0, 0, 26669
16430000, 0, 0, 28121
16440000, 0, 0, 29187
16450000, 0, 0, 25769
16460000, 0, 0, 28358
16470000, 0, 0, 30066
16480000, 0, 0, 30168
16490000, 0, 0, 30307
16500000, 0, 0, 24161
16510000, 0, 0, 29709
16520000, 0, 0, 27434
16530000, 0, 0, 29560
16540000, 0, 0, 29369
16550000, 0, 0, 26204
16560000, 0, 0, 27659
16570000, 0, 0, 27922
16580000, 0, 0, 30942
16590000, 0, 0, 27164
16600000, 0, 0, 27266
16610000, 0, 0, 26311
16620000, 0, 0, 25312
16630000, 0, 0, 29690
16640000, 0, 0, 30256
16650000, 0, 0, 28835
16660000, 0, 0, 26937
16670000, 0, 0, 29156
16680000, 0, 0, 28793
16690000, 0, 0, 30459
16700000, 0, 0, 26237
16710000, 0, 0, 29333
16720000, 0, 0, 30869
16730000, 0, 0, 27222
16740000, 0, 0, 28781
16750000, 0, 0, 26812
16760000, 0, 0, 28535
16770000, 0, 0, 30630
16780000, 0, 0, 28170
16790000, 0, 0, 25533
16800000, 0, 0, 25741
16810000, 0, 0, 29338
16820000, 0, 0, 29288
16830000, 0, 0, 29787
16840000, 0, 0, 29508
16850000, 0, 0, 29910
16860000, 0, 0, 27562
16870000, 0, 0, 24491
16880000, 0, 0, 28723
16890000, 0, 0, 26778
16900000, 0, 0, 29741
16910000, 0, 0, 29211
16920000, 0, 0, 27015
16930000, 0, 0, 28844
16940000, 0, 0, 27189
16950000, 0, 0, 28770
16960000, 0, 0, 28370
16970000, 0, 0, 28861
16980000, 0, 0, 30434
16990000, 0, 0, 28680
17000000, 0, 0, 25901
17010000, 0, 0, 32943
17020000, 0, 0, 27303
17030000, 0, 0, 31171
17040000, 0, 0, 28966
17050000, 0, 0, 27328
17060000, 0, 0, 25957
17070000, 0, 0, 31933
17080000, 0, 0, 27599
17090000, 0, 0, 31346
17100000, 0, 0, 27341
17110000, 0, 0, 26119
17120000, 0, 0, 28202
17130000, 0, 0, 26782
17140000, 0, 0, 28147
17150000, 0, 0, 30413
17160000, 0, 0, 27868
17170000, 0, 0, 27270
17180000, 0, 0, 26151
17190000, 0, 0, 31261
17200000, 0, 0, 25513
17210000, 0, 0, 31231
17220000, 0, 0, 27193
17230000, 0, 0, 27708
17240000, 0, 0, 30516
17250000, 0, 0, 26329
17260000, 0, 0, 30105
17270000, 0, 0, 26364
17280000, 0, 0, 29004
17290000, 0, 0, 25435
17300000, 0, 0, 29150
17310000, 0, 0, 29454
17320000, 0, 0, 31375
17330000, 0, 0, 23561
17340000, 0, 0, 26535
17350000, 0, 0, 29326
17360000, 0, 0, 30040
17370000, 0, 0, 28922
17380000, 0, 0, 28090
17390000, 0, 0, 25946
17400000, 0, 0, 27639
17410000, 0, 0, 30922
17420000, 0, 0, 29479
17430000, 0, 0, 23783
17440000, 0, 0, 32604
17450000, 0, 0, 23871
17460000, 0, 0, 28714
17470000, 0, 0, 31274
17480000, 0, 0, 28637
17490000, 0, 0, 25630
17500000, 0, 0, 29733
17510000, 0, 0, 29395
17520000, 0, 0, 27226
17530000, 0, 0, 27116
17540000, 0, 0, 26985
17550000, 0, 0, 27683
17560000, 0, 0, 27338
17570000, 0, 0, 30373
17580000, 0, 0, 27992
17590000, 0, 0, 28819
17600000, 0, 0, 27663
17610000, 0, 0, 30885
17620000, 0, 0, 28219
17630000, 0, 0, 30375
17640000, 0, 0, 26064
17650000, 0, 0, 29207
17660000, 0, 0, 27182
17670000, 0, 0, 27754
17680000, 0, 0, 27270
17690000, 0, 0, 25654
17700000, 0, 0, 29105
17710000, 0, 0, 26525
17720000, 0, 0, 29875
17730000, 0, 0, 28779
17740000, 0, 0, 29949
17750000, 0, 0, 27769
17760000, 0, 0, 30725
17770000, 0, 0, 27446
17780000, 0, 0, 26300
17790000, 0, 0, 27542
17800000, 0, 0, 30005
17810000, 0, 0, 31121
17820000, 0, 0, 29148
17830000, 0, 0, 25944
17840000, 0, 0, 27929
17850000, 0, 0, 26242
17860000, 0, 0, 27044
17870000, 0, 0, 31646
17880000, 0, 0, 27018
17890000, 0, 0, 27537
17900000, 0, 0, 30943
17910000, 0, 0, 28636
17920000, 0, 0, 26114
17930000, 0, 0, 24572
17940000, 0, 0, 30779
17950000, 0, 0, 26143
17960000, 0, 0, 29793
17970000, 0, 0, 28470
17980000, 0, 0, 27950
17990000, 0, 0, 28215
18000000, 0, 0, 27140
18010000, 0, 0, 26599
18020000, 0, 0, 28182
18030000, 0, 0, 25625
18040000, 0, 0, 26609
18050000, 0, 0, 29854
18060000, 0, 0, 28291
18070000, 0, 0, 27324
18080000, 0, 0, 26611
18090000, 0, 0, 32904
18100000, 0, 0, 24154
18110000, 0, 0, 27235
18120000, 0, 0, 30676
18130000, 0, 0, 27902
18140000, 0, 0, 30628
18150000, 0, 0, 26670
18160000, 0, 0, 23588
18170000, 0, 0, 28999
18180000, 0, 0, 25594
18190000, 0, 0, 28629
18200000, 0, 0, 28536
18210000, 0, 0, 24539
18220000, 0, 0, 29482
18230000, 0, 0, 26748
18240000, 0, 0, 29735
18250000, 0, 0, 26863
18260000, 0, 0, 28716
18270000, 0, 0, 28224
18280000, 0, 0, 27929
18290000, 0, 0, 25615
18300000, 0, 0, 27996
18310000, 0, 0, 30706
18320000, 0, 0, 27221
18330000, 0, 0, 27016
18340000, 0, 0, 30907
18350000, 0, 0, 24692
18360000, 0, 0, 30411
18370000, 0, 0, 25256
18380000, 0, 0, 24053
18390000, 0, 0, 29817
18400000, 0, 0, 26926
18410000, 0, 0, 27755
18420000, 0, 0, 27614
18430000, 0, 0, 28687
18440000, 0, 0, 28688
18450000, 0, 0, 30339
18460000, 0, 0, 26677
18470000, 0, 0, 27967
18480000, 0, 0, 28060
18490000, 0, 0, 26621
18500000, 0, 0, 29086
18510000, 0, 0, 30745
18520000, 0, 0, 27161
18530000, 0, 0, 27198
18540000, 0, 0, 28398
18550000, 0, 0, 26484
18560000, 0, 0, 31243
18570000, 0, 0, 29375
18580000, 0, 0, 30313
18590000, 0, 0, 27646
18600000, 0, 0, 26624
18610000, 0, 0, 28948
18620000, 0, 0, 27747
18630000, 0, 0, 27045
18640000, 0, 0, 28366
18650000, 0, 0, 28337
18660000, 0, 0, 27434
18670000, 0, 0, 27185
18680000, 0, 0, 29766
18690000, 0, 0, 30038
18700000, 0, 0, 26618
18710000, 0, 0, 26059
18720000, 0, 0, 27719
18730000, 0, 0, 25295
18740000, 0, 0, 25765
18750000, 0, 0, 29432
18760000, 0, 0, 26694
18770000, 0, 0, 33238
18780000, 0, 0, 24777
18790000, 0, 0, 30995
18800000, 0, 0, 27297
18810000, 0, 0, 26488
18820000, 0, 0, 29814
18830000, 0, 0, 27645
18840000, 0, 0, 31210
18850000, 0, 0, 27790
18860000, 0, 0, 28950
18870000, 0, 0, 24474
18880000, 0, 0, 26312
18890000, 0, 0, 28736
18900000, 0, 0, 28830
18910000, 0, 0, 27062
18920000, 0, 0, 28021
18930000, 0, 0, 31574
18940000, 0, 0, 24375
18950000, 0, 0, 31490
18960000, 0, 0, 24756
18970000, 0, 0, 27920
18980000, 0, 0, 29939
18990000, 0, 0, 29458
19000000, 0, 0, 25081
19010000, 0, 0, 29760
19020000, 0, 0, 29782
19030000, 0, 0, 28419
19040000, 0, 0, 25473
19050000, 0, 0, 26477
19060000, 0, 0, 27897
19070000, 0, 0, 27970
19080000, 0, 0, 26556
19090000, 0, 0, 25959
19100000, 0, 0, 30413
19110000, 0, 0, 24465
19120000, 0, 0, 26401
19130000, 0, 0, 29866
19140000, 0, 0, 26893
19150000, 0, 0, 28420
19160000, 0, 0, 28479
19170000, 0, 0, 29401
19180000, 0, 0, 26952
19190000, 0, 0, 25534
19200000, 0, 0, 27736
19210000, 0, 0, 27702
19220000, 0, 0, 25705
19230000, 0, 0, 30746
19240000, 0, 0, 33607
19250000, 0, 0, 24065
19260000, 0, 0, 30362
19270000, 0, 0, 26860
19280000, 0, 0, 28794
19290000, 0, 0, 28199
19300000, 0, 0, 26079
19310000, 0, 0, 30484
19320000, 0, 0, 27646
19330000, 0, 0, 30504
19340000, 0, 0, 27042
19350000, 0, 0, 28531
19360000, 0, 0, 27817
19370000, 0, 0, 28696
19380000, 0, 0, 25401
19390000, 0, 0, 29347
19400000, 0, 0, 28240
19410000, 0, 0, 27433
19420000, 0, 0, 26826
19430000, 0, 0, 26317
19440000, 0, 0, 28410
19450000, 0, 0, 29301
19460000, 0, 0, 26328
19470000, 0, 0, 26412
19480000, 0, 0, 27664
19490000, 0, 0, 25446
19500000, 0, 0, 29362
19510000, 0, 0, 26172
19520000, 0, 0, 30141
19530000, 0, 0, 31201
19540000, 0, 0, 25106
19550000, 0, 0, 29057
19560000, 0, 0, 26087
19570000, 0, 0, 28101
19580000, 0, 0, 26547
19590000, 0, 0, 29420
19600000, 0, 0, 29467
19610000, 0, 0, 28465
19620000, 0, 0, 26190
19630000, 0, 0, 27421
19640000, 0, 0, 27365
19650000, 0, 0, 28182
19660000, 0, 0, 29649
19670000, 0, 0, 27701
19680000, 0, 0, 27411
19690000, 0, 0, 28298
19700000, 0, 0, 29886
19710000, 0, 0, 28471
19720000, 0, 0, 28135
19730000, 0, 0, 29414
19740000, 0, 0, 26123
19750000, 0, 0, 26901
19760000, 0, 0, 30544
19770000, 0, 0, 30541
19780000, 0, 0, 26352
19790000, 0, 0, 26693
19800000, 0, 0, 30476
19810000, 0, 0, 24231
19820000, 0, 0, 24507
19830000, 0, 0, 31169
19840000, 0, 0, 27749
19850000, 0, 0, 28978
19860000, 0, 0, 28715
19870000, 0, 0, 26886
19880000, 0, 0, 25719
19890000, 0, 0, 33233
19900000, 0, 0, 28918
19910000, 0, 0, 27579
19920000, 0, 0, 28990
19930000, 0, 0, 28522
19940000, 0, 0, 26213
19950000, 0, 0, 28975
19960000, 0, 0, 28330
19970000, 0, 0, 26511
19980000, 0, 0, 30070
19990000, 0, 0, 25633
20000000, 0, 0, 27077
20010000, 0, 0, 26783
20020000, 0, 0, 28321
20030000, 0, 0, 27278
20040000, 0, 0, 30587
20050000, 0, 0, 28196
20060000, 0, 0, 26696
20070000, 0, 0, 27474
20080000, 0, 0, 28247
20090000, 0, 0, 26452
20100000, 0, 0, 25914
20110000, 0, 0, 28774
20120000, 0, 0, 29149
20130000, 0, 0, 31641
20140000, 0, 0, 25223
20150000, 0, 0, 26438
20160000, 0, 0, 28567
20170000, 0, 0, 28330
20180000, 0, 0, 27469
20190000, 0, 0, 28763
20200000, 0, 0, 27998
20210000, 0, 0, 27263
20220000, 0, 0, 29026
20230000, 0, 0, 27212
20240000, 0, 0, 28344
20250000, 0, 0, 25581
20260000, 0, 0, 26883
20270000, 0, 0, 28003
20280000, 0, 0, 33421
20290000, 0, 0, 23793
20300000, 0, 0, 29666
20310000, 0, 0, 29189
20320000, 0, 0, 28009
20330000, 0, 0, 25575
20340000, 0, 0, 30936
20350000, 0, 0, 29537
20360000, 0, 0, 28096
20370000, 0, 0, 26942
20380000, 0, 0, 27104
20390000, 0, 0, 29093
20400000, 0, 0, 26733
20410000, 0, 0, 27327
20420000, 0, 0, 27252
20430000, 0, 0, 29295
20440000, 0, 0, 30231
20450000, 0, 0, 28413
20460000, 0, 0, 24679
20470000, 0, 0, 27936
20480000, 0, 0, 26560
20490000, 0, 0, 30500
20500000, 0, 0, 25165
20510000, 0, 0, 24939
20520000, 0, 0, 32410
20530000, 0, 0, 26308
20540000, 0, 0, 26278
20550000, 0, 0, 28556
20560000, 0, 0, 30964
20570000, 0, 0, 23824
20580000, 0, 0, 26718
20590000, 0, 0, 29715
20600000, 0, 0, 24006
20610000, 0, 0, 27699
20620000, 0, 0, 29806
20630000, 0, 0, 26441
20640000, 0, 0, 28690
20650000, 0, 0, 29381
20660000, 0, 0, 28315
20670000, 0, 0, 25299
20680000, 0, 0, 28369
20690000, 0, 0, 26095
20700000, 0, 0, 26947
20710000, 0, 0, 32456
20720000, 0, 0, 27540
20730000, 0, 0, 29015
20740000, 0, 0, 31088
20750000, 0, 0, 27639
20760000, 0, 0, 26158
20770000, 0, 0, 33177
20780000, 0, 0, 29772
20790000, 0, 0, 25659
20800000, 0, 0, 24925
20810000, 0, 0, 30030
20820000, 0, 0, 28656
20830000, 0, 0, 29340
20840000, 0, 0, 29847
20850000, 0, 0, 30213
20860000, 0, 0, 29832
20870000, 0, 0, 26378
20880000, 0, 0, 31669
20890000, 0, 0, 28080
20900000, 0, 0, 28144
20910000, 0, 0, 26876
20920000, 0, 0, 28203
20930000, 0, 0, 29303
20940000, 0, 0, 27613
20950000, 0, 0, 27456
20960000, 0, 0, 27443
20970000, 0, 0, 28359
20980000, 0, 0, 26564
20990000, 0, 0, 29058
21000000, 0, 0, 27984
21010000, 0, 0, 25235
21020000, 0, 0, 30709
21030000, 0, 0, 28019
21040000, 0, 0, 30328
21050000, 0, 0, 29039
21060000, 0, 0, 28829
21070000, 0, 0, 30933
21080000, 0, 0, 27947
21090000, 0, 0, 27703
21100000, 0, 0, 27193
21110000, 0, 0, 26259
21120000, 0, 0, 31180
21130000, 0, 0, 27108
21140000, 0, 0, 27377
21150000, 0, 0, 28637
21160000, 0, 0, 30631
21170000, 0, 0, 28175
21180000, 0, 0, 27834
21190000, 0, 0, 30817
21200000, 0, 0, 30253
21210000, 0, 0, 26930
21220000, 0, 0, 26302
21230000, 0, 0, 28915
21240000, 0, 0, 29181
21250000, 0, 0, 29489
21260000, 0, 0, 29714
21270000, 0, 0, 28926
21280000, 0, 0, 27791
21290000, 0, 0, 26902
21300000, 0, 0, 29308
21310000, 0, 0, 26390
21320000, 0, 0, 30606
21330000, 0, 0, 32985
21340000, 0, 0, 25348
21350000, 0, 0, 29008
21360000, 0, 0, 33434
21370000, 0, 0, 25754
21380000, 0, 0, 25738
21390000, 0, 0, 30807
21400000, 0, 0, 28730
21410000, 0, 0, 28485
21420000, 0, 0, 32550
21430000, 0, 0, 25845
21440000, 0, 0, 30544
21450000, 0, 0, 27483
21460000, 0, 0, 27894
21470000, 0, 0, 29631
21480000, 0, 0, 28296
21490000, 0, 0, 29253
21500000, 0, 0, 24809
21510000, 0, 0, 29552
21520000, 0, 0, 27701
21530000, 0, 0, 27953
21540000, 0, 0, 31382
21550000, 0, 0, 25758
21560000, 0, 0, 31619
21570000, 0, 0, 26131
21580000, 0, 0, 28477
21590000, 0, 0, 28339
21600000, 0, 0, 29281
21610000, 0, 0, 27713
21620000, 0, 0, 29715
21630000, 0, 0, 31909
21640000, 0, 0, 25861
21650000, 0, 0, 32587
21660000, 0, 0, 27498
21670000, 0, 0, 30124
21680000, 0, 0, 30182
21690000, 0, 0, 26933
21700000, 0, 0, 26191
21710000, 0, 0, 30169
21720000, 0, 0, 30214
21730000, 0, 0, 24785
21740000, 0, 0, 30432
21750000, 0, 0, 30501
21760000, 0, 0, 29546
21770000, 0, 0, 25361
21780000, 0, 0, 27711
21790000, 0, 0, 26236
21800000, 0, 0, 28516
21810000, 0, 0, 26374
21820000, 0, 0, 29824
21830000, 0, 0, 28193
21840000, 0, 0, 30557
21850000, 0, 0, 26848
21860000, 0, 0, 26916
21870000, 0, 0, 27989
21880000, 0, 0, 28563
21890000, 0, 0, 25096
21900000, 0, 0, 31267
21910000, 0, 0, 29179
21920000, 0, 0, 27396
21930000, 0, 0, 30055
21940000, 0, 0, 28088
21950000, 0, 0, 28863
21960000, 0, 0, 27056
21970000, 0, 0, 30017
21980000, 0, 0, 29205
21990000, 0, 0, 27358
22000000, 0, 0, 29555
22010000, 0, 0, 28824
22020000, 0, 0, 28234
22030000, 0, 0, 30529
22040000, 0, 0, 27347
22050000, 0, 0, 31525
22060000, 0, 0, 28019
22070000, 0, 0, 29166
22080000, 0, 0, 30034
22090000, 0, 0, 29772
22100000, 0, 0, 24923
22110000, 0, 0, 27828
22120000, 0, 0, 27894
22130000, 0, 0, 31378
22140000, 0, 0, 22189
22150000, 0, 0, 32421
22160000, 0, 0, 25857
22170000, 0, 0, 28278
22180000, 0, 0, 34137
22190000, 0, 0, 27777
22200000, 0, 0, 28063
22210000, 0, 0, 27997
22220000, 0, 0, 27306
22230000, 0, 0, 29951
22240000, 0, 0, 28360
22250000, 0, 0, 30357
22260000, 0, 0, 27826
22270000, 0, 0, 29839
22280000, 0, 0, 30465
22290000, 0, 0, 27123
22300000, 0, 0, 28962
22310000, 0, 0, 29556
22320000, 0, 0, 29785
22330000, 0, 0, 28683
22340000, 0, 0, 29938
22350000, 0, 0, 26757
22360000, 0, 0, 29392
22370000, 0, 0, 28137
22380000, 0, 0, 27716
22390000, 0, 0, 30740
22400000, 0, 0, 28605
22410000, 0, 0, 28639
22420000, 0, 0, 31358
22430000, 0, 0, 32674
22440000, 0, 0, 29061
22450000, 0, 0, 27252
22460000, 0, 0, 29872
22470000, 0, 0, 32775
22480000, 0, 0, 30190
22490000, 0, 0, 25515
22500000, 0, 0, 31225
22510000, 0, 0, 26316
22520000, 0, 0, 26775
22530000, 0, 0, 29332
22540000, 0, 0, 27875
22550000, 0, 0, 29255
22560000, 0, 0, 28638
22570000, 0, 0, 29541
22580000, 0, 0, 28892
22590000, 0, 0, 32322
22600000, 0, 0, 26950
22610000, 0, 0, 27855
22620000, 0, 0, 26936
22630000, 0, 0, 31014
22640000, 0, 0, 29920
22650000, 0, 0, 28292
22660000, 0, 0, 27962
22670000, 0, 0, 32694
22680000, 0, 0, 28180
22690000, 0, 0, 28999
22700000, 0, 0, 29046
22710000, 0, 0, 30983
22720000, 0, 0, 26455
22730000, 0, 0, 32193
22740000, 0, 0, 29016
22750000, 0, 0, 28921
22760000, 0, 0, 28756
22770000, 0, 0, 32004
22780000, 0, 0, 30342
22790000, 0, 0, 29151
22800000, 0, 0, 26182
22810000, 0, 0, 33421
22820000, 0, 0, 27358
22830000, 0, 0, 27519
22840000, 0, 0, 30869
22850000, 0, 0, 31130
22860000, 0, 0, 27126
22870000, 0, 0, 31468
22880000, 0, 0, 28263
22890000, 0, 0, 30063
22900000, 0, 0, 29056
22910000, 0, 0, 29137
22920000, 0, 0, 28444
22930000, 0, 0, 29592
22940000, 0, 0, 29745
22950000, 0, 0, 29080
22960000, 0, 0, 29254
22970000, 0, 0, 26701
22980000, 0, 0, 28735
22990000, 0, 0, 31994
23000000, 0, 0, 31137
23010000, 0, 0, 29245
23020000, 0, 0, 28772
23030000, 0, 0, 31603
23040000, 0, 0, 28463
23050000, 0, 0, 27292
23060000, 0, 0, 33444
23070000, 0, 0, 29788
23080000, 0, 0, 30173
23090000, 0, 0, 26693
23100000, 0, 0, 31134
23110000, 0, 0, 29663
23120000, 0, 0, 29857
23130000, 0, 0, 30700
23140000, 0, 0, 29675
23150000, 0, 0, 34114
23160000, 0, 0, 30107
23170000, 0, 0, 29623
23180000, 0, 0, 28589
23190000, 0, 0, 32144
23200000, 0, 0, 29465
23210000, 0, 0, 28330
23220000, 0, 0, 31548
23230000, 0, 0, 28882
23240000, 0, 0, 34776
23250000, 0, 0, 27607
23260000, 0, 0, 32564
23270000, 0, 0, 29469
23280000, 0, 0, 27269
23290000, 0, 0, 31835
23300000, 0, 0, 31848
23310000, 0, 0, 29482
23320000, 0, 0, 29426
23330000, 0, 0, 28550
23340000, 0, 0, 29988
23350000, 0, 0, 31351
23360000, 0, 0, 33024
23370000, 0, 0, 26155
23380000, 0, 0, 30092
23390000, 0, 0, 28398
23400000, 0, 0, 31357
23410000, 0, 0, 28720
23420000, 0, 0, 31168
23430000, 0, 0, 30182
23440000, 0, 0, 28190
23450000, 0, 0, 30085
23460000, 0, 0, 31139
23470000, 0, 0, 29544
23480000, 0, 0, 29878
23490000, 0, 0, 28134
23500000, 0, 0, 30312
23510000, 0, 0, 28595
23520000, 0, 0, 32927
23530000, 0, 0, 26502
23540000, 0, 0, 35422
23550000, 0, 0, 31024
23560000, 0, 0, 30499
23570000, 0, 0, 33592
23580000, 0, 0, 24862
23590000, 0, 0, 32293
23600000, 0, 0, 32357
23610000, 0, 0, 33091
23620000, 0, 0, 32760
23630000, 0, 0, 31786
23640000, 0, 0, 29029
23650000, 0, 0, 34244
23660000, 0, 0, 30538
23670000, 0, 0, 29773
23680000, 0, 0, 31657
23690000, 0, 0, 30046
23700000, 0, 0, 29683
23710000, 0, 0, 35672
23720000, 0, 0, 31727
23730000, 0, 0, 32178
23740000, 0, 0, 31926
23750000, 0, 0, 30298
23760000, 0, 0, 28026
23770000, 0, 0, 32359
23780000, 0, 0, 30162
23790000, 0, 0, 33209
23800000, 0, 0, 28858
23810000, 0, 0, 33325
23820000, 0, 0, 28012
23830000, 0, 0, 32459
23840000, 0, 0, 29667
23850000, 0, 0, 32310
23860000, 0, 0, 33601
23870000, 0, 0, 32884
23880000, 0, 0, 29692
23890000, 0, 0, 27977
23900000, 0, 0, 29640
23910000, 0, 0, 32512
23920000, 0, 0, 31501
23930000, 0, 0, 31319
23940000, 0, 0, 28288
23950000, 0, 0, 29761
23960000, 0, 0, 30762
23970000, 0, 0, 31887
23980000, 0, 0, 32059
23990000, 0, 0, 33001
24000000, 0, 0, 31543
24010000, 0, 0, 29521
24020000, 0, 0, 33621
24030000, 0, 0, 31253
24040000, 0, 0, 30646
24050000, 0, 0, 30240
24060000, 0, 0, 34931
24070000, 0, 0, 32020
24080000, 0, 0, 33015
24090000, 0, 0, 32757
24100000, 0, 0, 29054
24110000, 0, 0, 34002
24120000, 0, 0, 28812
24130000, 0, 0, 31856
24140000, 0, 0, 31868
24150000, 0, 0, 33236
24160000, 0, 0, 30476
24170000, 0, 0, 32884
24180000, 0, 0, 31046
24190000, 0, 0, 32107
24200000, 0, 0, 28755
24210000, 0, 0, 34413
24220000, 0, 0, 33624
24230000, 0, 0, 29012
24240000, 0, 0, 31421
24250000, 0, 0, 30202
24260000, 0, 0, 31713
24270000, 0, 0, 31889
24280000, 0, 0, 31534
24290000, 0, 0, 30226
24300000, 0, 0, 33652
24310000, 0, 0, 30441
24320000, 0, 0, 33545
24330000, 0, 0, 29262
24340000, 0, 0, 35806
24350000, 0, 0, 32742
24360000, 0, 0, 28805
24370000, 0, 0, 30005
24380000, 0, 0, 34380
24390000, 0, 0, 32702
24400000, 0, 0, 30321
24410000, 0, 0, 36700
24420000, 0, 0, 31154
24430000, 0, 0, 31576
24440000, 0, 0, 29608
24450000, 0, 0, 33224
24460000, 0, 0, 30149
24470000, 0, 0, 32067
24480000, 0, 0, 33011
24490000, 0, 0, 30737
24500000, 0, 0, 33136
24510000, 0, 0, 30498
24520000, 0, 0, 33743
24530000, 0, 0, 29220
24540000, 0, 0, 34157
24550000, 0, 0, 31876
24560000, 0, 0, 32737
24570000, 0, 0, 33639
24580000, 0, 0, 32623
24590000, 0, 0, 30560
24600000, 0, 0, 29184
24610000, 0, 0, 32247
24620000, 0, 0, 35084
24630000, 0, 0, 35011
24640000, 0, 0, 31015
24650000, 0, 0, 32934
24660000, 0, 0, 31156
24670000, 0, 0, 30571
24680000, 0, 0, 33163
24690000, 0, 0, 31016
24700000, 0, 0, 32376
24710000, 0, 0, 32445
24720000, 0, 0, 36440
24730000, 0, 0, 29539
24740000, 0, 0, 31262
24750000, 0, 0, 38442
24760000, 0, 0, 31750
24770000, 0, 0, 37938
24780000, 0, 0, 28810
24790000, 0, 0, 31529
24800000, 0, 0, 36185
24810000, 0, 0, 33432
24820000, 0, 0, 34432
24830000, 0, 0, 35473
24840000, 0, 0, 29675
24850000, 0, 0, 29517
24860000, 0, 0, 35832
24870000, 0, 0, 35939
24880000, 0, 0, 32146
24890000, 0, 0, 35123
24900000, 0, 0, 30667
24910000, 0, 0, 35092
24920000, 0, 0, 27974
24930000, 0, 0, 31416
24940000, 0, 0, 33889
24950000, 0, 0, 31283
24960000, 0, 0, 33816
24970000, 0, 0, 29303
24980000, 0, 0, 39129
24990000, 0, 0, 29026
25000000, 0, 0, 35080
25010000, 0, 0, 33895
25020000, 0, 0, 32425
25030000, 0, 0, 31040
25040000, 0, 0, 34162
25050000, 0, 0, 28952
25060000, 0, 0, 35701
25070000, 0, 0, 34521
25080000, 0, 0, 35403
25090000, 0, 0, 31119
25100000, 0, 0, 36313
25110000, 0, 0, 34032
25120000, 0, 0, 35756
25130000, 0, 0, 31968
25140000, 0, 0, 34611
25150000, 0, 0, 31079
25160000, 0, 0, 29952
25170000, 0, 0, 36805
25180000, 0, 0, 33449
25190000, 0, 0, 34078
25200000, 0, 0, 33515
25210000, 0, 0, 31726
25220000, 0, 0, 36174
25230000, 0, 0, 32400
25240000, 0, 0, 30491
25250000, 0, 0, 42658
25260000, 0, 0, 30229
25270000, 0, 0, 32180
25280000, 0, 0, 35704
25290000, 0, 0, 31834
25300000, 0, 0, 33969
25310000, 0, 0, 36628
25320000, 0, 0, 31980
25330000, 0, 0, 34777
25340000, 0, 0, 34388
25350000, 0, 0, 32520
25360000, 0, 0, 34193
25370000, 0, 0, 34327
25380000, 0, 0, 37925
25390000, 0, 0, 31992
25400000, 0, 0, 37464
25410000, 0, 0, 33875
25420000, 0, 0, 30895
25430000, 0, 0, 34391
25440000, 0, 0, 32766
25450000, 0, 0, 35997
25460000, 0, 0, 33547
25470000, 0, 0, 34065
25480000, 0, 0, 38909
25490000, 0, 0, 35751
25500000, 0, 0, 34731
25510000, 0, 0, 32631
25520000, 0, 0, 32356
25530000, 0, 0, 36188
25540000, 0, 0, 29566
25550000, 0, 0, 35158
25560000, 0, 0, 33102
25570000, 0, 0, 35840
25580000, 0, 0, 34332
25590000, 0, 0, 35916
25600000, 0, 0, 31896
25610000, 0, 0, 33109
25620000, 0, 0, 35480
25630000, 0, 0, 37439
25640000, 0, 0, 58035
25650000, 0, 0, 34314
25660000, 0, 0, 36386
25670000, 0, 0, 36955
25680000, 0, 0, 31911
25690000, 0, 0, 37280
25700000, 0, 0, 34924
25710000, 0, 0, 31122
25720000, 0, 0, 37688
25730000, 0, 0, 31939
25740000, 0, 0, 33591
25750000, 0, 0, 39493
25760000, 0, 0, 32521
25770000, 0, 0, 34138
25780000, 0, 0, 33221
25790000, 0, 0, 35562
25800000, 0, 0, 38682
25810000, 0, 0, 33485
25820000, 0, 0, 36394
25830000, 0, 0, 37798
25840000, 0, 0, 33403
25850000, 0, 0, 37625
25860000, 0, 0, 34986
25870000, 0, 0, 32656
25880000, 0, 0, 32704
25890000, 0, 0, 38153
25900000, 0, 0, 37795
25910000, 0, 0, 36969
25920000, 0, 0, 30151
25930000, 0, 0, 35184
25940000, 0, 0, 34253
25950000, 0, 0, 32947
25960000, 0, 0, 41659
25970000, 0, 0, 27479
25980000, 0, 0, 36561
25990000, 0, 0, 32139
26000000, 0, 0, 35002
26010000, 0, 0, 38966
26020000, 0, 0, 34769
26030000, 0, 0, 36994
26040000, 0, 0, 38096
26050000, 0, 0, 36061
26060000, 0, 0, 36345
26070000, 0, 0, 30442
26080000, 0, 0, 33939
26090000, 0, 0, 35166
26100000, 0, 0, 37599
26110000, 0, 0, 37672
26120000, 0, 0, 34127
26130000, 0, 0, 34139
26140000, 0, 0, 38508
26150000, 0, 0, 40805
26160000, 0, 0, 38482
26170000, 0, 0, 31760
26180000, 0, 0, 36159
26190000, 0, 0, 36697
26200000, 0, 0, 36237
26210000, 0, 0, 36587
26220000, 0, 0, 35043
26230000, 0, 0, 34375
26240000, 0, 0, 36015
26250000, 0, 0, 36989
26260000, 0, 0, 33041
26270000, 0, 0, 33549
26280000, 0, 0, 39442
26290000, 0, 0, 36128
26300000, 0, 0, 35214
26310000, 0, 0, 34056
26320000, 0, 0, 34900
26330000, 0, 0, 35705
26340000, 0, 0, 34769
26350000, 0, 0, 33712
26360000, 0, 0, 37487
26370000, 0, 0, 33887
26380000, 0, 0, 35434
26390000, 0, 0, 36730
26400000, 0, 0, 34740
26410000, 0, 0, 38636
26420000, 0, 0, 33342
26430000, 0, 0, 38042
26440000, 0, 0, 37441
26450000, 0, 0, 35897
26460000, 0, 0, 31579
26470000, 0, 0, 37165
26480000, 0, 0, 38893
26490000, 0, 0, 37743
26500000, 0, 0, 36667
26510000, 0, 0, 35664
26520000, 0, 0, 33964
26530000, 0, 0, 34798
26540000, 0, 0, 35857
26550000, 0, 0, 36001
26560000, 0, 0, 34771
26570000, 0, 0, 38385
26580000, 0, 0, 35055
26590000, 0, 0, 42457
26600000, 0, 0, 34836
26610000, 0, 0, 40958
26620000, 0, 0, 36455
26630000, 0, 0, 35880
26640000, 0, 0, 37875
26650000, 0, 0, 36769
26660000, 0, 0, 37468
26670000, 0, 0, 38024
26680000, 0, 0, 38775
26690000, 0, 0, 30277
26700000, 0, 0, 36139
26710000, 0, 0, 36299
26720000, 0, 0, 32577
26730000, 0, 0, 37652
26740000, 0, 0, 34310
26750000, 0, 0, 38155
26760000, 0, 0, 32110
26770000, 0, 0, 39188
26780000, 0, 0, 35578
26790000, 0, 0, 38684
26800000, 0, 0, 33162
26810000, 0, 0, 35061
26820000, 0, 0, 38597
26830000, 0, 0, 41152
26840000, 0, 0, 36332
26850000, 0, 0, 37514
26860000, 0, 0, 36696
26870000, 0, 0, 34978
26880000, 0, 0, 35788
26890000, 0, 0, 40189
26900000, 0, 0, 33989
26910000, 0, 0, 37127
26920000, 0, 0, 35780
26930000, 0, 0, 36040
26940000, 0, 0, 37952
26950000, 0, 0, 33024
26960000, 0, 0, 40765
26970000, 0, 0, 33864
26980000, 0, 0, 42430
26990000, 0, 0, 34215
27000000, 0, 0, 34978
27010000, 0, 0, 38499
27020000, 0, 0, 38377
27030000, 0, 0, 36232
27040000, 0, 0, 35116
27050000, 0, 0, 36387
27060000, 0, 0, 37872
27070000, 0, 0, 38237
27080000, 0, 0, 36601
27090000, 0, 0, 38675
27100000, 0, 0, 37790
27110000, 0, 0, 37538
27120000, 0, 0, 31647
27130000, 0, 0, 40617
27140000, 0, 0, 35031
27150000, 0, 0, 40051
27160000, 0, 0, 35645
27170000, 0, 0, 35761
27180000, 0, 0, 35606
27190000, 0, 0, 44803
27200000, 0, 0, 38622
27210000, 0, 0, 36807
27220000, 0, 0, 41792
27230000, 0, 0, 40188
27240000, 0, 0, 35485
27250000, 0, 0, 38769
27260000, 0, 0, 38023
27270000, 0, 0, 41266
27280000, 0, 0, 36221
27290000, 0, 0, 39025
27300000, 0, 0, 36299
27310000, 0, 0, 37601
27320000, 0, 0, 36694
27330000, 0, 0, 37744
27340000, 0, 0, 37061
27350000, 0, 0, 42102
27360000, 0, 0, 38352
27370000, 0, 0, 38645
27380000, 0, 0, 39174
27390000, 0, 0, 35077
27400000, 0, 0, 38251
27410000, 0, 0, 38469
27420000, 0, 0, 39693
27430000, 0, 0, 35368
27440000, 0, 0, 36899
27450000, 0, 0, 40290
27460000, 0, 0, 41068
27470000, 0, 0, 41811
27480000, 0, 0, 34118
27490000, 0, 0, 42145
27500000, 0, 0, 34191
27510000, 0, 0, 38100
27520000, 0, 0, 42049
27530000, 0, 0, 38499
27540000, 0, 0, 35941
27550000, 0, 0, 38195
27560000, 0, 0, 41768
27570000, 0, 0, 39166
27580000, 0, 0, 36491
27590000, 0, 0, 37210
27600000, 0, 0, 41444
27610000, 0, 0, 35477
27620000, 0, 0, 42705
27630000, 0, 0, 37948
27640000, 0, 0, 39899
27650000, 0, 0, 40023
27660000, 0, 0, 36166
27670000, 0, 0, 39913
27680000, 0, 0, 38924
27690000, 0, 0, 39627
27700000, 0, 0, 39297
27710000, 0, 0, 40930
27720000, 0, 0, 37464
27730000, 0, 0, 40092
27740000, 0, 0, 36519
27750000, 0, 0, 39451
27760000, 0, 0, 38361
27770000, 0, 0, 38134
27780000, 0, 0, 41999
27790000, 0, 0, 36741
27800000, 0, 0, 38986
27810000, 0, 0, 43718
27820000, 0, 0, 46305
27830000, 0, 0, 39738
27840000, 0, 0, 37111
27850000, 0, 0, 40874
27860000, 0, 0, 35874
27870000, 0, 0, 40749
27880000, 0, 0, 41611
27890000, 0, 0, 34863
27900000, 0, 0, 39477
27910000, 0, 0, 40697
27920000, 0, 0, 38600
27930000, 0, 0, 36467
27940000, 0, 0, 41960
27950000, 0, 0, 38723
27960000, 0, 0, 41452
27970000, 0, 0, 38508
27980000, 0, 0, 42457
27990000, 0, 0, 35303
28000000, 0, 0, 46317
28010000, 0, 0, 37140
28020000, 0, 0, 39943
28030000, 0, 0, 38339
28040000, 0, 0, 36538
28050000, 0, 0, 42147
28060000, 0, 0, 41697
28070000, 0, 0, 36139
28080000, 0, 0, 43577
28090000, 0, 0, 37598
28100000, 0, 0, 43529
28110000, 0, 0, 39580
28120000, 0, 0, 38828
28130000, 0, 0, 41953
28140000, 0, 0, 37147
28150000, 0, 0, 43255
28160000, 0, 0, 33733
28170000, 0, 0, 40660
28180000, 0, 0, 39209
28190000, 0, 0, 37917
28200000, 0, 0, 37680
28210000, 0, 0, 41114
28220000, 0, 0, 40678
28230000, 0, 0, 37980
28240000, 0, 0, 43362
28250000, 0, 0, 34172
28260000, 0, 0, 40852
28270000, 0, 0, 41690
28280000, 0, 0, 40721
28290000, 0, 0, 37381
28300000, 0, 0, 37040
28310000, 0, 0, 47991
28320000, 0, 0, 39452
28330000, 0, 0, 40112
28340000, 0, 0, 41208
28350000, 0, 0, 39646
28360000, 0, 0, 43400
28370000, 0, 0, 41145
28380000, 0, 0, 42904
28390000, 0, 0, 39787
28400000, 0, 0, 39598
28410000, 0, 0, 44416
28420000, 0, 0, 36969
28430000, 0, 0, 39639
28440000, 0, 0, 38386
28450000, 0, 0, 41744
28460000, 0, 0, 40457
28470000, 0, 0, 38848
28480000, 0, 0, 41453
28490000, 0, 0, 38968
28500000, 0, 0, 37670
28510000, 0, 0, 40427
28520000, 0, 0, 42959
28530000, 0, 0, 39298
28540000, 0, 0, 40589
28550000, 0, 0, 39437
28560000, 0, 0, 40877
28570000, 0, 0, 41060
28580000, 0, 0, 39001
28590000, 0, 0, 43840
28600000, 0, 0, 36116
28610000, 0, 0, 39613
28620000, 0, 0, 43234
28630000, 0, 0, 40988
28640000, 0, 0, 40098
28650000, 0, 0, 40735
28660000, 0, 0, 43352
28670000, 0, 0, 36250
28680000, 0, 0, 42189
28690000, 0, 0, 41404
28700000, 0, 0, 39716
28710000, 0, 0, 35787
28720000, 0, 0, 42752
28730000, 0, 0, 40484
28740000, 0, 0, 41767
28750000, 0, 0, 36134
28760000, 0, 0, 40718
28770000, 0, 0, 41993
28780000, 0, 0, 37908
28790000, 0, 0, 34673
28800000, 0, 0, 48760
28810000, 0, 0, 37061
28820000, 0, 0, 47022
28830000, 0, 0, 37606
28840000, 0, 0, 37993
28850000, 0, 0, 38526
28860000, 0, 0, 39501
28870000, 0, 0, 40211
28880000, 0, 0, 42955
28890000, 0, 0, 43238
28900000, 0, 0, 39741
28910000, 0, 0, 37481
28920000, 0, 0, 37338
28930000, 0, 0, 43157
28940000, 0, 0, 40977
28950000, 0, 0, 35442
28960000, 0, 0, 41253
28970000, 0, 0, 42093
28980000, 0, 0, 41562
28990000, 0, 0, 42236
29000000, 0, 0, 39975
29010000, 0, 0, 42057
29020000, 0, 0, 38401
29030000, 0, 0, 38076
29040000, 0, 0, 43777
29050000, 0, 0, 44258
29060000, 0, 0, 38867
29070000, 0, 0, 46162
29080000, 0, 0, 41842
29090000, 0, 0, 41726
29100000, 0, 0, 39939
29110000, 0, 0, 39885


==> data/normal_tree/gg/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1493496261568
8, 20000, 0, 0, 0, 8388608, 1493496267225
8, 30000, 0, 0, 0, 8388608, 1493496272539
8, 40000, 0, 0, 0, 8388608, 1493496277977
8, 50000, 0, 0, 0, 8388608, 1493496283188
8, 60000, 0, 0, 0, 8388608, 1493496288443
8, 70000, 10, 27, 16384, 8388608, 1493496293759
8, 80000, 68, 413, 16384, 8388608, 1493496299215
8, 90000, 74, 795, 65536, 8388608, 1493496304954
8, 100000, 74, 795, 65536, 8388608, 1493496310213
8, 110000, 110, 2291, 147456, 8388608, 1493496315845
8, 120000, 193, 3762, 163840, 8388608, 1493496321415
8, 130000, 253, 5609, 131072, 8388608, 1493496326926
8, 140000, 342, 6961, 376832, 8388608, 1493496332782
8, 150000, 454, 10707, 458752, 8388608, 1493496338666
8, 160000, 600, 15754, 327680, 8388608, 1493496344381
8, 170000, 741, 19396, 278528, 8388608, 1493496350029
8, 180000, 854, 22315, 131072, 8388608, 1493496355864
8, 190000, 1003, 23987, 475136, 8388608, 1493496361838
8, 200000, 1196, 29777, 278528, 8388608, 1493496367404
8, 210000, 1293, 32414, 180224, 8388608, 1493496372998
8, 220000, 1543, 35794, 278528, 8388608, 1493496378788
8, 230000, 1727, 40390, 311296, 8388608, 1493496384635
8, 240000, 1962, 44996, 393216, 8388608, 1493496390532
8, 250000, 2215, 49733, 458752, 8388608, 1493496396402
8, 260000, 2551, 54972, 376832, 8388608, 1493496402244
8, 270000, 2919, 59384, 458752, 8388608, 1493496408306
8, 280000, 3314, 64180, 458752, 8388608, 1493496414499
8, 290000, 3750, 70039, 442368, 8388608, 1493496420538
8, 300000, 4014, 74278, 507904, 8388608, 1493496426409
8, 310000, 4413, 80338, 573440, 8388608, 1493496432498
8, 320000, 4802, 86427, 524288, 8388608, 1493496438314
8, 330000, 5194, 91732, 671744, 8388608, 1493496444250
8, 340000, 5496, 96952, 671744, 8388608, 1493496450298
8, 350000, 5896, 103720, 475136, 8388608, 1493496456294
8, 360000, 6328, 109743, 311296, 8388608, 1493496462158
8, 370000, 6691, 113810, 425984, 8388608, 1493496468122
8, 380000, 6897, 116440, 638976, 8388608, 1493496474252
8, 390000, 7222, 123906, 491520, 8388608, 1493496480395
8, 400000, 7661, 129361, 409600, 8388608, 1493496486312
8, 410000, 8077, 134534, 507904, 8388608, 1493496492692
8, 420000, 8532, 140764, 524288, 8388608, 1493496498763
8, 430000, 9033, 147818, 573440, 8388608, 1493496504871
8, 440000, 9551, 154597, 540672, 8388608, 1493496510970
8, 450000, 9983, 159603, 704512, 8388608, 1493496517278
8, 460000, 10358, 166028, 770048, 8388608, 1493496523625
8, 470000, 10804, 173128, 770048, 8388608, 1493496530167
8, 480000, 11176, 179079, 901120, 8388608, 1493496536648
8, 490000, 11509, 185418, 950272, 8388608, 1493496543265
8, 500000, 11851, 191960, 1081344, 8388608, 1493496549948
8, 510000, 12177, 199180, 1196032, 8388608, 1493496556651
8, 520000, 12541, 207136, 1163264, 8388608, 1493496565557
8, 530000, 12885, 214822, 1212416, 8388608, 1493496574350
8, 540000, 13221, 222272, 1294336, 8388608, 1493496583297
8, 550000, 13453, 228068, 1523712, 8388608, 1493496590091
8, 560000, 13840, 237927, 1327104, 8388608, 1493496597027
8, 570000, 14150, 245638, 1523712, 8388608, 1493496603926
8, 580000, 14472, 254963, 1359872, 8388608, 1493496610807
8, 590000, 14744, 261493, 1376256, 8388608, 1493496617553
8, 600000, 14993, 268705, 1392640, 8388608, 1493496624672
8, 610000, 15302, 277485, 1359872, 8388608, 1493496631767
8, 620000, 15621, 286803, 1212416, 8388608, 1493496638681
8, 630000, 15840, 292247, 1523712, 8388608, 1493496645536
8, 640000, 16060, 298891, 1654784, 8388608, 1493496652524
8, 650000, 16250, 305271, 1769472, 8388608, 1493496659404
8, 660000, 16497, 313978, 1671168, 8388608, 1493496666502
8, 670000, 16729, 322355, 1540096, 8388608, 1493496673557
8, 680000, 17022, 331305, 1572864, 8388608, 1493496680563
8, 690000, 17250, 338980, 1540096, 8388608, 1493496687426
8, 700000, 17455, 345374, 1654784, 8388608, 1493496694458
8, 710000, 17695, 353576, 1622016, 8388608, 1493496701605
8, 720000, 18095, 365164, 1310720, 8388608, 1493496708718
8, 730000, 18385, 372789, 1261568, 8388608, 1493496715526
8, 740000, 18674, 379984, 1245184, 8388608, 1493496722528
8, 750000, 18935, 386493, 1343488, 8388608, 1493496729383
8, 760000, 19282, 395501, 1327104, 8388608, 1493496736675
8, 770000, 19526, 402508, 1490944, 8388608, 1493496743682
8, 780000, 19947, 413109, 1245184, 8388608, 1493496750677
8, 790000, 20155, 418419, 1474560, 8388608, 1493496757568
8, 800000, 20585, 427591, 1409024, 8388608, 1493496764654
8, 810000, 20900, 435304, 1343488, 8388608, 1493496771899
8, 820000, 21312, 443579, 1294336, 8388608, 1493496778920
8, 830000, 21714, 451819, 1277952, 8388608, 1493496786112
8, 840000, 22262, 462027, 1163264, 8388608, 1493496793531
8, 850000, 22772, 470480, 1081344, 8388608, 1493496801002
8, 860000, 23267, 477934, 1064960, 8388608, 1493496808682
8, 870000, 23945, 487360, 1015808, 8388608, 1493496816309
8, 880000, 24571, 495176, 1032192, 8388608, 1493496823725
8, 890000, 25014, 501892, 1179648, 8388608, 1493496831114
8, 900000, 25713, 511112, 1146880, 8388608, 1493496838426
8, 910000, 26118, 517588, 1359872, 8388608, 1493496845783
8, 920000, 26635, 525026, 1507328, 8388608, 1493496853015
8, 930000, 27164, 532794, 1474560, 8388608, 1493496860514
8, 940000, 27704, 541075, 1589248, 8388608, 1493496867741
8, 950000, 28106, 548173, 1638400, 8388608, 1493496875382
8, 960000, 28404, 554320, 1998848, 8388608, 1493496882927
8, 970000, 28895, 562814, 1998848, 8388608, 1493496890574
8, 980000, 29261, 570889, 1720320, 8388608, 1493496898163
8, 990000, 29723, 579447, 2015232, 8388608, 1493496906061
8, 1000000, 30152, 588296, 2129920, 8388608, 1493496913674
8, 1010000, 30511, 596615, 2129920, 8388608, 1493496921673
8, 1020000, 30968, 606126, 2260992, 8388608, 1493496929306
8, 1030000, 31413, 616405, 2064384, 8388608, 1493496937199
8, 1040000, 31755, 623698, 2064384, 8388608, 1493496944748
8, 1050000, 32263, 633575, 2064384, 8388608, 1493496952627
8, 1060000, 32699, 642618, 1982464, 8388608, 1493496960667
8, 1070000, 33096, 651888, 2162688, 8388608, 1493496968533
8, 1080000, 33486, 660515, 2080768, 8388608, 1493496976253
8, 1090000, 33919, 670231, 2146304, 8388608, 1493496984126
8, 1100000, 34382, 679685, 2113536, 8388608, 1493496991902
8, 1110000, 34773, 688853, 2195456, 8388608, 1493496999973
8, 1120000, 35158, 697685, 2244608, 8388608, 1493497007838
8, 1130000, 35595, 708006, 2129920, 8388608, 1493497015759
8, 1140000, 36031, 717822, 1835008, 8388608, 1493497023503
8, 1150000, 36359, 724665, 2146304, 8388608, 1493497031310
8, 1160000, 36825, 735346, 2211840, 8388608, 1493497039117
8, 1170000, 37213, 743896, 2113536, 8388608, 1493497047141
8, 1180000, 37620, 753277, 2195456, 8388608, 1493497054910
8, 1190000, 38004, 762787, 1916928, 8388608, 1493497062895
8, 1200000, 38421, 772292, 2162688, 8388608, 1493497070626
8, 1210000, 38847, 782438, 2195456, 8388608, 1493497078319
8, 1220000, 39169, 790427, 2179072, 8388608, 1493497086000
8, 1230000, 39535, 798881, 2195456, 8388608, 1493497094029
8, 1240000, 39915, 808501, 2195456, 8388608, 1493497101882
8, 1250000, 40298, 817065, 2129920, 8388608, 1493497109823
8, 1260000, 40708, 826534, 2162688, 8388608, 1493497117718
8, 1270000, 41068, 834790, 2129920, 8388608, 1493497125919
8, 1280000, 41556, 846518, 2097152, 8388608, 1493497137991
8, 1290000, 41987, 855944, 1949696, 8388608, 1493497149594
8, 1300000, 42644, 868561, 1638400, 8388608, 1493497161028
8, 1310000, 42919, 873454, 2080768, 8388608, 1493497169237
8, 1320000, 43389, 883449, 2146304, 8388608, 1493497177577
8, 1330000, 43841, 892963, 2179072, 8388608, 1493497185901
8, 1340000, 44191, 900557, 2162688, 8388608, 1493497194007
8, 1350000, 44582, 909796, 2179072, 8388608, 1493497202517
8, 1360000, 44972, 918884, 2179072, 8388608, 1493497210958
8, 1370000, 45302, 927062, 2211840, 8388608, 1493497219337
8, 1380000, 45736, 937488, 2162688, 8388608, 1493497227794
8, 1390000, 46145, 948034, 2211840, 8388608, 1493497236030
8, 1400000, 46530, 957729, 2162688, 8388608, 1493497244331
8, 1410000, 47015, 967608, 2146304, 8388608, 1493497252604
8, 1420000, 47351, 975050, 2129920, 8388608, 1493497261215
8, 1430000, 47783, 984406, 2129920, 8388608, 1493497269605
8, 1440000, 48135, 992509, 2179072, 8388608, 1493497278122
8, 1450000, 48580, 1002768, 2211840, 8388608, 1493497286529
8, 1460000, 49106, 1013615, 2228224, 8388608, 1493497294924
8, 1470000, 49497, 1021664, 1638400, 8388608, 1493497303402
8, 1480000, 49901, 1030907, 1982464, 8388608, 1493497311691
8, 1490000, 50389, 1040036, 2129920, 8388608, 1493497320044
8, 1500000, 50868, 1049636, 2146304, 8388608, 1493497328682
8, 1510000, 51365, 1058362, 2129920, 8388608, 1493497337105
8, 1520000, 51833, 1067421, 1359872, 8388608, 1493497345437
8, 1530000, 52309, 1076676, 2031616, 8388608, 1493497353938
8, 1540000, 52800, 1085259, 2113536, 8388608, 1493497362270
8, 1550000, 53256, 1094317, 2031616, 8388608, 1493497370617
8, 1560000, 53749, 1103431, 2195456, 8388608, 1493497379171
8, 1570000, 54312, 1111755, 2097152, 8388608, 1493497387602
8, 1580000, 54872, 1121927, 2113536, 8388608, 1493497395999
8, 1590000, 55355, 1131421, 1884160, 8388608, 1493497404741
8, 1600000, 55887, 1139452, 2129920, 8388608, 1493497413446
8, 1610000, 56418, 1149301, 1916928, 8388608, 1493497422364
8, 1620000, 57194, 1160926, 1867776, 8388608, 1493497430987
8, 1630000, 57625, 1167890, 2048000, 8388608, 1493497439631
8, 1640000, 58129, 1176766, 1982464, 8388608, 1493497448738
8, 1650000, 58843, 1186687, 1687552, 8388608, 1493497457624
8, 1660000, 59362, 1193740, 2015232, 8388608, 1493497466445
8, 1670000, 59919, 1201249, 2129920, 8388608, 1493497475467
8, 1680000, 60642, 1210967, 1998848, 8388608, 1493497484640
8, 1690000, 61423, 1221968, 1851392, 8388608, 1493497493430
8, 1700000, 62015, 1230939, 1949696, 8388608, 1493497502837
8, 1710000, 62908, 1240726, 1949696, 8388608, 1493497512002
8, 1720000, 63506, 1247800, 1998848, 8388608, 1493497520887
8, 1730000, 64328, 1256044, 2064384, 8388608, 1493497530249
8, 1740000, 65288, 1265649, 2064384, 8388608, 1493497539543
8, 1750000, 66123, 1275888, 1900544, 8388608, 1493497548835
8, 1760000, 66736, 1283433, 2015232, 8388608, 1493497558196
8, 1770000, 67577, 1293652, 1867776, 8388608, 1493497567949
8, 1780000, 68327, 1301763, 2031616, 8388608, 1493497577570
8, 1790000, 69150, 1309603, 1966080, 8388608, 1493497587115
8, 1800000, 69991, 1320116, 1851392, 8388608, 1493497596763
8, 1810000, 70627, 1328033, 2146304, 8388608, 1493497606266
8, 1820000, 71562, 1337662, 2146304, 8388608, 1493497616045
8, 1830000, 72221, 1346018, 2064384, 8388608, 1493497625964
8, 1840000, 72875, 1352846, 2211840, 8388608, 1493497635667
8, 1850000, 73771, 1362618, 2113536, 8388608, 1493497645329
8, 1860000, 74436, 1371257, 2179072, 8388608, 1493497655295
8, 1870000, 75249, 1381714, 2129920, 8388608, 1493497664956
8, 1880000, 76062, 1389953, 2113536, 8388608, 1493497675152
8, 1890000, 76803, 1399474, 2146304, 8388608, 1493497685412
8, 1900000, 77521, 1407378, 2228224, 8388608, 1493497695270
8, 1910000, 78335, 1415869, 2195456, 8388608, 1493497705492
8, 1920000, 79221, 1426796, 1982464, 8388608, 1493497715695
8, 1930000, 80063, 1436914, 2015232, 8388608, 1493497725922
8, 1940000, 80706, 1444046, 2228224, 8388608, 1493497736116
8, 1950000, 81595, 1454783, 2195456, 8388608, 1493497746474
8, 1960000, 82357, 1463282, 2244608, 8388608, 1493497756989
8, 1970000, 83348, 1473461, 2179072, 8388608, 1493497767722
8, 1980000, 84036, 1481673, 2162688, 8388608, 1493497777928
8, 1990000, 84637, 1489513, 2195456, 8388608, 1493497788469
8, 2000000, 85614, 1500974, 1818624, 8388608, 1493497799252
8, 2010000, 86217, 1509003, 2244608, 8388608, 1493497809944
8, 2020000, 87011, 1518781, 2260992, 8388608, 1493497820695
8, 2030000, 88009, 1530135, 1638400, 8388608, 1493497831488
8, 2040000, 88777, 1539812, 1753088, 8388608, 1493497842122
8, 2050000, 89448, 1547531, 2146304, 8388608, 1493497852601
8, 2060000, 90150, 1555298, 2244608, 8388608, 1493497863217
8, 2070000, 90874, 1565290, 2244608, 8388608, 1493497873896
8, 2080000, 91607, 1574273, 2228224, 8388608, 1493497884418
8, 2090000, 92566, 1585139, 2113536, 8388608, 1493497895171
8, 2100000, 93296, 1594609, 2195456, 8388608, 1493497905902
8, 2110000, 93970, 1603578, 2211840, 8388608, 1493497916274
8, 2120000, 94660, 1611558, 2244608, 8388608, 1493497927115
8, 2130000, 95589, 1623902, 2260992, 8388608, 1493497938042
8, 2140000, 96228, 1631282, 2179072, 8388608, 1493497948466
8, 2150000, 96895, 1639001, 2260992, 8388608, 1493497959339
8, 2160000, 97699, 1650267, 2260992, 8388608, 1493497970232
8, 2170000, 98335, 1659074, 2244608, 8388608, 1493497982595
8, 2180000, 99054, 1668705, 2260992, 8388608, 1493497993591
8, 2190000, 99796, 1679002, 2260992, 8388608, 1493498005433
8, 2200000, 100499, 1687860, 2260992, 8388608, 1493498017286
8, 2210000, 101200, 1696381, 2260992, 8388608, 1493498029072
8, 2220000, 101957, 1706182, 2031616, 8388608, 1493498040688
8, 2230000, 102734, 1717027, 2195456, 8388608, 1493498051752
8, 2240000, 103549, 1728003, 376832, 8388608, 1493498062769
8, 2250000, 104269, 1737125, 425984, 8388608, 1493498074022
8, 2260000, 104958, 1745772, 2260992, 8388608, 1493498085066
8, 2270000, 105727, 1755441, 2260992, 8388608, 1493498097162
8, 2280000, 106569, 1766101, 2228224, 8388608, 1493498110298
8, 2290000, 107390, 1776024, 2260992, 8388608, 1493498121231
8, 2300000, 108053, 1784690, 2211840, 8388608, 1493498134594
8, 2310000, 108861, 1794719, 2260992, 8388608, 1493498147756
8, 2320000, 109630, 1803461, 2244608, 8388608, 1493498160859
8, 2330000, 110488, 1814434, 2260992, 8388608, 1493498171888
8, 2340000, 111055, 1821745, 2228224, 8388608, 1493498182688
8, 2350000, 111763, 1831150, 2260992, 8388608, 1493498193287
8, 2360000, 112610, 1842404, 2244608, 8388608, 1493498203935
8, 2370000, 113357, 1851547, 2162688, 8388608, 1493498214824
8, 2380000, 114100, 1860929, 2260992, 8388608, 1493498225815
8, 2390000, 114768, 1869738, 2146304, 8388608, 1493498236816
8, 2400000, 115426, 1878365, 2260992, 8388608, 1493498247712
8, 2410000, 116127, 1888286, 2260992, 8388608, 1493498258397
8, 2420000, 116835, 1898148, 2260992, 8388608, 1493498269226
8, 2430000, 117610, 1907728, 1982464, 8388608, 1493498280110
8, 2440000, 118302, 1917507, 2260992, 8388608, 1493498290906
8, 2450000, 119019, 1927295, 2260992, 8388608, 1493498301677
8, 2460000, 119777, 1936884, 2260992, 8388608, 1493498312551
8, 2470000, 120451, 1946542, 2260992, 8388608, 1493498323682
8, 2480000, 121172, 1956160, 2260992, 8388608, 1493498334728
8, 2490000, 122013, 1966138, 2228224, 8388608, 1493498346105
8, 2500000, 122642, 1974859, 2260992, 8388608, 1493498357012
8, 2510000, 123412, 1985357, 1163264, 8388608, 1493498368174
8, 2520000, 124060, 1993928, 2228224, 8388608, 1493498378889
8, 2530000, 124835, 2004875, 2260992, 8388608, 1493498389802
8, 2540000, 125542, 2013827, 1900544, 8388608, 1493498401041
8, 2550000, 126311, 2023303, 2260992, 8388608, 1493498411941
8, 2560000, 127138, 2034211, 2260992, 8388608, 1493498422814
8, 2570000, 127724, 2041732, 2228224, 8388608, 1493498433780
8, 2580000, 128469, 2051801, 1982464, 8388608, 1493498444881
8, 2590000, 129104, 2060603, 2260992, 8388608, 1493498455589
8, 2600000, 130007, 2071503, 2260992, 8388608, 1493498466936
8, 2610000, 130719, 2080548, 2260992, 8388608, 1493498477908
8, 2620000, 131379, 2089398, 2244608, 8388608, 1493498488839
8, 2630000, 132065, 2098397, 1753088, 8388608, 1493498499342
8, 2640000, 132735, 2107627, 2260992, 8388608, 1493498510260
8, 2650000, 133692, 2119925, 2260992, 8388608, 1493498521478
8, 2660000, 134389, 2128045, 2080768, 8388608, 1493498532735
8, 2670000, 135165, 2138413, 1458176, 8388608, 1493498543600
8, 2680000, 135749, 2146327, 2260992, 8388608, 1493498553973
8, 2690000, 136454, 2155478, 2260992, 8388608, 1493498565035
8, 2700000, 137176, 2165676, 2260992, 8388608, 1493498576147
8, 2710000, 137889, 2175280, 1392640, 8388608, 1493498587349
8, 2720000, 138637, 2184382, 1605632, 8388608, 1493498598461
8, 2730000, 139432, 2195087, 2244608, 8388608, 1493498609624
8, 2740000, 140129, 2204423, 2260992, 8388608, 1493498620585
8, 2750000, 140850, 2213673, 2244608, 8388608, 1493498631691
8, 2760000, 141477, 2222460, 2244608, 8388608, 1493498642793
8, 2770000, 142318, 2233354, 2260992, 8388608, 1493498653561
8, 2780000, 143108, 2242574, 1966080, 8388608, 1493498664492
8, 2790000, 143787, 2250960, 2228224, 8388608, 1493498675578
8, 2800000, 144549, 2261603, 2260992, 8388608, 1493498686564
8, 2810000, 145314, 2271449, 2244608, 8388608, 1493498697746
8, 2820000, 145997, 2280446, 2260992, 8388608, 1493498708939
8, 2830000, 146952, 2291709, 2228224, 8388608, 1493498719957
8, 2840000, 147632, 2300286, 2260992, 8388608, 1493498731003
8, 2850000, 148300, 2309091, 2260992, 8388608, 1493498742260
8, 2860000, 149123, 2319458, 2260992, 8388608, 1493498753531
8, 2870000, 149847, 2328839, 2228224, 8388608, 1493498764796
8, 2880000, 150572, 2337885, 2228224, 8388608, 1493498775804
8, 2890000, 151450, 2347975, 2260992, 8388608, 1493498786899
8, 2900000, 152179, 2357004, 2260992, 8388608, 1493498797970
8, 2910000, 152958, 2366779, 2162688, 8388608, 1493498809040
8, 2920000, 153826, 2376802, 2179072, 8388608, 1493498820049
8, 2930000, 154518, 2385355, 2211840, 8388608, 1493498831168
8, 2940000, 155359, 2394935, 2260992, 8388608, 1493498842207
8, 2950000, 156220, 2403932, 2260992, 8388608, 1493498853529
8, 2960000, 157121, 2414564, 2260992, 8388608, 1493498864799
8, 2970000, 157812, 2422890, 2260992, 8388608, 1493498876066
8, 2980000, 158784, 2434117, 2146304, 8388608, 1493498887245
8, 2990000, 159532, 2442870, 2113536, 8388608, 1493498898174
8, 3000000, 160356, 2451752, 2260992, 8388608, 1493498909438
8, 3010000, 161304, 2461348, 2260992, 8388608, 1493498920701
8, 3020000, 162173, 2471049, 2228224, 8388608, 1493498931741
8, 3030000, 162948, 2480016, 1638400, 8388608, 1493498943226
8, 3040000, 163940, 2490564, 2244608, 8388608, 1493498954586
8, 3050000, 164608, 2498279, 2211840, 8388608, 1493498965796
8, 3060000, 165508, 2507565, 2244608, 8388608, 1493498977093
8, 3070000, 166435, 2516954, 983040, 8388608, 1493498988513
8, 3080000, 167495, 2528853, 2195456, 8388608, 1493498999860
8, 3090000, 168260, 2537051, 2146304, 8388608, 1493499011056
8, 3100000, 169144, 2545978, 2244608, 8388608, 1493499022056
8, 3110000, 170088, 2555874, 2064384, 8388608, 1493499033571
8, 3120000, 171057, 2564788, 1867776, 8388608, 1493499045323
8, 3130000, 172058, 2573692, 2260992, 8388608, 1493499056685
8, 3140000, 173068, 2583570, 2211840, 8388608, 1493499068074
8, 3150000, 174021, 2594313, 1343488, 8388608, 1493499079437
8, 3160000, 175048, 2603645, 2129920, 8388608, 1493499090947
8, 3170000, 175957, 2612801, 2064384, 8388608, 1493499102831
8, 3180000, 176929, 2620454, 2244608, 8388608, 1493499114550
8, 3190000, 177973, 2629910, 2228224, 8388608, 1493499126567
8, 3200000, 179039, 2640462, 2064384, 8388608, 1493499138377
8, 3210000, 179995, 2649455, 1851392, 8388608, 1493499150407
8, 3220000, 181112, 2659554, 2080768, 8388608, 1493499162548
8, 3230000, 181942, 2667275, 2146304, 8388608, 1493499174533
8, 3240000, 182978, 2675433, 1867776, 8388608, 1493499186727
8, 3250000, 184287, 2687142, 2260992, 8388608, 1493499199001
8, 3260000, 185402, 2696875, 2162688, 8388608, 1493499210930
8, 3270000, 186204, 2704554, 2146304, 8388608, 1493499223058
8, 3280000, 187338, 2714236, 2195456, 8388608, 1493499234970
8, 3290000, 188310, 2723471, 2260992, 8388608, 1493499247744
8, 3300000, 189536, 2732150, 2260992, 8388608, 1493499259834
8, 3310000, 190769, 2741669, 2244608, 8388608, 1493499272192
8, 3320000, 191745, 2749713, 1556480, 8388608, 1493499284106
8, 3330000, 192901, 2760949, 2260992, 8388608, 1493499296078
8, 3340000, 194195, 2770591, 2260992, 8388608, 1493499308572
8, 3350000, 195164, 2778778, 2146304, 8388608, 1493499320433
8, 3360000, 196382, 2787590, 2211840, 8388608, 1493499332630
8, 3370000, 197765, 2796999, 2097152, 8388608, 1493499345414
8, 3380000, 198923, 2806861, 2211840, 8388608, 1493499357765
8, 3390000, 200219, 2816817, 2195456, 8388608, 1493499370187
8, 3400000, 201251, 2824416, 2260992, 8388608, 1493499382388
8, 3410000, 202624, 2834556, 1769472, 8388608, 1493499394754
8, 3420000, 203824, 2843679, 2179072, 8388608, 1493499407295
8, 3430000, 205079, 2851015, 2195456, 8388608, 1493499420016
8, 3440000, 206411, 2860363, 2129920, 8388608, 1493499433086
8, 3450000, 207737, 2870521, 1228800, 8388608, 1493499445785
8, 3460000, 208934, 2880175, 524288, 8388608, 1493499458664
8, 3470000, 210405, 2889482, 2162688, 8388608, 1493499472348
8, 3480000, 211470, 2897799, 2211840, 8388608, 1493499485504
8, 3490000, 213024, 2907585, 2195456, 8388608, 1493499498801
8, 3500000, 214405, 2916280, 2146304, 8388608, 1493499512091
8, 3510000, 215742, 2925878, 2129920, 8388608, 1493499525656
8, 3520000, 216893, 2934594, 2228224, 8388608, 1493499539303
8, 3530000, 218287, 2943271, 2260992, 8388608, 1493499552700
8, 3540000, 219449, 2953381, 2146304, 8388608, 1493499566150
8, 3550000, 220749, 2961946, 2097152, 8388608, 1493499579794
8, 3560000, 222004, 2969529, 2244608, 8388608, 1493499593616
8, 3570000, 223476, 2979897, 2260992, 8388608, 1493499607759
8, 3580000, 224707, 2989404, 2195456, 8388608, 1493499621829
8, 3590000, 225867, 2998890, 1736704, 8388608, 1493499635049
8, 3600000, 227364, 3008176, 2129920, 8388608, 1493499648812
8, 3610000, 228682, 3018612, 2195456, 8388608, 1493499662705
8, 3620000, 230226, 3028125, 2097152, 8388608, 1493499677115
8, 3630000, 231723, 3037477, 2162688, 8388608, 1493499691473
8, 3640000, 232895, 3045568, 1900544, 8388608, 1493499705552
8, 3650000, 234141, 3054738, 2211840, 8388608, 1493499719499
8, 3660000, 235479, 3062540, 2031616, 8388608, 1493499733741
8, 3670000, 236882, 3073648, 1376256, 8388608, 1493499747519
8, 3680000, 238356, 3082828, 2113536, 8388608, 1493499761755
8, 3690000, 239709, 3090881, 2031616, 8388608, 1493499776025
8, 3700000, 241120, 3101112, 1802240, 8388608, 1493499790343
8, 3710000, 242406, 3110064, 2260992, 8388608, 1493499804539
8, 3720000, 243833, 3120958, 1294336, 8388608, 1493499818861
8, 3730000, 245225, 3129702, 2179072, 8388608, 1493499833512
8, 3740000, 246496, 3138532, 2228224, 8388608, 1493499848610
8, 3750000, 248117, 3148721, 2195456, 8388608, 1493499863276
8, 3760000, 249286, 3155566, 1179648, 8388608, 1493499877736
8, 3770000, 250879, 3167074, 2195456, 8388608, 1493499892264
8, 3780000, 252081, 3175798, 1900544, 8388608, 1493499907150
8, 3790000, 253533, 3184937, 2146304, 8388608, 1493499922198
8, 3800000, 254922, 3194794, 2211840, 8388608, 1493499937098
8, 3810000, 256331, 3203487, 2097152, 8388608, 1493499954299
8, 3820000, 257770, 3211983, 1114112, 8388608, 1493499969377
8, 3830000, 259371, 3223624, 2260992, 8388608, 1493499984015
8, 3840000, 260699, 3233004, 2097152, 8388608, 1493499999894
8, 3850000, 262210, 3241855, 1507328, 8388608, 1493500014618
8, 3860000, 263396, 3250452, 2228224, 8388608, 1493500029691
8, 3870000, 264710, 3259060, 2080768, 8388608, 1493500044851
8, 3880000, 266485, 3269836, 1916928, 8388608, 1493500059943
8, 3890000, 267981, 3280149, 1671168, 8388608, 1493500075514
8, 3900000, 269213, 3288208, 2162688, 8388608, 1493500090798
8, 3910000, 270573, 3297592, 1818624, 8388608, 1493500105773
8, 3920000, 272074, 3307306, 1409024, 8388608, 1493500120714
8, 3930000, 273443, 3316094, 1196032, 8388608, 1493500135465
8, 3940000, 275228, 3326983, 1818624, 8388608, 1493500150565
8, 3950000, 276365, 3334151, 2260992, 8388608, 1493500165633
8, 3960000, 277970, 3345966, 1605632, 8388608, 1493500180621
8, 3970000, 279292, 3354688, 2244608, 8388608, 1493500195604
8, 3980000, 280739, 3364153, 1343488, 8388608, 1493500211221
8, 3990000, 282108, 3373379, 2228224, 8388608, 1493500226357
8, 4000000, 283633, 3383153, 2260992, 8388608, 1493500241751
8, 4010000, 285295, 3393947, 2260992, 8388608, 1493500256542
8, 4020000, 286636, 3402907, 2260992, 8388608, 1493500271750
8, 4030000, 287742, 3410697, 2244608, 8388608, 1493500286903
8, 4040000, 289340, 3421372, 2260992, 8388608, 1493500303575
8, 4050000, 290760, 3430869, 2260992, 8388608, 1493500317949
8, 4060000, 292259, 3440044, 2260992, 8388608, 1493500332382
8, 4070000, 293844, 3450478, 2260992, 8388608, 1493500348716
8, 4080000, 294943, 3458096, 2260992, 8388608, 1493500363259
8, 4090000, 296366, 3468327, 2244608, 8388608, 1493500380703
8, 4100000, 297844, 3477948, 2260992, 8388608, 1493500395976
8, 4110000, 299242, 3487285, 2260992, 8388608, 1493500411638
8, 4120000, 300727, 3496722, 1277952, 8388608, 1493500425222
8, 4130000, 302462, 3508075, 2113536, 8388608, 1493500438918
8, 4140000, 303643, 3515703, 2260992, 8388608, 1493500455670
8, 4150000, 305328, 3527441, 2113536, 8388608, 1493500472774
8, 4160000, 306617, 3536019, 2211840, 8388608, 1493500490843
8, 4170000, 307873, 3544495, 2146304, 8388608, 1493500507486
8, 4180000, 309731, 3555838, 1785856, 8388608, 1493500523674
8, 4190000, 311291, 3565830, 2260992, 8388608, 1493500539937
8, 4200000, 312543, 3574027, 2162688, 8388608, 1493500555826
8, 4210000, 314090, 3583560, 2260992, 8388608, 1493500572859
8, 4220000, 315228, 3591742, 2260992, 8388608, 1493500588518
8, 4230000, 317064, 3603445, 2179072, 8388608, 1493500615324
8, 4240000, 318721, 3613113, 1589248, 8388608, 1493500639743
8, 4250000, 320249, 3623349, 2244608, 8388608, 1493500655723
8, 4260000, 321441, 3631003, 2228224, 8388608, 1493500671193
8, 4270000, 322914, 3640626, 2260992, 8388608, 1493500687708
8, 4280000, 324609, 3652120, 2244608, 8388608, 1493500705239
8, 4290000, 325887, 3660392, 2260992, 8388608, 1493500721205
8, 4300000, 327354, 3669672, 1720320, 8388608, 1493500738173
8, 4310000, 329157, 3681954, 2260992, 8388608, 1493500756650
8, 4320000, 330270, 3689767, 2260992, 8388608, 1493500770582
8, 4330000, 331789, 3699426, 2260992, 8388608, 1493500784687
8, 4340000, 333246, 3709914, 2260992, 8388608, 1493500799066
8, 4350000, 334682, 3719568, 2244608, 8388608, 1493500813720
8, 4360000, 335991, 3727493, 2244608, 8388608, 1493500828062
8, 4370000, 337545, 3738238, 2031616, 8388608, 1493500844642
8, 4380000, 339114, 3749248, 2260992, 8388608, 1493500859595
8, 4390000, 340441, 3757894, 1966080, 8388608, 1493500875250
8, 4400000, 342076, 3769123, 2260992, 8388608, 1493500890306
8, 4410000, 343629, 3778533, 2211840, 8388608, 1493500905280
8, 4420000, 345095, 3787818, 1753088, 8388608, 1493500920044
8, 4430000, 346336, 3795794, 2260992, 8388608, 1493500935023
8, 4440000, 347836, 3805759, 2260992, 8388608, 1493500949891
8, 4450000, 349283, 3816366, 2211840, 8388608, 1493500964499
8, 4460000, 350685, 3825844, 835584, 8388608, 1493500979299
8, 4470000, 352095, 3834783, 2244608, 8388608, 1493500994924
8, 4480000, 353719, 3845560, 2211840, 8388608, 1493501010397
8, 4490000, 355166, 3855685, 2129920, 8388608, 1493501025954
8, 4500000, 356635, 3864908, 1392640, 8388608, 1493501041330
8, 4510000, 357994, 3874816, 2031616, 8388608, 1493501058430
8, 4520000, 359720, 3885964, 2064384, 8388608, 1493501085853
8, 4530000, 361130, 3894097, 2260992, 8388608, 1493501104719
8, 4540000, 362757, 3904767, 1425408, 8388608, 1493501121727
8, 4550000, 363804, 3911877, 2260992, 8388608, 1493501138780
8, 4560000, 365559, 3923734, 1032192, 8388608, 1493501155449
8, 4570000, 366826, 3932118, 2260992, 8388608, 1493501171905
8, 4580000, 368147, 3941265, 2260992, 8388608, 1493501188294
8, 4590000, 369696, 3951301, 2260992, 8388608, 1493501204393
8, 4600000, 371335, 3962581, 2260992, 8388608, 1493501221451
8, 4610000, 372629, 3971498, 2260992, 8388608, 1493501237786
8, 4620000, 374079, 3981424, 2260992, 8388608, 1493501254167
8, 4630000, 375496, 3991383, 2260992, 8388608, 1493501273016
8, 4640000, 377133, 4001825, 2260992, 8388608, 1493501290731
8, 4650000, 378586, 4011061, 2211840, 8388608, 1493501308046
8, 4660000, 379980, 4020372, 2260992, 8388608, 1493501325650
8, 4670000, 381679, 4031228, 2260992, 8388608, 1493501343359
8, 4680000, 382991, 4040343, 2113536, 8388608, 1493501360919
8, 4690000, 384499, 4050452, 2228224, 8388608, 1493501378257
8, 4700000, 386010, 4059489, 1998848, 8388608, 1493501395665
8, 4710000, 387538, 4069605, 2260992, 8388608, 1493501414165
8, 4720000, 388941, 4079312, 2260992, 8388608, 1493501432206
8, 4730000, 390336, 4088488, 2260992, 8388608, 1493501450585
8, 4740000, 391978, 4100303, 2195456, 8388608, 1493501469043
8, 4750000, 393114, 4107100, 2244608, 8388608, 1493501486451
8, 4760000, 394725, 4117591, 2260992, 8388608, 1493501503382
8, 4770000, 396176, 4127237, 2260992, 8388608, 1493501521321
8, 4780000, 397701, 4137732, 1884160, 8388608, 1493501539701
8, 4790000, 399036, 4147413, 2244608, 8388608, 1493501557346
8, 4800000, 400401, 4156941, 2260992, 8388608, 1493501574355
8, 4810000, 402216, 4168241, 2260992, 8388608, 1493501592003
8, 4820000, 403543, 4176569, 2260992, 8388608, 1493501609795
8, 4830000, 405308, 4188462, 2260992, 8388608, 1493501628601
8, 4840000, 406542, 4195944, 2211840, 8388608, 1493501645357
8, 4850000, 408118, 4207244, 2260992, 8388608, 1493501664684
8, 4860000, 409507, 4215884, 2195456, 8388608, 1493501681527
8, 4870000, 411108, 4225598, 2260992, 8388608, 1493501697539
8, 4880000, 412660, 4235895, 2260992, 8388608, 1493501714066
8, 4890000, 413770, 4243775, 2228224, 8388608, 1493501729463
8, 4900000, 415456, 4255486, 2260992, 8388608, 1493501744907
8, 4910000, 416662, 4264197, 2211840, 8388608, 1493501759505
8, 4920000, 418284, 4274589, 2260992, 8388608, 1493501774358
8, 4930000, 419765, 4284059, 2129920, 8388608, 1493501790527
8, 4940000, 421293, 4294819, 2260992, 8388608, 1493501805820
8, 4950000, 422336, 4302114, 2260992, 8388608, 1493501820969
8, 4960000, 423934, 4313375, 2211840, 8388608, 1493501836010
8, 4970000, 425108, 4321509, 2260992, 8388608, 1493501851135
8, 4980000, 426808, 4332851, 1933312, 8388608, 1493501865844
8, 4990000, 428204, 4341930, 2260992, 8388608, 1493501880767
8, 5000000, 429904, 4354139, 2129920, 8388608, 1493501895625


==> data/normal_tree/rb/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1493489483604
8, 20000, 0, 0, 0, 8388608, 1493489488613
8, 30000, 0, 0, 0, 8388608, 1493489493654
8, 40000, 0, 0, 0, 8388608, 1493489498773
8, 50000, 0, 0, 0, 8388608, 1493489503865
8, 60000, 0, 0, 0, 8388608, 1493489508940
8, 70000, 11, 19, 16384, 8388608, 1493489514063
8, 80000, 54, 360, 49152, 8388608, 1493489519097
8, 90000, 65, 613, 114688, 8388608, 1493489524196
8, 100000, 123, 1502, 114688, 8388608, 1493489529401
8, 110000, 148, 2276, 65536, 8388608, 1493489534657
8, 120000, 171, 3056, 81920, 8388608, 1493489540073
8, 130000, 207, 3629, 196608, 8388608, 1493489545507
8, 140000, 292, 5927, 196608, 8388608, 1493489550913
8, 150000, 328, 7097, 442368, 8388608, 1493489556551
8, 160000, 479, 11669, 442368, 8388608, 1493489562027
8, 170000, 506, 12518, 491520, 8388608, 1493489567653
8, 180000, 654, 17663, 327680, 8388608, 1493489573217
8, 190000, 790, 21134, 360448, 8388608, 1493489578806
8, 200000, 928, 25413, 229376, 8388608, 1493489584290
8, 210000, 1110, 28673, 360448, 8388608, 1493489589850
8, 220000, 1266, 32844, 114688, 8388608, 1493489595191
8, 230000, 1526, 35400, 311296, 8388608, 1493489600986
8, 240000, 1713, 39341, 425984, 8388608, 1493489606737
8, 250000, 1982, 43791, 311296, 8388608, 1493489612469
8, 260000, 2319, 47261, 458752, 8388608, 1493489618307
8, 270000, 2695, 52586, 442368, 8388608, 1493489623970
8, 280000, 3072, 56938, 540672, 8388608, 1493489629572
8, 290000, 3476, 62737, 425984, 8388608, 1493489635329
8, 300000, 3882, 67740, 360448, 8388608, 1493489641147
8, 310000, 4365, 72449, 540672, 8388608, 1493489646972
8, 320000, 4693, 78476, 524288, 8388608, 1493489652929
8, 330000, 5018, 84120, 458752, 8388608, 1493489658710
8, 340000, 5389, 89513, 376832, 8388608, 1493489664517
8, 350000, 5664, 93225, 360448, 8388608, 1493489670234
8, 360000, 6035, 96997, 720896, 8388608, 1493489675878
8, 370000, 6442, 104279, 393216, 8388608, 1493489681474
8, 380000, 6874, 109136, 475136, 8388608, 1493489687402
8, 390000, 7281, 114475, 606208, 8388608, 1493489693143
8, 400000, 7756, 121238, 540672, 8388608, 1493489698903
8, 410000, 8165, 127634, 557056, 8388608, 1493489705150
8, 420000, 8662, 134811, 458752, 8388608, 1493489710957
8, 430000, 9078, 140828, 458752, 8388608, 1493489716995
8, 440000, 9503, 146446, 491520, 8388608, 1493489722842
8, 450000, 10084, 152906, 557056, 8388608, 1493489728661
8, 460000, 10741, 159474, 524288, 8388608, 1493489734905
8, 470000, 11446, 166478, 557056, 8388608, 1493489740828
8, 480000, 12161, 173562, 622592, 8388608, 1493489746833
8, 490000, 12963, 181345, 573440, 8388608, 1493489753253
8, 500000, 13788, 188245, 606208, 8388608, 1493489759691
8, 510000, 14600, 195545, 688128, 8388608, 1493489765982
8, 520000, 15446, 203911, 638976, 8388608, 1493489772632
8, 530000, 16256, 211473, 720896, 8388608, 1493489779743
8, 540000, 17019, 218669, 704512, 8388608, 1493489786086
8, 550000, 17734, 226097, 753664, 8388608, 1493489792223
8, 560000, 18568, 234735, 753664, 8388608, 1493489798492
8, 570000, 19318, 242382, 786432, 8388608, 1493489804954
8, 580000, 20139, 251384, 753664, 8388608, 1493489811498
8, 590000, 20940, 259658, 868352, 8388608, 1493489817790
8, 600000, 21724, 267427, 851968, 8388608, 1493489823890
8, 610000, 22480, 276002, 819200, 8388608, 1493489829889
8, 620000, 23292, 285317, 704512, 8388608, 1493489836037
8, 630000, 24050, 292530, 720896, 8388608, 1493489842144
8, 640000, 24847, 300539, 655360, 8388608, 1493489848327
8, 650000, 25640, 308111, 688128, 8388608, 1493489854415
8, 660000, 26461, 315388, 704512, 8388608, 1493489860552
8, 670000, 27276, 323430, 786432, 8388608, 1493489866648
8, 680000, 28052, 330708, 835584, 8388608, 1493489872704
8, 690000, 28835, 339190, 819200, 8388608, 1493489878771
8, 700000, 29706, 348532, 655360, 8388608, 1493489884967
8, 710000, 30541, 356533, 786432, 8388608, 1493489890990
8, 720000, 31429, 365867, 622592, 8388608, 1493489897114
8, 730000, 32360, 373620, 671744, 8388608, 1493489903244
8, 740000, 33228, 381339, 638976, 8388608, 1493489909297
8, 750000, 34141, 389243, 704512, 8388608, 1493489915438
8, 760000, 35063, 397419, 671744, 8388608, 1493489921654
8, 770000, 35791, 403825, 770048, 8388608, 1493489927700
8, 780000, 36784, 413366, 688128, 8388608, 1493489933863
8, 790000, 37624, 420688, 737280, 8388608, 1493489940080
8, 800000, 38490, 429291, 688128, 8388608, 1493489946447
8, 810000, 39281, 435973, 868352, 8388608, 1493489952732
8, 820000, 40179, 444841, 802816, 8388608, 1493489959018
8, 830000, 41174, 454176, 753664, 8388608, 1493489965198
8, 840000, 42234, 462133, 655360, 8388608, 1493489971655
8, 850000, 43158, 469772, 737280, 8388608, 1493489978051
8, 860000, 44250, 478473, 720896, 8388608, 1493489984492
8, 870000, 45283, 485735, 770048, 8388608, 1493489990954
8, 880000, 46282, 493281, 819200, 8388608, 1493489997572
8, 890000, 47339, 501909, 851968, 8388608, 1493490004100
8, 900000, 48409, 510521, 770048, 8388608, 1493490010741
8, 910000, 49522, 518482, 819200, 8388608, 1493490017228
8, 920000, 50591, 526407, 868352, 8388608, 1493490024029
8, 930000, 51673, 534796, 835584, 8388608, 1493490030796
8, 940000, 52795, 542886, 868352, 8388608, 1493490037698
8, 950000, 53908, 551265, 917504, 8388608, 1493490044449
8, 960000, 55054, 559464, 851968, 8388608, 1493490051481
8, 970000, 56252, 568406, 868352, 8388608, 1493490058382
8, 980000, 57564, 577383, 917504, 8388608, 1493490066007
8, 990000, 58653, 584608, 933888, 8388608, 1493490073382
8, 1000000, 59912, 593583, 983040, 8388608, 1493490080896
8, 1010000, 61019, 601505, 1097728, 8388608, 1493490088340
8, 1020000, 62101, 609910, 1097728, 8388608, 1493490095945
8, 1030000, 63386, 620116, 933888, 8388608, 1493490103687
8, 1040000, 64534, 628327, 1048576, 8388608, 1493490111343
8, 1050000, 65789, 637666, 983040, 8388608, 1493490118752
8, 1060000, 67461, 649385, 819200, 8388608, 1493490130045
8, 1070000, 69013, 657835, 819200, 8388608, 1493490141190
8, 1080000, 70044, 664048, 1163264, 8388608, 1493490149115
8, 1090000, 71254, 672741, 999424, 8388608, 1493490157163
8, 1100000, 72440, 682093, 1048576, 8388608, 1493490165124
8, 1110000, 73676, 691273, 1097728, 8388608, 1493490172982
8, 1120000, 74878, 700295, 1081344, 8388608, 1493490181305
8, 1130000, 76086, 709460, 1163264, 8388608, 1493490189273
8, 1140000, 77326, 718881, 1146880, 8388608, 1493490197169
8, 1150000, 78365, 727208, 1163264, 8388608, 1493490205280
8, 1160000, 79387, 735620, 1212416, 8388608, 1493490213217
8, 1170000, 80568, 745946, 1163264, 8388608, 1493490221087
8, 1180000, 81696, 755254, 1130496, 8388608, 1493490229027
8, 1190000, 82905, 764501, 1097728, 8388608, 1493490236872
8, 1200000, 83981, 773091, 1245184, 8388608, 1493490244826
8, 1210000, 85222, 783407, 1032192, 8388608, 1493490253009
8, 1220000, 86427, 792587, 1146880, 8388608, 1493490260988
8, 1230000, 87637, 801611, 1032192, 8388608, 1493490269090
8, 1240000, 88835, 810687, 1032192, 8388608, 1493490277181
8, 1250000, 89981, 819267, 1114112, 8388608, 1493490285150
8, 1260000, 91149, 828316, 1179648, 8388608, 1493490293307
8, 1270000, 92351, 837878, 1048576, 8388608, 1493490301738
8, 1280000, 93573, 847258, 1032192, 8388608, 1493490309818
8, 1290000, 94779, 856374, 1048576, 8388608, 1493490318003
8, 1300000, 96010, 865361, 1048576, 8388608, 1493490326028
8, 1310000, 97243, 874339, 1114112, 8388608, 1493490334122
8, 1320000, 98412, 883136, 1130496, 8388608, 1493490342333
8, 1330000, 99675, 893113, 966656, 8388608, 1493490350433
8, 1340000, 100874, 902166, 950272, 8388608, 1493490358498
8, 1350000, 102120, 911485, 1048576, 8388608, 1493490366636
8, 1360000, 103323, 920193, 1032192, 8388608, 1493490374949
8, 1370000, 104518, 929151, 1081344, 8388608, 1493490383207
8, 1380000, 105739, 938185, 1032192, 8388608, 1493490391341
8, 1390000, 106947, 947174, 1032192, 8388608, 1493490399336
8, 1400000, 108178, 956338, 983040, 8388608, 1493490407486
8, 1410000, 109379, 965005, 1146880, 8388608, 1493490415709
8, 1420000, 110598, 974245, 1048576, 8388608, 1493490423943
8, 1430000, 111806, 983101, 1081344, 8388608, 1493490432027
8, 1440000, 113059, 992432, 1081344, 8388608, 1493490440231
8, 1450000, 114328, 1001687, 753664, 8388608, 1493490448529
8, 1460000, 115609, 1011353, 1048576, 8388608, 1493490456677
8, 1470000, 116864, 1020619, 1081344, 8388608, 1493490464959
8, 1480000, 118138, 1029475, 1081344, 8388608, 1493490473134
8, 1490000, 119381, 1038907, 1048576, 8388608, 1493490481395
8, 1500000, 120835, 1049152, 917504, 8388608, 1493490489672
8, 1510000, 122091, 1057335, 1015808, 8388608, 1493490497852
8, 1520000, 123353, 1066271, 1081344, 8388608, 1493490506395
8, 1530000, 124650, 1075404, 1130496, 8388608, 1493490514736
8, 1540000, 125970, 1084446, 1064960, 8388608, 1493490523218
8, 1550000, 127198, 1092974, 1114112, 8388608, 1493490531708
8, 1560000, 128538, 1102686, 1064960, 8388608, 1493490540008
8, 1570000, 129839, 1111468, 1130496, 8388608, 1493490548498
8, 1580000, 131335, 1121585, 933888, 8388608, 1493490556994
8, 1590000, 132644, 1129871, 1032192, 8388608, 1493490565431
8, 1600000, 133998, 1138671, 1048576, 8388608, 1493490573844
8, 1610000, 135454, 1148261, 983040, 8388608, 1493490582332
8, 1620000, 136819, 1157061, 983040, 8388608, 1493490590871
8, 1630000, 138379, 1166770, 999424, 8388608, 1493490599674
8, 1640000, 139804, 1175010, 1015808, 8388608, 1493490608257
8, 1650000, 141213, 1183703, 1015808, 8388608, 1493490616880
8, 1660000, 142657, 1192339, 1015808, 8388608, 1493490625733
8, 1670000, 144228, 1201855, 950272, 8388608, 1493490634599
8, 1680000, 145624, 1209883, 1015808, 8388608, 1493490643375
8, 1690000, 147023, 1218086, 1097728, 8388608, 1493490652215
8, 1700000, 148625, 1228203, 999424, 8388608, 1493490661462
8, 1710000, 150130, 1236442, 1097728, 8388608, 1493490670433
8, 1720000, 151708, 1245828, 983040, 8388608, 1493490679420
8, 1730000, 153225, 1254380, 1081344, 8388608, 1493490688516
8, 1740000, 154782, 1263492, 983040, 8388608, 1493490697564
8, 1750000, 156415, 1272720, 163840, 8388608, 1493490706706
8, 1760000, 158100, 1281531, 1048576, 8388608, 1493490715977
8, 1770000, 159826, 1290544, 1064960, 8388608, 1493490725566
8, 1780000, 161518, 1299114, 1015808, 8388608, 1493490734916
8, 1790000, 163306, 1308609, 950272, 8388608, 1493490744499
8, 1800000, 164928, 1316686, 1114112, 8388608, 1493490754022
8, 1810000, 166712, 1325607, 1032192, 8388608, 1493490763577
8, 1820000, 168346, 1334060, 1048576, 8388608, 1493490773170
8, 1830000, 170149, 1343642, 983040, 8388608, 1493490782901
8, 1840000, 171847, 1352017, 1114112, 8388608, 1493490792715
8, 1850000, 173719, 1361490, 1097728, 8388608, 1493490802565
8, 1860000, 175510, 1370322, 933888, 8388608, 1493490812420
8, 1870000, 177156, 1378355, 1081344, 8388608, 1493490822201
8, 1880000, 178941, 1387104, 1146880, 8388608, 1493490832297
8, 1890000, 180783, 1396314, 1114112, 8388608, 1493490842534
8, 1900000, 182521, 1405097, 1114112, 8388608, 1493490852509
8, 1910000, 184293, 1414190, 1097728, 8388608, 1493490862414
8, 1920000, 186155, 1423396, 1097728, 8388608, 1493490872508
8, 1930000, 187915, 1432163, 1114112, 8388608, 1493490882828
8, 1940000, 189758, 1441049, 1163264, 8388608, 1493490892998
8, 1950000, 191585, 1449954, 1163264, 8388608, 1493490903356
8, 1960000, 193330, 1458849, 1114112, 8388608, 1493490913739
8, 1970000, 195180, 1467778, 1179648, 8388608, 1493490923993
8, 1980000, 197199, 1477751, 1146880, 8388608, 1493490934299
8, 1990000, 198921, 1485823, 1196032, 8388608, 1493490944617
8, 2000000, 200673, 1494650, 1261568, 8388608, 1493490955252
8, 2010000, 202655, 1504933, 1114112, 8388608, 1493490966109
8, 2020000, 204334, 1513109, 1327104, 8388608, 1493490976855
8, 2030000, 206260, 1522736, 1228800, 8388608, 1493490987580
8, 2040000, 207957, 1531078, 1245184, 8388608, 1493490997676
8, 2050000, 209652, 1540123, 1359872, 8388608, 1493491007919
8, 2060000, 211396, 1549718, 1310720, 8388608, 1493491018127
8, 2070000, 213086, 1558762, 1343488, 8388608, 1493491028756
8, 2080000, 214954, 1568995, 1277952, 8388608, 1493491039560
8, 2090000, 216658, 1577935, 1343488, 8388608, 1493491050209
8, 2100000, 218561, 1587754, 1228800, 8388608, 1493491060869
8, 2110000, 220254, 1596816, 1359872, 8388608, 1493491071424
8, 2120000, 222111, 1606652, 1294336, 8388608, 1493491082382
8, 2130000, 224026, 1616659, 1228800, 8388608, 1493491093202
8, 2140000, 225624, 1625139, 1376256, 8388608, 1493491103938
8, 2150000, 227532, 1635047, 1261568, 8388608, 1493491114606
8, 2160000, 229209, 1643915, 1343488, 8388608, 1493491124887
8, 2170000, 230921, 1653312, 1392640, 8388608, 1493491135338
8, 2180000, 232607, 1662729, 1392640, 8388608, 1493491145627
8, 2190000, 234319, 1672289, 1359872, 8388608, 1493491155943
8, 2200000, 236192, 1682660, 1327104, 8388608, 1493491166240
8, 2210000, 238025, 1692557, 1392640, 8388608, 1493491176628
8, 2220000, 239717, 1701397, 1343488, 8388608, 1493491186991
8, 2230000, 241378, 1710166, 1310720, 8388608, 1493491197001
8, 2240000, 243013, 1719458, 1392640, 8388608, 1493491207410
8, 2250000, 244694, 1728533, 1540096, 8388608, 1493491217777
8, 2260000, 246369, 1738463, 1409024, 8388608, 1493491227988
8, 2270000, 247994, 1747617, 1523712, 8388608, 1493491238225
8, 2280000, 249640, 1757177, 1376256, 8388608, 1493491248185
8, 2290000, 251298, 1766532, 1540096, 8388608, 1493491258579
8, 2300000, 253150, 1777456, 1359872, 8388608, 1493491268990
8, 2310000, 254755, 1786378, 1589248, 8388608, 1493491278989
8, 2320000, 256398, 1795481, 1523712, 8388608, 1493491288852
8, 2330000, 258044, 1805185, 1556480, 8388608, 1493491298985
8, 2340000, 259691, 1814659, 1490944, 8388608, 1493491309165
8, 2350000, 261338, 1824539, 1458176, 8388608, 1493491318955
8, 2360000, 263014, 1834250, 1458176, 8388608, 1493491329406
8, 2370000, 264611, 1843724, 1392640, 8388608, 1493491339515
8, 2380000, 266268, 1853237, 1474560, 8388608, 1493491349933
8, 2390000, 267915, 1862609, 1425408, 8388608, 1493491360055
8, 2400000, 269563, 1872760, 1409024, 8388608, 1493491369974
8, 2410000, 271222, 1882282, 1556480, 8388608, 1493491380103
8, 2420000, 272923, 1892011, 1409024, 8388608, 1493491390386
8, 2430000, 274569, 1901576, 1376256, 8388608, 1493491400679
8, 2440000, 276221, 1910782, 1458176, 8388608, 1493491410796
8, 2450000, 277877, 1920155, 1474560, 8388608, 1493491420969
8, 2460000, 279544, 1929759, 1490944, 8388608, 1493491431301
8, 2470000, 281366, 1940448, 1458176, 8388608, 1493491441982
8, 2480000, 283015, 1949926, 1540096, 8388608, 1493491452281
8, 2490000, 284680, 1958918, 1507328, 8388608, 1493491462708
8, 2500000, 286558, 1969498, 901120, 8388608, 1493491473229
8, 2510000, 288425, 1979618, 1409024, 8388608, 1493491483714
8, 2520000, 290083, 1988501, 1474560, 8388608, 1493491493773
8, 2530000, 291778, 1997922, 1392640, 8388608, 1493491504160
8, 2540000, 293447, 2007434, 1507328, 8388608, 1493491514349
8, 2550000, 295100, 2017062, 1523712, 8388608, 1493491524207
8, 2560000, 296795, 2026496, 1474560, 8388608, 1493491534518
8, 2570000, 298462, 2036192, 1458176, 8388608, 1493491544691
8, 2580000, 300145, 2045584, 1540096, 8388608, 1493491554783
8, 2590000, 301759, 2054880, 1589248, 8388608, 1493491565406
8, 2600000, 303646, 2066067, 1409024, 8388608, 1493491575937
8, 2610000, 305310, 2075158, 1441792, 8388608, 1493491586322
8, 2620000, 306973, 2084421, 1359872, 8388608, 1493491596816
8, 2630000, 308581, 2093277, 1507328, 8388608, 1493491606934
8, 2640000, 310223, 2103032, 1490944, 8388608, 1493491617171
8, 2650000, 312139, 2113794, 1392640, 8388608, 1493491627778
8, 2660000, 313936, 2123854, 1294336, 8388608, 1493491638481
8, 2670000, 315566, 2132537, 1507328, 8388608, 1493491648464
8, 2680000, 317248, 2142380, 1392640, 8388608, 1493491658660
8, 2690000, 318879, 2151195, 1458176, 8388608, 1493491668883
8, 2700000, 320531, 2160640, 1490944, 8388608, 1493491679010
8, 2710000, 322173, 2170315, 1474560, 8388608, 1493491689599
8, 2720000, 324046, 2181113, 1359872, 8388608, 1493491700301
8, 2730000, 325681, 2190001, 1458176, 8388608, 1493491710681
8, 2740000, 327375, 2199743, 1474560, 8388608, 1493491721086
8, 2750000, 329248, 2210268, 1441792, 8388608, 1493491731654
8, 2760000, 330920, 2219344, 704512, 8388608, 1493491742390
8, 2770000, 332605, 2228611, 1458176, 8388608, 1493491752643
8, 2780000, 334488, 2239128, 1441792, 8388608, 1493491763037
8, 2790000, 336367, 2249201, 1409024, 8388608, 1493491773274
8, 2800000, 338081, 2258229, 1409024, 8388608, 1493491783536
8, 2810000, 339783, 2267619, 1409024, 8388608, 1493491793995
8, 2820000, 341490, 2276953, 720896, 8388608, 1493491804517
8, 2830000, 343370, 2287387, 1392640, 8388608, 1493491814890
8, 2840000, 345038, 2296319, 1441792, 8388608, 1493491824960
8, 2850000, 346948, 2306602, 1327104, 8388608, 1493491835206
8, 2860000, 348678, 2316129, 1409024, 8388608, 1493491845473
8, 2870000, 350420, 2325237, 1441792, 8388608, 1493491855661
8, 2880000, 352125, 2334921, 1376256, 8388608, 1493491866353
8, 2890000, 353834, 2344318, 1376256, 8388608, 1493491876572
8, 2900000, 355687, 2354304, 1359872, 8388608, 1493491886949
8, 2910000, 357570, 2364593, 655360, 8388608, 1493491897542
8, 2920000, 359272, 2373502, 1310720, 8388608, 1493491907887
8, 2930000, 360938, 2382219, 1425408, 8388608, 1493491918346
8, 2940000, 362844, 2392661, 1425408, 8388608, 1493491928747
8, 2950000, 364568, 2401591, 1490944, 8388608, 1493491939203
8, 2960000, 366299, 2410774, 1392640, 8388608, 1493491949598
8, 2970000, 368223, 2420990, 1474560, 8388608, 1493491959938
8, 2980000, 370074, 2430413, 1343488, 8388608, 1493491970312
8, 2990000, 371766, 2439645, 1458176, 8388608, 1493491980954
8, 3000000, 373700, 2449442, 1327104, 8388608, 1493491992114
8, 3010000, 375621, 2459787, 1359872, 8388608, 1493492002889
8, 3020000, 377335, 2468426, 1458176, 8388608, 1493492013417
8, 3030000, 379222, 2478232, 1294336, 8388608, 1493492023944
8, 3040000, 381138, 2487947, 1343488, 8388608, 1493492034557
8, 3050000, 382891, 2496574, 1425408, 8388608, 1493492045222
8, 3060000, 384794, 2506397, 1458176, 8388608, 1493492055481
8, 3070000, 386802, 2516572, 1359872, 8388608, 1493492065767
8, 3080000, 388658, 2525468, 1376256, 8388608, 1493492076334
8, 3090000, 390546, 2535039, 1392640, 8388608, 1493492086972
8, 3100000, 392535, 2544882, 1310720, 8388608, 1493492097593
8, 3110000, 394449, 2553990, 1277952, 8388608, 1493492108542
8, 3120000, 396253, 2562905, 1359872, 8388608, 1493492119420
8, 3130000, 398180, 2572205, 1343488, 8388608, 1493492130413
8, 3140000, 400164, 2582370, 1277952, 8388608, 1493492141207
8, 3150000, 402175, 2591698, 1327104, 8388608, 1493492152292
8, 3160000, 404240, 2601113, 1277952, 8388608, 1493492163348
8, 3170000, 406038, 2609570, 1343488, 8388608, 1493492174151
8, 3180000, 408083, 2619409, 1376256, 8388608, 1493492185320
8, 3190000, 410164, 2629061, 1343488, 8388608, 1493492196090
8, 3200000, 412201, 2638629, 1376256, 8388608, 1493492206948
8, 3210000, 414278, 2647928, 1327104, 8388608, 1493492218122
8, 3220000, 416382, 2657121, 1196032, 8388608, 1493492229241
8, 3230000, 418436, 2666575, 1376256, 8388608, 1493492240643
8, 3240000, 420541, 2675780, 1343488, 8388608, 1493492251944
8, 3250000, 422645, 2685148, 1277952, 8388608, 1493492263330
8, 3260000, 424700, 2694230, 1261568, 8388608, 1493492274762
8, 3270000, 426935, 2703904, 1310720, 8388608, 1493492286502
8, 3280000, 429053, 2712900, 1294336, 8388608, 1493492297944
8, 3290000, 431418, 2722857, 1196032, 8388608, 1493492309428
8, 3300000, 433486, 2731486, 1261568, 8388608, 1493492320888
8, 3310000, 435524, 2740070, 1343488, 8388608, 1493492332362
8, 3320000, 437788, 2750209, 1228800, 8388608, 1493492344519
8, 3330000, 439919, 2758862, 1343488, 8388608, 1493492356124
8, 3340000, 441993, 2767609, 1343488, 8388608, 1493492368070
8, 3350000, 444725, 2779674, 1114112, 8388608, 1493492382332
8, 3360000, 446728, 2787338, 1261568, 8388608, 1493492392602
8, 3370000, 449062, 2796665, 1179648, 8388608, 1493492404038
8, 3380000, 451023, 2804297, 1359872, 8388608, 1493492414445
8, 3390000, 453461, 2814673, 1327104, 8388608, 1493492426590
8, 3400000, 455626, 2823501, 1245184, 8388608, 1493492438400
8, 3410000, 457621, 2831566, 1376256, 8388608, 1493492449030
8, 3420000, 459785, 2840970, 1327104, 8388608, 1493492460078
8, 3430000, 462268, 2851159, 1130496, 8388608, 1493492471928
8, 3440000, 464523, 2860393, 1359872, 8388608, 1493492483594
8, 3450000, 466982, 2870208, 1245184, 8388608, 1493492495410
8, 3460000, 469238, 2878980, 1114112, 8388608, 1493492506938
8, 3470000, 471653, 2888365, 1294336, 8388608, 1493492518407
8, 3480000, 473895, 2896837, 1327104, 8388608, 1493492529959
8, 3490000, 476183, 2905777, 409600, 8388608, 1493492541325
8, 3500000, 478600, 2915418, 1376256, 8388608, 1493492552715
8, 3510000, 481035, 2925001, 1261568, 8388608, 1493492564783
8, 3520000, 483466, 2933869, 1343488, 8388608, 1493492576884
8, 3530000, 486092, 2943797, 1245184, 8388608, 1493492589780
8, 3540000, 488450, 2952487, 1294336, 8388608, 1493492602306
8, 3550000, 490887, 2961458, 1228800, 8388608, 1493492614205
8, 3560000, 493193, 2970212, 1359872, 8388608, 1493492625650
8, 3570000, 495526, 2979076, 1327104, 8388608, 1493492637158
8, 3580000, 497802, 2987933, 1359872, 8388608, 1493492648572
8, 3590000, 499950, 2996250, 1064960, 8388608, 1493492659992
8, 3600000, 502396, 3006161, 1458176, 8388608, 1493492671528
8, 3610000, 504597, 3014807, 1490944, 8388608, 1493492682729
8, 3620000, 506825, 3023620, 1441792, 8388608, 1493492694062
8, 3630000, 509227, 3033355, 1490944, 8388608, 1493492706431
8, 3640000, 511669, 3043077, 1425408, 8388608, 1493492719180
8, 3650000, 515810, 3058399, 933888, 8388608, 1493492742256
8, 3660000, 519526, 3068050, 933888, 8388608, 1493492761235
8, 3670000, 522048, 3074299, 1146880, 8388608, 1493492774712
8, 3680000, 524974, 3082952, 1146880, 8388608, 1493492789911
8, 3690000, 527926, 3092220, 1212416, 8388608, 1493492804382
8, 3700000, 530522, 3100644, 1212416, 8388608, 1493492818525
8, 3710000, 533212, 3109519, 1277952, 8388608, 1493492832768
8, 3720000, 535760, 3118401, 1310720, 8388608, 1493492846448
8, 3730000, 538386, 3127157, 557056, 8388608, 1493492859944
8, 3740000, 541180, 3136578, 1425408, 8388608, 1493492873765
8, 3750000, 543913, 3146159, 1228800, 8388608, 1493492887787
8, 3760000, 546636, 3155317, 1294336, 8388608, 1493492902066
8, 3770000, 549205, 3163942, 1310720, 8388608, 1493492915601
8, 3780000, 552013, 3173621, 1327104, 8388608, 1493492929315
8, 3790000, 555034, 3183789, 1212416, 8388608, 1493492944281
8, 3800000, 558287, 3194460, 1179648, 8388608, 1493492961193
8, 3810000, 561051, 3202602, 1294336, 8388608, 1493492974972
8, 3820000, 563732, 3210886, 1327104, 8388608, 1493492989130
8, 3830000, 566476, 3219910, 1294336, 8388608, 1493493003556
8, 3840000, 569239, 3229030, 1343488, 8388608, 1493493017586
8, 3850000, 572032, 3238639, 1343488, 8388608, 1493493032302
8, 3860000, 575000, 3248362, 1245184, 8388608, 1493493046912
8, 3870000, 578062, 3258283, 1261568, 8388608, 1493493063176
8, 3880000, 580764, 3266740, 1277952, 8388608, 1493493078057
8, 3890000, 583711, 3276221, 1343488, 8388608, 1493493093229
8, 3900000, 586595, 3285708, 1261568, 8388608, 1493493108225
8, 3910000, 589472, 3294812, 1327104, 8388608, 1493493123049
8, 3920000, 592154, 3303775, 1310720, 8388608, 1493493137835
8, 3930000, 595063, 3313377, 1376256, 8388608, 1493493152232
8, 3940000, 597533, 3321495, 1441792, 8388608, 1493493165706
8, 3950000, 600192, 3330862, 1490944, 8388608, 1493493179867
8, 3960000, 602859, 3340064, 1425408, 8388608, 1493493194357
8, 3970000, 605532, 3349465, 983040, 8388608, 1493493208359
8, 3980000, 608206, 3358996, 1523712, 8388608, 1493493222756
8, 3990000, 611140, 3369293, 1359872, 8388608, 1493493237301
8, 4000000, 613875, 3378362, 1458176, 8388608, 1493493251478
8, 4010000, 616532, 3387421, 1343488, 8388608, 1493493265969
8, 4020000, 619126, 3396628, 1474560, 8388608, 1493493280360
8, 4030000, 622023, 3406638, 1425408, 8388608, 1493493294925
8, 4040000, 624651, 3415669, 1540096, 8388608, 1493493309526
8, 4050000, 627289, 3424539, 1507328, 8388608, 1493493323893
8, 4060000, 630329, 3435374, 1359872, 8388608, 1493493339923
8, 4070000, 633216, 3445216, 1409024, 8388608, 1493493355363
8, 4080000, 636221, 3455290, 1376256, 8388608, 1493493371870
8, 4090000, 639026, 3464252, 1392640, 8388608, 1493493387481
8, 4100000, 641802, 3473204, 1425408, 8388608, 1493493403063
8, 4110000, 645024, 3483789, 1343488, 8388608, 1493493419988
8, 4120000, 647789, 3492866, 1376256, 8388608, 1493493435743
8, 4130000, 651190, 3503593, 1294336, 8388608, 1493493453917
8, 4140000, 653948, 3511962, 1425408, 8388608, 1493493469199
8, 4150000, 656900, 3521438, 1425408, 8388608, 1493493485547
8, 4160000, 659884, 3531021, 1392640, 8388608, 1493493501364
8, 4170000, 662658, 3540224, 1425408, 8388608, 1493493516402
8, 4180000, 665426, 3549509, 1490944, 8388608, 1493493531872
8, 4190000, 668431, 3559428, 1507328, 8388608, 1493493547923
8, 4200000, 671235, 3569177, 1441792, 8388608, 1493493563170
8, 4210000, 674000, 3578240, 1490944, 8388608, 1493493578459
8, 4220000, 676769, 3587633, 1425408, 8388608, 1493493593679
8, 4230000, 679509, 3596878, 1572864, 8388608, 1493493609030
8, 4240000, 682299, 3606511, 1556480, 8388608, 1493493624339
8, 4250000, 684992, 3615692, 1589248, 8388608, 1493493639556
8, 4260000, 688188, 3627055, 1441792, 8388608, 1493493656332
8, 4270000, 690921, 3636212, 1458176, 8388608, 1493493671963
8, 4280000, 694209, 3647054, 1392640, 8388608, 1493493690647
8, 4290000, 696866, 3655784, 1425408, 8388608, 1493493705595
8, 4300000, 699586, 3664692, 1507328, 8388608, 1493493720567
8, 4310000, 702322, 3674112, 1523712, 8388608, 1493493735679
8, 4320000, 705069, 3683585, 1540096, 8388608, 1493493750789
8, 4330000, 707852, 3693151, 1605632, 8388608, 1493493766017
8, 4340000, 710603, 3703068, 1638400, 8388608, 1493493781575
8, 4350000, 713557, 3713354, 1654784, 8388608, 1493493797221
8, 4360000, 716238, 3722778, 1507328, 8388608, 1493493812938
8, 4370000, 719185, 3732939, 1540096, 8388608, 1493493828864
8, 4380000, 722095, 3742624, 1556480, 8388608, 1493493845151
8, 4390000, 724745, 3751791, 1605632, 8388608, 1493493860917
8, 4400000, 727711, 3762288, 1523712, 8388608, 1493493876619
8, 4410000, 730411, 3771598, 1556480, 8388608, 1493493892112
8, 4420000, 733328, 3781657, 1540096, 8388608, 1493493907932
8, 4430000, 736036, 3790824, 1605632, 8388608, 1493493924005
8, 4440000, 738896, 3800947, 1638400, 8388608, 1493493940047
8, 4450000, 741799, 3811237, 1605632, 8388608, 1493493955874
8, 4460000, 744497, 3820577, 1638400, 8388608, 1493493971736
8, 4470000, 747391, 3830400, 1654784, 8388608, 1493493987781
8, 4480000, 750094, 3840122, 1605632, 8388608, 1493494003119
8, 4490000, 753003, 3850286, 1540096, 8388608, 1493494018558
8, 4500000, 755708, 3859707, 1605632, 8388608, 1493494034191
8, 4510000, 758387, 3869112, 1556480, 8388608, 1493494049877
8, 4520000, 761298, 3879547, 1507328, 8388608, 1493494065800
8, 4530000, 764175, 3889672, 1540096, 8388608, 1493494081466
8, 4540000, 766865, 3898604, 1654784, 8388608, 1493494096901
8, 4550000, 769489, 3907758, 1671168, 8388608, 1493494112597
8, 4560000, 772392, 3918722, 1523712, 8388608, 1493494128448
8, 4570000, 775082, 3928124, 1605632, 8388608, 1493494143925
8, 4580000, 778031, 3938499, 1540096, 8388608, 1493494159572
8, 4590000, 780849, 3948385, 1556480, 8388608, 1493494175478
8, 4600000, 783751, 3958511, 1523712, 8388608, 1493494191231
8, 4610000, 786392, 3967426, 1589248, 8388608, 1493494207128
8, 4620000, 789277, 3977322, 1572864, 8388608, 1493494222749
8, 4630000, 792179, 3987645, 1572864, 8388608, 1493494238871
8, 4640000, 794863, 3997050, 1638400, 8388608, 1493494254501
8, 4650000, 797770, 4007402, 1556480, 8388608, 1493494270684
8, 4660000, 800706, 4017414, 1572864, 8388608, 1493494286713
8, 4670000, 805094, 4031681, 1212416, 8388608, 1493494311702
8, 4680000, 809450, 4043255, 1048576, 8388608, 1493494336953
8, 4690000, 813827, 4053394, 1032192, 8388608, 1493494361665
8, 4700000, 818170, 4063392, 999424, 8388608, 1493494386350
8, 4710000, 822506, 4073073, 1032192, 8388608, 1493494410984
8, 4720000, 824896, 4078711, 1359872, 8388608, 1493494424442
8, 4730000, 827370, 4085851, 1605632, 8388608, 1493494438394
8, 4740000, 829699, 4093638, 1720320, 8388608, 1493494451795
8, 4750000, 832154, 4102778, 1769472, 8388608, 1493494465463
8, 4760000, 834707, 4112594, 1851392, 8388608, 1493494479085
8, 4770000, 837326, 4122724, 1818624, 8388608, 1493494492877
8, 4780000, 839687, 4132305, 1818624, 8388608, 1493494506243
8, 4790000, 842224, 4142198, 1671168, 8388608, 1493494520686
8, 4800000, 844988, 4153102, 1818624, 8388608, 1493494535474
8, 4810000, 847294, 4161958, 1720320, 8388608, 1493494549335
8, 4820000, 850211, 4173286, 1654784, 8388608, 1493494564821
8, 4830000, 852683, 4182516, 1687552, 8388608, 1493494579573
8, 4840000, 855188, 4191963, 1736704, 8388608, 1493494593357
8, 4850000, 857514, 4200902, 1818624, 8388608, 1493494606804
8, 4860000, 860041, 4211070, 1785856, 8388608, 1493494621042
8, 4870000, 862517, 4220818, 1802240, 8388608, 1493494634428
8, 4880000, 865067, 4231010, 1818624, 8388608, 1493494648199
8, 4890000, 867524, 4240532, 1753088, 8388608, 1493494661937
8, 4900000, 870077, 4250841, 1753088, 8388608, 1493494675460
8, 4910000, 872562, 4260642, 1785856, 8388608, 1493494689320
8, 4920000, 875096, 4270595, 1753088, 8388608, 1493494702930
8, 4930000, 877634, 4280333, 1720320, 8388608, 1493494716813
8, 4940000, 879959, 4289438, 1802240, 8388608, 1493494730353
8, 4950000, 882546, 4299917, 1753088, 8388608, 1493494744169
8, 4960000, 884889, 4309214, 1851392, 8388608, 1493494757740
8, 4970000, 887452, 4319303, 1818624, 8388608, 1493494771537
8, 4980000, 889791, 4328585, 1851392, 8388608, 1493494785072
8, 4990000, 892069, 4337784, 1916928, 8388608, 1493494798399
8, 5000000, 894565, 4347681, 1982464, 8388608, 1493494811623


==> data/rb_normal/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1493441871833
8, 20000, 0, 0, 0, 8388608, 1493441872840
8, 30000, 0, 0, 0, 8388608, 1493441873839
8, 40000, 0, 0, 0, 8388608, 1493441874841
8, 50000, 0, 0, 0, 8388608, 1493441875886
8, 60000, 0, 0, 0, 8388608, 1493441876852
8, 70000, 5, 111, 16384, 8388608, 1493441877907
8, 80000, 24, 1184, 360448, 8388608, 1493441879270
8, 90000, 68, 4955, 360448, 8388608, 1493441880564
8, 100000, 105, 7698, 262144, 8388608, 1493441881941
8, 110000, 160, 11155, 98304, 8388608, 1493441883206
8, 120000, 179, 11721, 81920, 8388608, 1493441884315
8, 130000, 199, 12434, 163840, 8388608, 1493441885481
8, 140000, 214, 13299, 344064, 8388608, 1493441886746
8, 150000, 250, 15854, 458752, 8388608, 1493441888172
8, 160000, 284, 19091, 475136, 8388608, 1493441889704
8, 170000, 330, 22810, 524288, 8388608, 1493441891247
8, 180000, 384, 27179, 557056, 8388608, 1493441892768
8, 190000, 435, 31599, 425984, 8388608, 1493441894231
8, 200000, 489, 35316, 360448, 8388608, 1493441895711
8, 210000, 542, 38775, 327680, 8388608, 1493441896972
8, 220000, 621, 41873, 278528, 8388608, 1493441898289
8, 230000, 717, 45005, 458752, 8388608, 1493441899824
8, 240000, 799, 47657, 688128, 8388608, 1493441901359
8, 250000, 855, 49819, 950272, 8388608, 1493441902984
8, 260000, 904, 52428, 1376256, 8388608, 1493441904708
8, 270000, 1034, 59714, 1196032, 8388608, 1493441906555
8, 280000, 1127, 66791, 1261568, 8388608, 1493441908335
8, 290000, 1181, 71078, 1294336, 8388608, 1493441910122
8, 300000, 1285, 77639, 1409024, 8388608, 1493441911915
8, 310000, 1381, 84339, 1343488, 8388608, 1493441913649
8, 320000, 1492, 92365, 1212416, 8388608, 1493441915480
8, 330000, 1551, 97363, 1196032, 8388608, 1493441917198
8, 340000, 1645, 104024, 1359872, 8388608, 1493441918976
8, 350000, 1781, 111607, 1540096, 8388608, 1493441920812
8, 360000, 1849, 116191, 1343488, 8388608, 1493441922635
8, 370000, 1968, 124303, 1343488, 8388608, 1493441924472
8, 380000, 2051, 129943, 1261568, 8388608, 1493441926214
8, 390000, 2156, 136698, 1212416, 8388608, 1493441927820
8, 400000, 2256, 142411, 1130496, 8388608, 1493441929467
8, 410000, 2346, 147156, 1163264, 8388608, 1493441931148
8, 420000, 2493, 154870, 1081344, 8388608, 1493441932835
8, 430000, 2639, 161212, 1015808, 8388608, 1493441934536
8, 440000, 2794, 167479, 1081344, 8388608, 1493441936168
8, 450000, 2978, 173506, 1228800, 8388608, 1493441937827
8, 460000, 3123, 178747, 1359872, 8388608, 1493441939417
8, 470000, 3323, 184166, 1392640, 8388608, 1493441941136
8, 480000, 3496, 190303, 1540096, 8388608, 1493441942816
8, 490000, 3718, 197855, 1671168, 8388608, 1493441944627
8, 500000, 3854, 201688, 1998848, 8388608, 1493441946537
8, 510000, 4088, 211246, 1851392, 8388608, 1493441948400
8, 520000, 4297, 218864, 1966080, 8388608, 1493441950176
8, 530000, 4478, 225125, 2113536, 8388608, 1493441951919
8, 540000, 4727, 233251, 2113536, 8388608, 1493441953714
8, 550000, 4984, 243012, 2113536, 8388608, 1493441955491
8, 560000, 5162, 249261, 2080768, 8388608, 1493441957269
8, 570000, 5390, 258093, 2113536, 8388608, 1493441959075
8, 580000, 5665, 268044, 2113536, 8388608, 1493441960920
8, 590000, 5913, 276818, 1654784, 8388608, 1493441962627
8, 600000, 6057, 282391, 2113536, 8388608, 1493441964367
8, 610000, 6302, 291288, 1916928, 8388608, 1493441966163
8, 620000, 6568, 301355, 2113536, 8388608, 1493441967968
8, 630000, 6744, 307510, 2129920, 8388608, 1493441969712
8, 640000, 7019, 316973, 1949696, 8388608, 1493441971544
8, 650000, 7317, 326655, 1802240, 8388608, 1493441973352
8, 660000, 7504, 333042, 2129920, 8388608, 1493441975092
8, 670000, 7788, 342380, 2113536, 8388608, 1493441976961
8, 680000, 8030, 351676, 2113536, 8388608, 1493441978747
8, 690000, 8359, 361831, 1540096, 8388608, 1493441980537
8, 700000, 8469, 366156, 2031616, 8388608, 1493441982224
8, 710000, 8717, 375699, 2113536, 8388608, 1493441984070
8, 720000, 8937, 384378, 2064384, 8388608, 1493441985827
8, 730000, 9120, 391241, 2162688, 8388608, 1493441987603
8, 740000, 9350, 399711, 2064384, 8388608, 1493441989378
8, 750000, 9632, 409311, 1179648, 8388608, 1493441991167
8, 760000, 9816, 416333, 2097152, 8388608, 1493441992911
8, 770000, 10076, 425309, 2015232, 8388608, 1493441994752
8, 780000, 10366, 435558, 2129920, 8388608, 1493441996491
8, 790000, 10526, 440280, 2015232, 8388608, 1493441998256
8, 800000, 10812, 448985, 1982464, 8388608, 1493442000002
8, 810000, 11127, 458975, 1769472, 8388608, 1493442001835
8, 820000, 11447, 468617, 1622016, 8388608, 1493442003572
8, 830000, 11666, 474927, 1818624, 8388608, 1493442005293
8, 840000, 12019, 483610, 1736704, 8388608, 1493442007057
8, 850000, 12300, 491316, 1736704, 8388608, 1493442008727
8, 860000, 12521, 497463, 2080768, 8388608, 1493442010432
8, 870000, 12906, 507394, 1884160, 8388608, 1493442012151
8, 880000, 13215, 513833, 2015232, 8388608, 1493442013859
8, 890000, 13624, 523231, 1933312, 8388608, 1493442015636
8, 900000, 14067, 532520, 2031616, 8388608, 1493442017371
8, 910000, 14395, 538979, 2064384, 8388608, 1493442019032
8, 920000, 14809, 547491, 2080768, 8388608, 1493442020811
8, 930000, 15285, 556416, 2097152, 8388608, 1493442022499
8, 940000, 15691, 564114, 2179072, 8388608, 1493442024213
8, 950000, 16071, 572052, 2048000, 8388608, 1493442026002
8, 960000, 16596, 583585, 2146304, 8388608, 1493442027698
8, 970000, 16948, 590549, 2113536, 8388608, 1493442029369
8, 980000, 17404, 599495, 2113536, 8388608, 1493442031031
8, 990000, 17896, 608130, 2129920, 8388608, 1493442032677
8, 1000000, 18445, 617595, 2113536, 8388608, 1493442034404
8, 1010000, 18867, 626305, 2097152, 8388608, 1493442036066
8, 1020000, 19238, 633224, 2179072, 8388608, 1493442037757
8, 1030000, 19732, 643242, 2179072, 8388608, 1493442039460
8, 1040000, 20121, 650660, 2146304, 8388608, 1493442041157
8, 1050000, 20707, 661426, 2146304, 8388608, 1493442042827
8, 1060000, 21177, 671163, 1998848, 8388608, 1493442044451
8, 1070000, 21578, 678437, 2179072, 8388608, 1493442046086
8, 1080000, 22069, 688517, 2129920, 8388608, 1493442047779
8, 1090000, 22469, 696805, 2146304, 8388608, 1493442049443
8, 1100000, 22972, 705501, 2129920, 8388608, 1493442051088
8, 1110000, 23504, 716235, 2129920, 8388608, 1493442052824
8, 1120000, 23831, 722817, 2211840, 8388608, 1493442054424
8, 1130000, 24324, 732252, 2195456, 8388608, 1493442056153
8, 1140000, 24846, 742821, 2179072, 8388608, 1493442057859
8, 1150000, 25235, 750989, 2179072, 8388608, 1493442059539
8, 1160000, 25764, 760392, 2179072, 8388608, 1493442061255
8, 1170000, 26253, 770440, 2179072, 8388608, 1493442062938
8, 1180000, 26594, 778131, 2179072, 8388608, 1493442064544
8, 1190000, 27047, 787185, 2162688, 8388608, 1493442066194
8, 1200000, 27524, 796791, 2162688, 8388608, 1493442067905
8, 1210000, 27950, 805368, 2179072, 8388608, 1493442069555
8, 1220000, 28510, 816777, 2195456, 8388608, 1493442071264
8, 1230000, 28920, 824129, 2179072, 8388608, 1493442072968
8, 1240000, 29438, 833775, 2113536, 8388608, 1493442074663
8, 1250000, 29733, 840612, 2228224, 8388608, 1493442076272
8, 1260000, 30274, 851413, 1818624, 8388608, 1493442078007
8, 1270000, 30739, 860618, 2228224, 8388608, 1493442079607
8, 1280000, 31159, 869474, 2129920, 8388608, 1493442081228
8, 1290000, 31597, 878535, 2179072, 8388608, 1493442082942
8, 1300000, 31980, 886362, 2162688, 8388608, 1493442084596
8, 1310000, 32570, 896637, 1949696, 8388608, 1493442086377
8, 1320000, 33004, 906302, 2179072, 8388608, 1493442088052
8, 1330000, 33355, 913962, 2195456, 8388608, 1493442089690
8, 1340000, 33911, 923766, 2146304, 8388608, 1493442091395
8, 1350000, 34346, 933068, 2146304, 8388608, 1493442093127
8, 1360000, 34797, 942110, 1769472, 8388608, 1493442094807
8, 1370000, 35286, 950955, 2162688, 8388608, 1493442096523
8, 1380000, 35718, 959911, 2195456, 8388608, 1493442098188
8, 1390000, 36124, 968210, 2195456, 8388608, 1493442099933
8, 1400000, 36708, 979772, 2064384, 8388608, 1493442101715
8, 1410000, 37098, 986680, 2211840, 8388608, 1493442103306
8, 1420000, 37550, 996300, 2129920, 8388608, 1493442105031
8, 1430000, 38067, 1005969, 2179072, 8388608, 1493442106733
8, 1440000, 38468, 1013825, 2211840, 8388608, 1493442108404
8, 1450000, 38977, 1023455, 2146304, 8388608, 1493442110179
8, 1460000, 39451, 1032433, 2260992, 8388608, 1493442111949
8, 1470000, 39813, 1040117, 2228224, 8388608, 1493442113680
8, 1480000, 40344, 1050248, 2129920, 8388608, 1493442115363
8, 1490000, 40909, 1061512, 1949696, 8388608, 1493442117131
8, 1500000, 41298, 1068173, 1916928, 8388608, 1493442118868
8, 1510000, 41813, 1077975, 2146304, 8388608, 1493442120681
8, 1520000, 42342, 1087659, 2113536, 8388608, 1493442122423
8, 1530000, 42800, 1096330, 2146304, 8388608, 1493442124143
8, 1540000, 43302, 1105371, 2129920, 8388608, 1493442125847
8, 1550000, 43880, 1115170, 1753088, 8388608, 1493442127481
8, 1560000, 44400, 1123064, 2162688, 8388608, 1493442129144
8, 1570000, 45028, 1132588, 2162688, 8388608, 1493442130872
8, 1580000, 45526, 1139339, 2195456, 8388608, 1493442132663
8, 1590000, 46115, 1149309, 2146304, 8388608, 1493442134421
8, 1600000, 46679, 1158260, 2097152, 8388608, 1493442136181
8, 1610000, 47269, 1166961, 2129920, 8388608, 1493442137954
8, 1620000, 47854, 1176995, 2113536, 8388608, 1493442139660
8, 1630000, 48396, 1185060, 2129920, 8388608, 1493442141400
8, 1640000, 49078, 1195009, 2129920, 8388608, 1493442143181
8, 1650000, 49686, 1203033, 2146304, 8388608, 1493442144980
8, 1660000, 50453, 1211978, 2113536, 8388608, 1493442146779
8, 1670000, 51237, 1220960, 2162688, 8388608, 1493442148688
8, 1680000, 51970, 1230601, 2146304, 8388608, 1493442150470
8, 1690000, 52627, 1238178, 2195456, 8388608, 1493442152223
8, 1700000, 53399, 1247702, 2146304, 8388608, 1493442154066
8, 1710000, 54184, 1256390, 2113536, 8388608, 1493442155832
8, 1720000, 55057, 1266641, 2097152, 8388608, 1493442157708
8, 1730000, 55651, 1272796, 2211840, 8388608, 1493442159499
8, 1740000, 56379, 1282016, 2146304, 8388608, 1493442161313
8, 1750000, 57147, 1290934, 2162688, 8388608, 1493442163105
8, 1760000, 57982, 1300798, 2129920, 8388608, 1493442164890
8, 1770000, 58700, 1308275, 1245184, 8388608, 1493442166632
8, 1780000, 59615, 1317446, 2113536, 8388608, 1493442168469
8, 1790000, 60588, 1327752, 2113536, 8388608, 1493442171512
8, 1800000, 61421, 1335421, 2162688, 8388608, 1493442174380
8, 1810000, 62395, 1345420, 2162688, 8388608, 1493442177356
8, 1820000, 63344, 1355020, 1654784, 8388608, 1493442180502
8, 1830000, 64140, 1362068, 2179072, 8388608, 1493442183412
8, 1840000, 64949, 1369376, 2129920, 8388608, 1493442186320
8, 1850000, 65934, 1379502, 2097152, 8388608, 1493442189375
8, 1860000, 66871, 1388354, 2162688, 8388608, 1493442192339
8, 1870000, 67842, 1397877, 2113536, 8388608, 1493442195456
8, 1880000, 68818, 1407718, 2146304, 8388608, 1493442198335
8, 1890000, 69670, 1416135, 1949696, 8388608, 1493442201410
8, 1900000, 70544, 1424959, 2097152, 8388608, 1493442204517
8, 1910000, 71444, 1433584, 2162688, 8388608, 1493442207567
8, 1920000, 72418, 1443771, 2228224, 8388608, 1493442210599
8, 1930000, 73229, 1452159, 2129920, 8388608, 1493442213799
8, 1940000, 74212, 1461542, 1179648, 8388608, 1493442216889
8, 1950000, 75191, 1470784, 2129920, 8388608, 1493442220081
8, 1960000, 76108, 1479434, 2146304, 8388608, 1493442223024
8, 1970000, 76908, 1487125, 2129920, 8388608, 1493442225950
8, 1980000, 77981, 1498573, 2146304, 8388608, 1493442229063
8, 1990000, 78666, 1504756, 2195456, 8388608, 1493442232069
8, 2000000, 79777, 1515327, 2244608, 8388608, 1493442235285
8, 2010000, 80728, 1525436, 2146304, 8388608, 1493442238431
8, 2020000, 81601, 1534367, 2129920, 8388608, 1493442241545
8, 2030000, 82516, 1544417, 2260992, 8388608, 1493442244571
8, 2040000, 83414, 1553572, 2195456, 8388608, 1493442247687
8, 2050000, 84141, 1561492, 2228224, 8388608, 1493442250456
8, 2060000, 85050, 1570722, 2260992, 8388608, 1493442252414
8, 2070000, 85885, 1580422, 2260992, 8388608, 1493442254362
8, 2080000, 86707, 1589231, 2260992, 8388608, 1493442256271
8, 2090000, 87707, 1600036, 2162688, 8388608, 1493442258117
8, 2100000, 88536, 1608927, 2195456, 8388608, 1493442260142
8, 2110000, 89411, 1618300, 2162688, 8388608, 1493442262401
8, 2120000, 90246, 1627716, 2129920, 8388608, 1493442264079
8, 2130000, 90963, 1635486, 2228224, 8388608, 1493442265904
8, 2140000, 91918, 1646014, 2260992, 8388608, 1493442267843
8, 2150000, 92849, 1655934, 2260992, 8388608, 1493442269682
8, 2160000, 93768, 1665911, 2260992, 8388608, 1493442271536
8, 2170000, 94724, 1675948, 2146304, 8388608, 1493442273326
8, 2180000, 95478, 1684040, 2260992, 8388608, 1493442275168
8, 2190000, 96333, 1693200, 2244608, 8388608, 1493442277172
8, 2200000, 97248, 1702980, 2031616, 8388608, 1493442279168
8, 2210000, 98110, 1712748, 2260992, 8388608, 1493442280945
8, 2220000, 98911, 1721533, 2228224, 8388608, 1493442282735
8, 2230000, 99854, 1731590, 2211840, 8388608, 1493442284707
8, 2240000, 100727, 1741686, 2260992, 8388608, 1493442286547
8, 2250000, 101455, 1749502, 2260992, 8388608, 1493442288391
8, 2260000, 102394, 1759881, 1835008, 8388608, 1493442290977
8, 2270000, 103159, 1768746, 2260992, 8388608, 1493442292913
8, 2280000, 104032, 1778287, 2211840, 8388608, 1493442294900
8, 2290000, 104978, 1789048, 2113536, 8388608, 1493442296659
8, 2300000, 105863, 1798815, 2260992, 8388608, 1493442298614
8, 2310000, 106586, 1806754, 2211840, 8388608, 1493442300899
8, 2320000, 107458, 1816631, 1835008, 8388608, 1493442303226
8, 2330000, 108328, 1826690, 2260992, 8388608, 1493442304990
8, 2340000, 109196, 1835445, 2211840, 8388608, 1493442306900
8, 2350000, 109986, 1844611, 2260992, 8388608, 1493442308717
8, 2360000, 110892, 1854342, 2228224, 8388608, 1493442310569
8, 2370000, 111752, 1864307, 2260992, 8388608, 1493442312405
8, 2380000, 112586, 1873971, 2162688, 8388608, 1493442314222
8, 2390000, 113541, 1883500, 2195456, 8388608, 1493442316161
8, 2400000, 114305, 1892708, 2162688, 8388608, 1493442318173
8, 2410000, 115075, 1900984, 2260992, 8388608, 1493442320565
8, 2420000, 115952, 1910596, 2228224, 8388608, 1493442322537
8, 2430000, 116901, 1921530, 2260992, 8388608, 1493442324264
8, 2440000, 117728, 1930538, 2260992, 8388608, 1493442326363
8, 2450000, 118584, 1939769, 2211840, 8388608, 1493442328620
8, 2460000, 119376, 1948758, 2244608, 8388608, 1493442330605
8, 2470000, 120463, 1961076, 2179072, 8388608, 1493442332572
8, 2480000, 121085, 1967600, 2228224, 8388608, 1493442334223
8, 2490000, 122065, 1978015, 2260992, 8388608, 1493442336309
8, 2500000, 122792, 1986796, 2260992, 8388608, 1493442338354
8, 2510000, 123838, 1998032, 2211840, 8388608, 1493442340692
8, 2520000, 124688, 2007029, 2195456, 8388608, 1493442342666
8, 2530000, 125579, 2016952, 2260992, 8388608, 1493442344983
8, 2540000, 126271, 2024761, 2260992, 8388608, 1493442346980
8, 2550000, 127179, 2034996, 2179072, 8388608, 1493442349077
8, 2560000, 127966, 2043183, 2260992, 8388608, 1493442352534
8, 2570000, 128888, 2053021, 2162688, 8388608, 1493442354543
8, 2580000, 129917, 2064422, 1785856, 8388608, 1493442356874
8, 2590000, 130673, 2072381, 2146304, 8388608, 1493442359053
8, 2600000, 131489, 2081804, 2244608, 8388608, 1493442361630
8, 2610000, 132310, 2090713, 2228224, 8388608, 1493442363583
8, 2620000, 133130, 2099138, 2260992, 8388608, 1493442365650
8, 2630000, 134106, 2110260, 2260992, 8388608, 1493442367629
8, 2640000, 134934, 2119657, 2228224, 8388608, 1493442369576
8, 2650000, 135742, 2128476, 2260992, 8388608, 1493442371517
8, 2660000, 136574, 2137757, 2260992, 8388608, 1493442373821
8, 2670000, 137426, 2147316, 2162688, 8388608, 1493442375628
8, 2680000, 138395, 2158290, 131072, 8388608, 1493442377519
8, 2690000, 139077, 2165828, 2260992, 8388608, 1493442379568
8, 2700000, 140034, 2175936, 2244608, 8388608, 1493442381643
8, 2710000, 140886, 2185672, 622592, 8388608, 1493442383667
8, 2720000, 141747, 2194748, 2228224, 8388608, 1493442385779
8, 2730000, 142560, 2203868, 2179072, 8388608, 1493442387646
8, 2740000, 143412, 2213157, 2260992, 8388608, 1493442389995
8, 2750000, 144416, 2224154, 2260992, 8388608, 1493442394688
8, 2760000, 145369, 2234148, 1425408, 8388608, 1493442399294
8, 2770000, 146205, 2242574, 425984, 8388608, 1493442402117
8, 2780000, 147091, 2252013, 1409024, 8388608, 1493442406158
8, 2790000, 148202, 2263212, 2097152, 8388608, 1493442411791
8, 2800000, 149070, 2271344, 2211840, 8388608, 1493442415340
8, 2810000, 149876, 2279734, 2244608, 8388608, 1493442417483
8, 2820000, 150759, 2289262, 2260992, 8388608, 1493442419591
8, 2830000, 151656, 2299436, 2260992, 8388608, 1493442421964
8, 2840000, 152454, 2308264, 2260992, 8388608, 1493442425077
8, 2850000, 153355, 2318029, 32768, 8388608, 1493442427303
8, 2860000, 154201, 2326692, 2179072, 8388608, 1493442429891
8, 2870000, 155206, 2337385, 2260992, 8388608, 1493442432388
8, 2880000, 156097, 2346530, 2260992, 8388608, 1493442435134
8, 2890000, 156907, 2355197, 2260992, 8388608, 1493442437393
8, 2900000, 157893, 2365558, 2260992, 8388608, 1493442439958
8, 2910000, 158784, 2375475, 2260992, 8388608, 1493442441917
8, 2920000, 159652, 2384345, 1851392, 8388608, 1493442445261
8, 2930000, 160505, 2392897, 2260992, 8388608, 1493442447383
8, 2940000, 161610, 2404941, 2211840, 8388608, 1493442450151
8, 2950000, 162429, 2413086, 2228224, 8388608, 1493442452128
8, 2960000, 163316, 2422371, 1277952, 8388608, 1493442454482
8, 2970000, 164204, 2431382, 2244608, 8388608, 1493442456711
8, 2980000, 165166, 2440484, 2260992, 8388608, 1493442459008
8, 2990000, 166131, 2450502, 2260992, 8388608, 1493442461089
8, 3000000, 167086, 2460179, 2244608, 8388608, 1493442463017
8, 3010000, 168037, 2469884, 2260992, 8388608, 1493442465634
8, 3020000, 168947, 2478501, 2244608, 8388608, 1493442467869
8, 3030000, 169827, 2487125, 2129920, 8388608, 1493442470046
8, 3040000, 170853, 2496789, 2260992, 8388608, 1493442473067
8, 3050000, 171715, 2505083, 2244608, 8388608, 1493442475430
8, 3060000, 172906, 2516466, 2244608, 8388608, 1493442478586
8, 3070000, 173875, 2525623, 1490944, 8388608, 1493442480938
8, 3080000, 174871, 2534676, 671744, 8388608, 1493442484304
8, 3090000, 176033, 2545418, 753664, 8388608, 1493442489959
8, 3100000, 177214, 2556040, 1982464, 8388608, 1493442495331
8, 3110000, 178086, 2563500, 491520, 8388608, 1493442498527
8, 3120000, 179073, 2571852, 393216, 8388608, 1493442501742
8, 3130000, 180220, 2581613, 2179072, 8388608, 1493442505686
8, 3140000, 181276, 2590882, 1327104, 8388608, 1493442508417
8, 3150000, 182373, 2600987, 2097152, 8388608, 1493442511144
8, 3160000, 183340, 2609557, 2228224, 8388608, 1493442513950
8, 3170000, 184379, 2619227, 2179072, 8388608, 1493442516288
8, 3180000, 185358, 2627773, 2260992, 8388608, 1493442518652
8, 3190000, 186329, 2635666, 2228224, 8388608, 1493442521038
8, 3200000, 187562, 2646947, 1867776, 8388608, 1493442523384
8, 3210000, 188618, 2655598, 2162688, 8388608, 1493442525660
8, 3220000, 189630, 2663212, 2195456, 8388608, 1493442527901
8, 3230000, 190830, 2673380, 2244608, 8388608, 1493442531123
8, 3240000, 191854, 2682794, 1212416, 8388608, 1493442533526
8, 3250000, 192961, 2692025, 2211840, 8388608, 1493442535931
8, 3260000, 194114, 2701252, 2228224, 8388608, 1493442538441
8, 3270000, 195197, 2710593, 1605632, 8388608, 1493442541388
8, 3280000, 196443, 2720047, 2146304, 8388608, 1493442544173
8, 3290000, 197695, 2729783, 1900544, 8388608, 1493442546972
8, 3300000, 198894, 2738522, 540672, 8388608, 1493442550115
8, 3310000, 200053, 2746750, 2244608, 8388608, 1493442552624
8, 3320000, 201390, 2756358, 770048, 8388608, 1493442555301
8, 3330000, 202446, 2763902, 2260992, 8388608, 1493442557740
8, 3340000, 203830, 2774842, 2260992, 8388608, 1493442560543
8, 3350000, 205022, 2783096, 2162688, 8388608, 1493442562949
8, 3360000, 206275, 2792520, 2211840, 8388608, 1493442565656
8, 3370000, 207475, 2800998, 1753088, 8388608, 1493442568173
8, 3380000, 208692, 2810226, 2260992, 8388608, 1493442570982
8, 3390000, 210111, 2820527, 2195456, 8388608, 1493442573482
8, 3400000, 211271, 2829291, 2260992, 8388608, 1493442575961
8, 3410000, 212654, 2839607, 2195456, 8388608, 1493442578699
8, 3420000, 213724, 2847527, 2260992, 8388608, 1493442581374
8, 3430000, 214984, 2856820, 2228224, 8388608, 1493442583890
8, 3440000, 216176, 2865041, 1818624, 8388608, 1493442586811
8, 3450000, 217644, 2875310, 2260992, 8388608, 1493442589551
8, 3460000, 218896, 2884042, 2064384, 8388608, 1493442592711
8, 3470000, 220213, 2892764, 2244608, 8388608, 1493442595821
8, 3480000, 221652, 2901737, 2260992, 8388608, 1493442598730
8, 3490000, 223202, 2912588, 1998848, 8388608, 1493442601641
8, 3500000, 224420, 2919452, 1327104, 8388608, 1493442604649
8, 3510000, 225939, 2929531, 2260992, 8388608, 1493442607599
8, 3520000, 227470, 2939111, 1179648, 8388608, 1493442610795
8, 3530000, 228861, 2948017, 2162688, 8388608, 1493442613702
8, 3540000, 230289, 2957053, 1638400, 8388608, 1493442616781
8, 3550000, 231814, 2966447, 2129920, 8388608, 1493442619683
8, 3560000, 233150, 2975231, 835584, 8388608, 1493442622801
8, 3570000, 234532, 2983984, 2064384, 8388608, 1493442625412
8, 3580000, 236071, 2993534, 1490944, 8388608, 1493442628840
8, 3590000, 237456, 3002676, 2179072, 8388608, 1493442631897
8, 3600000, 238837, 3011568, 2080768, 8388608, 1493442635467
8, 3610000, 240191, 3020090, 2260992, 8388608, 1493442638164
8, 3620000, 241783, 3029892, 2097152, 8388608, 1493442640837
8, 3630000, 243037, 3037786, 2260992, 8388608, 1493442643728
8, 3640000, 244565, 3047953, 2260992, 8388608, 1493442646756
8, 3650000, 245988, 3056667, 2260992, 8388608, 1493442649771
8, 3660000, 247563, 3066101, 2260992, 8388608, 1493442652532
8, 3670000, 248949, 3074467, 2031616, 8388608, 1493442655456
8, 3680000, 250616, 3085398, 2162688, 8388608, 1493442658384
8, 3690000, 252012, 3094491, 671744, 8388608, 1493442661811
8, 3700000, 253362, 3102542, 2228224, 8388608, 1493442665076
8, 3710000, 255054, 3112239, 2228224, 8388608, 1493442668985
8, 3720000, 256501, 3120837, 2244608, 8388608, 1493442672239
8, 3730000, 258230, 3131501, 1589248, 8388608, 1493442675036
8, 3740000, 259709, 3139932, 2260992, 8388608, 1493442678030
8, 3750000, 261378, 3149440, 2260992, 8388608, 1493442680975
8, 3760000, 262944, 3158251, 2228224, 8388608, 1493442684011
8, 3770000, 264424, 3167120, 933888, 8388608, 1493442686660
8, 3780000, 266015, 3176653, 2260992, 8388608, 1493442689708
8, 3790000, 267438, 3185054, 1835008, 8388608, 1493442693047
8, 3800000, 269098, 3195477, 2260992, 8388608, 1493442696960
8, 3810000, 270510, 3203473, 2244608, 8388608, 1493442701419
8, 3820000, 272195, 3213570, 2260992, 8388608, 1493442705879
8, 3830000, 273901, 3224199, 2064384, 8388608, 1493442710225
8, 3840000, 275454, 3233018, 1507328, 8388608, 1493442715348
8, 3850000, 277024, 3241727, 2228224, 8388608, 1493442720814
8, 3860000, 278666, 3250995, 2260992, 8388608, 1493442724586
8, 3870000, 280177, 3259431, 2260992, 8388608, 1493442727839
8, 3880000, 281890, 3269509, 2260992, 8388608, 1493442730784
8, 3890000, 283358, 3278137, 2244608, 8388608, 1493442734158
8, 3900000, 284893, 3287604, 2260992, 8388608, 1493442737104
8, 3910000, 286477, 3297152, 2244608, 8388608, 1493442741041
8, 3920000, 288121, 3306322, 2260992, 8388608, 1493442744337
8, 3930000, 289607, 3315073, 2260992, 8388608, 1493442747262
8, 3940000, 291280, 3325256, 2211840, 8388608, 1493442750563
8, 3950000, 292760, 3333821, 2162688, 8388608, 1493442753534
8, 3960000, 294494, 3344214, 622592, 8388608, 1493442757653
8, 3970000, 296322, 3354418, 1474560, 8388608, 1493442760851
8, 3980000, 297778, 3362455, 2260992, 8388608, 1493442764264
8, 3990000, 299405, 3371694, 2260992, 8388608, 1493442768511
8, 4000000, 300947, 3380801, 1064960, 8388608, 1493442772269
8, 4010000, 302654, 3391204, 2260992, 8388608, 1493442775237
8, 4020000, 304268, 3400520, 2211840, 8388608, 1493442779529
8, 4030000, 306025, 3410513, 2260992, 8388608, 1493442782854
8, 4040000, 307451, 3418550, 2260992, 8388608, 1493442785959
8, 4050000, 309219, 3428788, 2228224, 8388608, 1493442790100
8, 4060000, 310597, 3436836, 524288, 8388608, 1493442793616
8, 4070000, 312259, 3446328, 2244608, 8388608, 1493442796879
8, 4080000, 314032, 3456584, 1720320, 8388608, 1493442801372
8, 4090000, 315648, 3466095, 2162688, 8388608, 1493442804680
8, 4100000, 317261, 3475824, 2260992, 8388608, 1493442808004
8, 4110000, 318762, 3484349, 180224, 8388608, 1493442812847
8, 4120000, 320432, 3494262, 2244608, 8388608, 1493442819754
8, 4130000, 322156, 3504391, 1687552, 8388608, 1493442825952
8, 4140000, 323824, 3513867, 1114112, 8388608, 1493442833810
8, 4150000, 325689, 3525203, 1359872, 8388608, 1493442837272
8, 4160000, 327197, 3533951, 2195456, 8388608, 1493442841360
8, 4170000, 328666, 3542681, 2260992, 8388608, 1493442845631
8, 4180000, 330446, 3552968, 2260992, 8388608, 1493442850201
8, 4190000, 331891, 3561229, 1343488, 8388608, 1493442854785
8, 4200000, 333586, 3571386, 2064384, 8388608, 1493442857885
8, 4210000, 335295, 3581474, 1196032, 8388608, 1493442864550
8, 4220000, 337282, 3592813, 2129920, 8388608, 1493442872566
8, 4230000, 338878, 3601201, 622592, 8388608, 1493442878959
8, 4240000, 340668, 3611188, 1212416, 8388608, 1493442885030
8, 4250000, 342186, 3619155, 2260992, 8388608, 1493442888184
8, 4260000, 343893, 3629061, 704512, 8388608, 1493442892705
8, 4270000, 345618, 3638759, 2113536, 8388608, 1493442896662
8, 4280000, 347398, 3649443, 1998848, 8388608, 1493442899845
8, 4290000, 348793, 3657622, 2260992, 8388608, 1493442903732
8, 4300000, 350592, 3668117, 2260992, 8388608, 1493442907818
8, 4310000, 352256, 3677228, 2244608, 8388608, 1493442910877
8, 4320000, 353956, 3686678, 2260992, 8388608, 1493442914860
8, 4330000, 355608, 3696353, 2260992, 8388608, 1493442918671
8, 4340000, 357186, 3705723, 2260992, 8388608, 1493442922198
8, 4350000, 358823, 3715248, 2260992, 8388608, 1493442926379
8, 4360000, 360509, 3725129, 2260992, 8388608, 1493442930695
8, 4370000, 362275, 3735456, 2260992, 8388608, 1493442933879
8, 4380000, 363859, 3744618, 2260992, 8388608, 1493442937596
8, 4390000, 365499, 3754214, 2260992, 8388608, 1493442941119
8, 4400000, 367000, 3762780, 2260992, 8388608, 1493442944650
8, 4410000, 368724, 3772710, 2260992, 8388608, 1493442948727
8, 4420000, 370361, 3782483, 1343488, 8388608, 1493442953037
8, 4430000, 372078, 3792485, 2260992, 8388608, 1493442956813
8, 4440000, 373642, 3801436, 2179072, 8388608, 1493442960189
8, 4450000, 375543, 3812251, 1622016, 8388608, 1493442964775
8, 4460000, 376980, 3820944, 2260992, 8388608, 1493442968235
8, 4470000, 378717, 3830792, 2211840, 8388608, 1493442971725
8, 4480000, 380352, 3840236, 2260992, 8388608, 1493442975560
8, 4490000, 382214, 3851111, 851968, 8388608, 1493442979631
8, 4500000, 383838, 3860746, 2048000, 8388608, 1493442983010
8, 4510000, 385263, 3869002, 2260992, 8388608, 1493442986644
8, 4520000, 386888, 3878371, 376832, 8388608, 1493442990813
8, 4530000, 388742, 3889336, 2260992, 8388608, 1493442994088
8, 4540000, 390289, 3898586, 2260992, 8388608, 1493442997438
8, 4550000, 391996, 3908350, 1818624, 8388608, 1493443001076
8, 4560000, 393356, 3916340, 2244608, 8388608, 1493443004493
8, 4570000, 395094, 3927179, 2228224, 8388608, 1493443008703
8, 4580000, 396904, 3937643, 442368, 8388608, 1493443012812
8, 4590000, 398410, 3946682, 2260992, 8388608, 1493443016152
8, 4600000, 400164, 3956768, 2260992, 8388608, 1493443020076
8, 4610000, 401822, 3966422, 737280, 8388608, 1493443025008
8, 4620000, 403277, 3974843, 2260992, 8388608, 1493443028783
8, 4630000, 405151, 3985361, 2195456, 8388608, 1493443032477
8, 4640000, 406695, 3994720, 1196032, 8388608, 1493443036166
8, 4650000, 408482, 4005278, 1130496, 8388608, 1493443040098
8, 4660000, 410014, 4013642, 2260992, 8388608, 1493443043324
8, 4670000, 412032, 4025540, 688128, 8388608, 1493443047295
8, 4680000, 413405, 4033438, 1179648, 8388608, 1493443051065
8, 4690000, 414911, 4042967, 2260992, 8388608, 1493443054482
8, 4700000, 416621, 4052776, 2260992, 8388608, 1493443058517
8, 4710000, 418387, 4063089, 1556480, 8388608, 1493443063075
8, 4720000, 419956, 4072043, 327680, 8388608, 1493443066829
8, 4730000, 421506, 4081200, 2260992, 8388608, 1493443070281
8, 4740000, 423246, 4091497, 2260992, 8388608, 1493443074403
8, 4750000, 424964, 4101469, 2228224, 8388608, 1493443078839
8, 4760000, 426588, 4110744, 507904, 8388608, 1493443083216
8, 4770000, 428207, 4120015, 2260992, 8388608, 1493443086536
8, 4780000, 429886, 4129609, 2260992, 8388608, 1493443090143
8, 4790000, 431575, 4139674, 2260992, 8388608, 1493443093767
8, 4800000, 433142, 4148906, 2260992, 8388608, 1493443097777
8, 4810000, 434609, 4157671, 2244608, 8388608, 1493443101828
8, 4820000, 436503, 4168790, 2260992, 8388608, 1493443106292
8, 4830000, 438160, 4178379, 1064960, 8388608, 1493443110586
8, 4840000, 439910, 4188686, 1785856, 8388608, 1493443114688
8, 4850000, 441574, 4198848, 2244608, 8388608, 1493443118462
8, 4860000, 443027, 4207254, 2244608, 8388608, 1493443122212
8, 4870000, 444711, 4216696, 2260992, 8388608, 1493443125810
8, 4880000, 446233, 4226386, 2260992, 8388608, 1493443129571
8, 4890000, 447856, 4235627, 2260992, 8388608, 1493443133536
8, 4900000, 449485, 4245149, 1277952, 8388608, 1493443137387
8, 4910000, 451174, 4255437, 1474560, 8388608, 1493443140764
8, 4920000, 452782, 4264823, 2260992, 8388608, 1493443144399
8, 4930000, 454451, 4275114, 180224, 8388608, 1493443148428
8, 4940000, 456039, 4284539, 2260992, 8388608, 1493443151981
8, 4950000, 457821, 4294732, 1900544, 8388608, 1493443156959
8, 4960000, 459373, 4304110, 2260992, 8388608, 1493443161789
8, 4970000, 461032, 4313474, 2048000, 8388608, 1493443166879
8, 4980000, 462625, 4322509, 2228224, 8388608, 1493443172665
8, 4990000, 464492, 4333449, 2113536, 8388608, 1493443178004
8, 5000000, 466163, 4343312, 2260992, 8388608, 1493443184375


==> data/simulations/fb_norm.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.07674
0.03,1,1.07674
0.04,2,1.12496
0.05,12,1.88005
0.06,19,2.4284
0.07,25,2.94965
0.08,40,1.3396
0.09,60,1.62332
0.1,69,1.83468
0.11,87,1.52799
0.12,115,1.2479
0.13,139,1.42304
0.14,158,1.70765
0.15,184,1.84639
0.16,205,1.71271
0.17,237,1.50759
0.18,274,1.48118
0.19,306,1.55516
0.2,331,1.24864
0.21,364,1.24864
0.22,379,1.24864
0.23,390,1.24864
0.24,404,1.28462
0.25,417,1.3754
0.26,418,1.5533
0.27,421,1.69526
0.28,426,1.78043
0.29,455,1.77114
0.3,507,1.69775
0.31,564,1.64486
0.32,618,1.55504
0.33,669,1.56164
0.34,696,1.56695
0.35,703,1.5882
0.36,712,1.54672
0.37,722,1.55106
0.38,725,1.56298
0.39,732,1.43218
0.4,748,1.32183
0.41,766,1.32183
0.42,784,1.32183
0.43,804,1.32183
0.44,820,1.32183
0.45,826,1.32577
0.46,828,1.31359
0.47,827,1.32834
0.48,827,1.41313
0.49,829,1.44675
0.5,836,1.51564
0.51,853,1.61179
0.52,890,1.69745
0.53,943,1.72502
0.54,1008,1.69646
0.55,1082,1.69208
0.56,1150,1.72126
0.57,1207,1.68758
0.58,1258,1.69497
0.59,1300,1.65692
0.6,1335,1.59048
0.61,1364,1.59737
0.62,1382,1.60564
0.63,1392,1.61253
0.64,1403,1.55741
0.65,1407,1.56012
0.66,1412,1.572
0.67,1424,1.57861
0.68,1434,1.56367
0.69,1440,1.58806
0.7,1448,1.57564
0.71,1460,1.57998
0.72,1471,1.54063
0.73,1489,1.55013
0.74,1511,1.55725
0.75,1536,1.56556
0.76,1557,1.57624
0.77,1573,1.44191
0.78,1584,1.44413
0.79,1593,1.42368
0.8,1597,1.42581
0.81,1606,1.41754
0.82,1614,1.4186
0.83,1619,1.41965
0.84,1620,1.42071
0.85,1624,1.42176
0.86,1624,1.38787
0.87,1621,1.38889
0.88,1621,1.31969
0.89,1627,1.32037
0.9,1631,1.32907
0.91,1632,1.34174
0.92,1637,1.34671
0.93,1651,1.37437
0.94,1660,1.41157
0.95,1671,1.45925
0.96,1696,1.50503
0.97,1727,1.5084
0.98,1757,1.55714
0.99,1805,1.54737
1,1864,1.58302
1.01,1920,1.61689
1.02,1985,1.66413
1.03,2051,1.635
1.04,2103,1.64626
1.05,2150,1.66467
1.06,2204,1.69429
1.07,2263,1.71881
1.08,2323,1.7177
1.09,2388,1.71005
1.1,2450,1.70292
1.11,2494,1.70151
1.12,2524,1.7153
1.13,2556,1.72485
1.14,2587,1.72943
1.15,2618,1.65628
1.16,2650,1.65919
1.17,2672,1.66377
1.18,2678,1.66885
1.19,2680,1.67248
1.2,2685,1.66041
1.21,2692,1.66833
1.22,2704,1.67265
1.23,2721,1.64199
1.24,2736,1.58337
1.25,2746,1.58608
1.26,2754,1.5915
1.27,2761,1.59421
1.28,2771,1.59836
1.29,2782,1.5644
1.3,2785,1.571
1.31,2783,1.57053
1.32,2794,1.58102
1.33,2802,1.56673
1.34,2810,1.57385
1.35,2824,1.58292
1.36,2845,1.59069
1.37,2854,1.54767
1.38,2862,1.54153
1.39,2872,1.5527
1.4,2889,1.56821
1.41,2901,1.57814
1.42,2917,1.55415
1.43,2938,1.56325
1.44,2954,1.57417
1.45,2968,1.52681
1.46,2991,1.51972
1.47,3015,1.52263
1.48,3035,1.49379
1.49,3054,1.4812
1.5,3066,1.46981
1.51,3072,1.4737
1.52,3080,1.47703
1.53,3083,1.474
1.54,3088,1.46124
1.55,3100,1.46288
1.56,3114,1.44757
1.57,3119,1.44919
1.58,3126,1.42427
1.59,3126,1.38879
1.6,3130,1.38088
1.61,3132,1.38008
1.62,3136,1.38059
1.63,3138,1.38111
1.64,3150,1.38162
1.65,3150,1.38264
1.66,3149,1.38418
1.67,3145,1.35963
1.68,3146,1.36164
1.69,3150,1.34217
1.7,3148,1.34415
1.71,3155,1.34811
1.72,3166,1.35009
1.73,3175,1.35051
1.74,3174,1.35199
1.75,3181,1.34929
1.76,3177,1.35664
1.77,3181,1.36301
1.78,3190,1.36888
1.79,3207,1.37265
1.8,3229,1.38045
1.81,3253,1.39313
1.82,3273,1.39117
1.83,3285,1.40229
1.84,3295,1.42212
1.85,3311,1.43614
1.86,3333,1.42209
1.87,3360,1.42186
1.88,3394,1.43406
1.89,3430,1.45002
1.9,3466,1.47021
1.91,3502,1.45504
1.92,3534,1.48026
1.93,3567,1.49241
1.94,3607,1.51237
1.95,3642,1.51602
1.96,3694,1.53704
1.97,3753,1.53211
1.98,3817,1.54678
1.99,3881,1.56739
2,3946,1.59064
2.01,3993,1.60818
2.02,4035,1.60745
2.03,4079,1.62518
2.04,4126,1.64161
2.05,4170,1.63189
2.06,4225,1.65555
2.07,4277,1.67463
2.08,4318,1.69032
2.09,4359,1.71026
2.1,4418,1.72522
2.11,4476,1.73728
2.12,4531,1.75336
2.13,4588,1.76902
2.14,4632,1.72237
2.15,4665,1.72949
2.16,4692,1.74337
2.17,4715,1.75685
2.18,4737,1.76581
2.19,4767,1.77152
2.2,4797,1.77846
2.21,4824,1.78947
2.22,4859,1.79967
2.23,4895,1.8062
2.24,4924,1.76949
2.25,4956,1.77505
2.26,4985,1.7834
2.27,5008,1.78817
2.28,5026,1.70391
2.29,5038,1.70769
2.3,5048,1.71297
2.31,5058,1.69677
2.32,5075,1.67028
2.33,5100,1.67131
2.34,5117,1.67277
2.35,5120,1.66661
2.36,5122,1.66806
2.37,5127,1.67133
2.38,5133,1.67388
2.39,5151,1.67012
2.4,5171,1.6741
2.41,5185,1.67628
2.42,5191,1.65555
2.43,5194,1.65734
2.44,5195,1.65948
2.45,5203,1.66198
2.46,5209,1.65362
2.47,5218,1.65646
2.48,5226,1.66036
2.49,5236,1.63796
2.5,5235,1.64215
2.51,5249,1.64634
2.52,5259,1.64844
2.53,5266,1.56683
2.54,5268,1.56848
2.55,5281,1.57113
2.56,5289,1.57279
2.57,5295,1.5751
2.58,5295,1.57875
2.59,5305,1.58106
2.6,5311,1.56589
2.61,5315,1.56981
2.62,5320,1.57039
2.63,5329,1.56121
2.64,5333,1.5588
2.65,5348,1.5634
2.66,5369,1.56458
2.67,5393,1.56876
2.68,5414,1.57262
2.69,5443,1.57031
2.7,5453,1.57543
2.71,5460,1.57639
2.72,5468,1.58246
2.73,5482,1.58726
2.74,5495,1.59302
2.75,5507,1.55123
2.76,5516,1.55495
2.77,5531,1.56023
2.78,5548,1.55912
2.79,5544,1.56438
2.8,5553,1.56963
2.81,5565,1.57365
2.82,5573,1.57767
2.83,5593,1.55527
2.84,5622,1.55801
2.85,5643,1.56135
2.86,5667,1.55927
2.87,5697,1.56351
2.88,5703,1.56774
2.89,5714,1.56703
2.9,5732,1.57065
2.91,5742,1.55988
2.92,5744,1.56317
2.93,5756,1.56497
2.94,5764,1.56706
2.95,5764,1.56976
2.96,5768,1.57095
2.97,5781,1.57365
2.98,5790,1.57634
2.99,5799,1.53593
3,5820,1.53826
3.01,5837,1.50158
3.02,5843,1.50442
3.03,5853,1.49171
3.04,5864,1.48411
3.05,5867,1.48523
3.06,5876,1.48663
3.07,5882,1.48719
3.08,5891,1.4883
3.09,5898,1.48914
3.1,5893,1.49082
3.11,5885,1.49305
3.12,5882,1.49389
3.13,5886,1.49473
3.14,5886,1.42188
3.15,5903,1.42215
3.16,5915,1.42241
3.17,5922,1.42348
3.18,5917,1.42401
3.19,5932,1.42507
3.2,5930,1.41455
3.21,5935,1.41587
3.22,5936,1.41719
3.23,5939,1.39856
3.24,5937,1.39708
3.25,5937,1.39786
3.26,5932,1.39967
3.27,5924,1.40123
3.28,5929,1.40123
3.29,5928,1.40226
3.3,5933,1.40252
3.31,5939,1.40434
3.32,5955,1.38559
3.33,5958,1.38661
3.34,5960,1.38815
3.35,5966,1.38917
3.36,5979,1.3907
3.37,5988,1.39249
3.38,5999,1.39428
3.39,6017,1.38453
3.4,6030,1.38681
3.41,6039,1.38859
3.42,6045,1.39011
3.43,6048,1.39289
3.44,6042,1.39517
3.45,6047,1.3972
3.46,6052,1.40075
3.47,6059,1.40556
3.48,6072,1.40809
3.49,6087,1.41037
3.5,6084,1.40312
3.51,6089,1.40714
3.52,6097,1.41016
3.53,6110,1.41443
3.54,6116,1.42071
3.55,6139,1.42397
3.56,6156,1.4295
3.57,6173,1.43503
3.58,6178,1.43955
3.59,6192,1.44583
3.6,6213,1.4496
3.61,6224,1.45513
3.62,6237,1.45965
3.63,6277,1.47045
3.64,6298,1.39733
3.65,6308,1.40446
3.66,6346,1.40945
3.67,6383,1.41634
3.68,6399,1.42085
3.69,6434,1.43059
3.7,6465,1.42914
3.71,6472,1.43833
3.72,6504,1.44517
3.73,6531,1.45554
3.74,6552,1.46237
3.75,6585,1.47039
3.76,6627,1.47911
3.77,6658,1.48547
3.78,6692,1.49348
3.79,6737,1.50385
3.8,6770,1.51234
3.81,6801,1.52011
3.82,6821,1.5286
3.83,6841,1.5392
3.84,6866,1.54981
3.85,6895,1.55947
3.86,6928,1.57008
3.87,6959,1.58257
3.88,6999,1.59294
3.89,7051,1.60307
3.9,7096,1.61273
3.91,7154,1.62263
3.92,7214,1.56136
3.93,7263,1.57331
3.94,7293,1.58345
3.95,7339,1.59157
3.96,7376,1.6033
3.97,7418,1.60692
3.98,7476,1.61747
3.99,7531,1.62982
4,7585,1.63992
4.01,7624,1.62531
4.02,7669,1.61845
4.03,7691,1.62722
4.04,7712,1.63533
4.05,7732,1.64431
4.06,7768,1.6289
4.07,7798,1.63836
4.08,7832,1.63795
4.09,7888,1.63644
4.1,7936,1.64475
4.11,7958,1.63162
4.12,7995,1.64128
4.13,8053,1.64927
4.14,8084,1.65662
4.15,8113,1.66481
4.16,8165,1.67216
4.17,8199,1.66745
4.18,8214,1.67397
4.19,8233,1.68044
4.2,8260,1.68815
4.21,8282,1.69566
4.22,8312,1.70088
4.23,8365,1.70776
4.24,8413,1.71735
4.25,8464,1.71911
4.26,8516,1.72598
4.27,8563,1.72808
4.28,8586,1.73514
4.29,8606,1.74095
4.3,8622,1.7478
4.31,8657,1.75403
4.32,8673,1.73327
4.33,8694,1.73879
4.34,8728,1.7439
4.35,8753,1.74942
4.36,8777,1.75515
4.37,8811,1.73337
4.38,8849,1.738
4.39,8889,1.74424
4.4,8921,1.74827
4.41,8948,1.75209
4.42,8980,1.75612
4.43,8991,1.71607
4.44,9002,1.71999
4.45,9022,1.72333
4.46,9027,1.72862
4.47,9019,1.73235
4.48,9030,1.73608
4.49,9066,1.73902
4.5,9093,1.74275
4.51,9110,1.74726
4.52,9140,1.74883
4.53,9175,1.75157
4.54,9187,1.75432
4.55,9197,1.71426
4.56,9204,1.71713
4.57,9222,1.72153
4.58,9218,1.72459
4.59,9208,1.72918
4.6,9217,1.73148
4.61,9235,1.73435
4.62,9241,1.68713
4.63,9263,1.68806
4.64,9295,1.68167
4.65,9308,1.68334
4.66,9328,1.68611
4.67,9339,1.67084
4.68,9342,1.67175
4.69,9338,1.6734
4.7,9352,1.67432
4.71,9346,1.67578
4.72,9352,1.67762
4.73,9362,1.68
4.74,9365,1.68201
4.75,9365,1.6833
4.76,9380,1.68476
4.77,9379,1.68659
4.78,9389,1.68861
4.79,9397,1.68971
4.8,9408,1.69136
4.81,9418,1.64075
4.82,9428,1.6427
4.83,9429,1.6343
4.84,9425,1.6366
4.85,9415,1.63765
4.86,9415,1.63854
4.87,9441,1.63977
4.88,9457,1.64171
4.89,9480,1.64277
4.9,9504,1.64365
4.91,9526,1.63154
4.92,9534,1.63347
4.93,9529,1.63539
4.94,9524,1.63679
4.95,9516,1.63906
4.96,9501,1.63994
4.97,9492,1.64168
4.98,9504,1.64326
4.99,9514,1.64448


==> data/simulations/fb_par1.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.14979
0.05,12,1.90096
0.06,19,2.41914
0.07,25,2.92497
0.08,40,1.36094
0.09,60,1.6101
0.1,69,1.86936
0.11,86,1.55829
0.12,115,1.23689
0.13,139,1.40074
0.14,157,1.67805
0.15,182,1.88502
0.16,203,1.76549
0.17,237,1.45388
0.18,276,1.46684
0.19,309,1.49448
0.2,335,1.26842
0.21,366,1.26842
0.22,378,1.26842
0.23,384,1.28644
0.24,399,1.3437
0.25,411,1.45059
0.26,415,1.53892
0.27,416,1.76492
0.28,425,1.75712
0.29,451,1.75933
0.3,504,1.68848
0.31,564,1.49369
0.32,624,1.50138
0.33,677,1.5065
0.34,706,1.5065
0.35,717,1.49606
0.36,722,1.48163
0.37,725,1.49826
0.38,723,1.46979
0.39,729,1.48992
0.4,738,1.31004
0.41,754,1.31202
0.42,773,1.31202
0.43,796,1.31202
0.44,810,1.31202
0.45,817,1.31334
0.46,819,1.34287
0.47,818,1.38225
0.48,818,1.38705
0.49,819,1.48187
0.5,827,1.56485
0.51,847,1.62912
0.52,882,1.69879
0.53,934,1.72478
0.54,1004,1.73851
0.55,1080,1.76934
0.56,1152,1.80175
0.57,1221,1.78181
0.58,1277,1.79577
0.59,1322,1.61161
0.6,1358,1.61161
0.61,1383,1.61161
0.62,1398,1.61438
0.63,1406,1.56876
0.64,1411,1.51421
0.65,1412,1.51808
0.66,1414,1.51439
0.67,1418,1.52207
0.68,1425,1.53469
0.69,1428,1.54897
0.7,1433,1.56806
0.71,1444,1.52969
0.72,1453,1.55272
0.73,1463,1.49794
0.74,1485,1.49903
0.75,1510,1.50018
0.76,1532,1.49925
0.77,1552,1.47548
0.78,1571,1.39347
0.79,1582,1.33961
0.8,1587,1.34163
0.81,1593,1.34127
0.82,1602,1.34127
0.83,1604,1.34127
0.84,1605,1.3443
0.85,1607,1.34733
0.86,1608,1.33016
0.87,1608,1.33163
0.88,1614,1.34447
0.89,1618,1.35238
0.9,1626,1.35732
0.91,1636,1.33877
0.92,1648,1.36011
0.93,1657,1.38684
0.94,1669,1.40303
0.95,1682,1.44992
0.96,1702,1.43948
0.97,1730,1.48359
0.98,1770,1.52501
0.99,1823,1.57092
1,1881,1.61734
1.01,1939,1.60588
1.02,2001,1.61749
1.03,2060,1.66627
1.04,2111,1.71661
1.05,2170,1.71604
1.06,2231,1.74495
1.07,2290,1.76309
1.08,2356,1.74108
1.09,2423,1.76122
1.1,2477,1.77171
1.11,2522,1.7446
1.12,2555,1.76248
1.13,2579,1.71967
1.14,2612,1.69221
1.15,2638,1.67118
1.16,2660,1.67698
1.17,2682,1.68061
1.18,2704,1.68423
1.19,2721,1.64468
1.2,2733,1.6468
1.21,2743,1.61063
1.22,2749,1.58491
1.23,2759,1.58627
1.24,2754,1.59034
1.25,2757,1.59169
1.26,2768,1.59576
1.27,2776,1.59265
1.28,2771,1.59671
1.29,2770,1.59874
1.3,2776,1.57802
1.31,2773,1.56089
1.32,2779,1.56941
1.33,2787,1.57335
1.34,2801,1.57925
1.35,2805,1.58778
1.36,2820,1.53065
1.37,2828,1.54263
1.38,2836,1.55146
1.39,2848,1.5584
1.4,2870,1.5666
1.41,2883,1.56885
1.42,2905,1.56221
1.43,2925,1.5678
1.44,2940,1.56277
1.45,2946,1.53913
1.46,2963,1.55177
1.47,2972,1.51788
1.48,2986,1.5214
1.49,2999,1.52491
1.5,3022,1.52842
1.51,3039,1.53018
1.52,3048,1.53311
1.53,3058,1.53487
1.54,3067,1.42314
1.55,3070,1.42584
1.56,3070,1.42801
1.57,3080,1.40167
1.58,3089,1.40326
1.59,3102,1.39487
1.6,3108,1.39698
1.61,3115,1.37356
1.62,3120,1.3746
1.63,3126,1.37076
1.64,3129,1.36894
1.65,3136,1.36946
1.66,3138,1.37203
1.67,3136,1.37203
1.68,3141,1.37305
1.69,3139,1.37665
1.7,3136,1.38024
1.71,3137,1.38332
1.72,3153,1.38692
1.73,3155,1.33362
1.74,3153,1.34198
1.75,3164,1.34934
1.76,3176,1.35868
1.77,3181,1.36604
1.78,3190,1.35843
1.79,3214,1.36523
1.8,3230,1.36953
1.81,3250,1.38115
1.82,3267,1.3976
1.83,3287,1.39931
1.84,3303,1.38555
1.85,3328,1.39335
1.86,3350,1.40789
1.87,3378,1.42338
1.88,3411,1.43561
1.89,3450,1.45938
1.9,3476,1.47943
1.91,3506,1.47335
1.92,3545,1.47112
1.93,3582,1.48775
1.94,3626,1.5097
1.95,3682,1.533
1.96,3743,1.55136
1.97,3798,1.55628
1.98,3853,1.57625
1.99,3905,1.60155
2,3951,1.62153
2.01,4000,1.64328
2.02,4049,1.61883
2.03,4104,1.64382
2.04,4159,1.66062
2.05,4216,1.67915
2.06,4266,1.70199
2.07,4321,1.71965
2.08,4371,1.7468
2.09,4412,1.72685
2.1,4472,1.7382
2.11,4532,1.75292
2.12,4577,1.7668
2.13,4623,1.78236
2.14,4679,1.7954
2.15,4701,1.8118
2.16,4735,1.82316
2.17,4783,1.74594
2.18,4817,1.73787
2.19,4846,1.74697
2.2,4886,1.75687
2.21,4909,1.76359
2.22,4923,1.77191
2.23,4945,1.72959
2.24,4961,1.73497
2.25,4979,1.73997
2.26,4996,1.74729
2.27,5027,1.72721
2.28,5051,1.70057
2.29,5071,1.70429
2.3,5098,1.70653
2.31,5119,1.68616
2.32,5120,1.68946
2.33,5128,1.6935
2.34,5138,1.69717
2.35,5140,1.70194
2.36,5148,1.67945
2.37,5157,1.67551
2.38,5172,1.67372
2.39,5178,1.6766
2.4,5179,1.67911
2.41,5187,1.67911
2.42,5205,1.67911
2.43,5212,1.62733
2.44,5232,1.62837
2.45,5255,1.63116
2.46,5266,1.62701
2.47,5265,1.6284
2.48,5258,1.63083
2.49,5246,1.63257
2.5,5242,1.59854
2.51,5230,1.60058
2.52,5235,1.60092
2.53,5249,1.60329
2.54,5266,1.60499
2.55,5267,1.59035
2.56,5275,1.59337
2.57,5273,1.59505
2.58,5274,1.59706
2.59,5278,1.59841
2.6,5291,1.60076
2.61,5311,1.60344
2.62,5321,1.60512
2.63,5340,1.60882
2.64,5355,1.61284
2.65,5358,1.61587
2.66,5354,1.61855
2.67,5354,1.62258
2.68,5351,1.62493
2.69,5353,1.56479
2.7,5360,1.56801
2.71,5374,1.57189
2.72,5399,1.57152
2.73,5417,1.56073
2.74,5424,1.56295
2.75,5439,1.569
2.76,5447,1.57314
2.77,5452,1.576
2.78,5461,1.57919
2.79,5468,1.58237
2.8,5487,1.58587
2.81,5506,1.59096
2.82,5519,1.53782
2.83,5528,1.54119
2.84,5543,1.54487
2.85,5541,1.55039
2.86,5564,1.55254
2.87,5586,1.55683
2.88,5612,1.56266
2.89,5631,1.5648
2.9,5650,1.56787
2.91,5650,1.5694
2.92,5655,1.57369
2.93,5653,1.52728
2.94,5670,1.48938
2.95,5680,1.49255
2.96,5682,1.49515
2.97,5688,1.49584
2.98,5707,1.49757
2.99,5719,1.49959
3,5734,1.50161
3.01,5756,1.50277
3.02,5777,1.50508
3.03,5778,1.5071
3.04,5763,1.50825
3.05,5754,1.46136
3.06,5751,1.4622
3.07,5755,1.46332
3.08,5764,1.46527
3.09,5779,1.46611
3.1,5803,1.45402
3.11,5819,1.43555
3.12,5828,1.42001
3.13,5842,1.41691
3.14,5857,1.41852
3.15,5844,1.41933
3.16,5843,1.41587
3.17,5841,1.41667
3.18,5837,1.41694
3.19,5842,1.41775
3.2,5870,1.41629
3.21,5876,1.41736
3.22,5880,1.4187
3.23,5889,1.42032
3.24,5887,1.4222
3.25,5882,1.41855
3.26,5891,1.41961
3.27,5895,1.42174
3.28,5894,1.41464
3.29,5900,1.41622
3.3,5896,1.41702
3.31,5892,1.41834
3.32,5893,1.41887
3.33,5902,1.40112
3.34,5911,1.37913
3.35,5921,1.36532
3.36,5934,1.36786
3.37,5952,1.37116
3.38,5959,1.37395
3.39,5958,1.37649
3.4,5968,1.37851
3.41,5980,1.3808
3.42,5976,1.3841
3.43,5987,1.38841
3.44,5999,1.39171
3.45,6015,1.39526
3.46,6018,1.39907
3.47,6030,1.40262
3.48,6031,1.40516
3.49,6039,1.40947
3.5,6043,1.41251
3.51,6052,1.41987
3.52,6063,1.41938
3.53,6081,1.36735
3.54,6100,1.3722
3.55,6116,1.37705
3.56,6134,1.38272
3.57,6150,1.38684
3.58,6164,1.39169
3.59,6180,1.39606
3.6,6206,1.40139
3.61,6226,1.40866
3.62,6247,1.41691
3.63,6279,1.39766
3.64,6309,1.40385
3.65,6337,1.41123
3.66,6377,1.41884
3.67,6411,1.42527
3.68,6438,1.43384
3.69,6461,1.43932
3.7,6486,1.44979
3.71,6504,1.45717
3.72,6542,1.4471
3.73,6570,1.45368
3.74,6607,1.43902
3.75,6644,1.44873
3.76,6684,1.45659
3.77,6707,1.4693
3.78,6736,1.46984
3.79,6757,1.47948
3.8,6783,1.48913
3.81,6817,1.4967
3.82,6859,1.48677
3.83,6902,1.49627
3.84,6951,1.506
3.85,6991,1.50846
3.86,7022,1.52219
3.87,7060,1.53164
3.88,7101,1.5411
3.89,7134,1.5519
3.9,7171,1.56293
3.91,7224,1.57238
3.92,7267,1.56924
3.93,7323,1.58063
3.94,7379,1.59247
3.95,7430,1.60253
3.96,7473,1.61258
3.97,7517,1.62197
3.98,7558,1.63314
3.99,7599,1.6414
4,7652,1.65079
4.01,7686,1.63979
4.02,7730,1.64994
4.03,7761,1.65789
4.04,7801,1.66958
4.05,7831,1.67775
4.06,7882,1.6879
4.07,7925,1.69695
4.08,7956,1.70777
4.09,7977,1.71505
4.1,8011,1.7241
4.11,8036,1.67254
4.12,8063,1.68084
4.13,8106,1.68472
4.14,8158,1.69321
4.15,8197,1.70297
4.16,8239,1.71018
4.17,8277,1.7174
4.18,8300,1.7244
4.19,8334,1.73416
4.2,8364,1.73947
4.21,8386,1.74942
4.22,8428,1.75641
4.23,8469,1.74597
4.24,8494,1.75267
4.25,8533,1.70225
4.26,8576,1.70833
4.27,8605,1.71746
4.28,8636,1.72577
4.29,8681,1.71649
4.3,8703,1.72131
4.31,8742,1.72755
4.32,8774,1.73032
4.33,8806,1.73414
4.34,8841,1.73795
4.35,8863,1.74378
4.36,8872,1.749
4.37,8902,1.75442
4.38,8947,1.75763
4.39,8972,1.76365
4.4,9014,1.76767
4.41,9055,1.77248
4.42,9063,1.7763
4.43,9075,1.78051
4.44,9093,1.78453
4.45,9108,1.78814
4.46,9112,1.79156
4.47,9128,1.79537
4.48,9141,1.80019
4.49,9154,1.8038
4.5,9176,1.80721
4.51,9188,1.81083
4.52,9207,1.81324
4.53,9216,1.79716
4.54,9219,1.79974
4.55,9227,1.80312
4.56,9245,1.8057
4.57,9267,1.75145
4.58,9285,1.73147
4.59,9307,1.73413
4.6,9331,1.73621
4.61,9363,1.7383
4.62,9373,1.74058
4.63,9392,1.70981
4.64,9404,1.68962
4.65,9410,1.6856
4.66,9423,1.68762
4.67,9414,1.68872
4.68,9412,1.69073
4.69,9402,1.69165
4.7,9396,1.69348
4.71,9380,1.6955
4.72,9409,1.6966
4.73,9418,1.69824
4.74,9438,1.69879
4.75,9452,1.70063
4.76,9473,1.70154
4.77,9487,1.70319
4.78,9489,1.70447
4.79,9498,1.70649
4.8,9502,1.70685
4.81,9498,1.70759
4.82,9489,1.66224
4.83,9499,1.66367
4.84,9502,1.66598
4.85,9505,1.66652
4.86,9520,1.66688
4.87,9532,1.66777
4.88,9546,1.64551
4.89,9549,1.64727
4.9,9557,1.64832
4.91,9550,1.64885
4.92,9548,1.65008
4.93,9540,1.65078
4.94,9552,1.65219
4.95,9562,1.65324
4.96,9563,1.61727
4.97,9571,1.61813
4.98,9578,1.60747
4.99,9582,1.60815


==> data/simulations/fb_par2.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.05
0.03,1,1.05
0.04,2,1.09038
0.05,12,1.88525
0.06,19,2.32406
0.07,25,2.98013
0.08,39,1.37857
0.09,59,1.59334
0.1,69,1.78788
0.11,85,1.55398
0.12,112,1.32042
0.13,137,1.39751
0.14,156,1.67125
0.15,181,1.79611
0.16,204,1.75448
0.17,235,1.52418
0.18,272,1.49296
0.19,305,1.53724
0.2,328,1.36558
0.21,360,1.36558
0.22,376,1.36558
0.23,387,1.26338
0.24,402,1.31586
0.25,416,1.40895
0.26,420,1.54677
0.27,423,1.74163
0.28,430,1.78529
0.29,459,1.69542
0.3,514,1.56434
0.31,574,1.56706
0.32,634,1.57794
0.33,682,1.51157
0.34,706,1.51929
0.35,711,1.4997
0.36,714,1.52419
0.37,716,1.54775
0.38,721,1.54784
0.39,730,1.44559
0.4,745,1.44775
0.41,765,1.37676
0.42,786,1.37881
0.43,808,1.37881
0.44,822,1.37881
0.45,827,1.32155
0.46,828,1.3219
0.47,829,1.35988
0.48,827,1.36773
0.49,832,1.4515
0.5,845,1.49004
0.51,864,1.5924
0.52,897,1.67393
0.53,941,1.71727
0.54,999,1.73854
0.55,1066,1.7306
0.56,1133,1.7427
0.57,1195,1.69559
0.58,1256,1.70604
0.59,1306,1.62948
0.6,1343,1.6309
0.61,1367,1.59973
0.62,1382,1.60389
0.63,1387,1.57813
0.64,1389,1.5849
0.65,1389,1.59302
0.66,1395,1.59979
0.67,1405,1.60791
0.68,1414,1.62821
0.69,1425,1.65528
0.7,1437,1.51324
0.71,1444,1.53638
0.72,1453,1.52283
0.73,1471,1.53464
0.74,1493,1.54203
0.75,1516,1.55145
0.76,1542,1.50172
0.77,1566,1.47366
0.78,1581,1.47595
0.79,1588,1.47816
0.8,1597,1.47926
0.81,1609,1.43505
0.82,1614,1.36986
0.83,1618,1.36986
0.84,1624,1.3719
0.85,1624,1.37495
0.86,1625,1.37698
0.87,1626,1.38715
0.88,1630,1.39325
0.89,1629,1.3303
0.9,1636,1.33608
0.91,1641,1.34861
0.92,1651,1.34734
0.93,1664,1.37052
0.94,1677,1.40935
0.95,1686,1.3958
0.96,1698,1.44009
0.97,1718,1.47445
0.98,1751,1.52055
0.99,1798,1.55371
1,1857,1.59246
1.01,1920,1.57355
1.02,1981,1.61608
1.03,2038,1.62028
1.04,2094,1.66494
1.05,2145,1.71962
1.06,2201,1.71513
1.07,2262,1.73733
1.08,2323,1.76446
1.09,2386,1.73352
1.1,2451,1.75426
1.11,2501,1.71841
1.12,2536,1.7036
1.13,2570,1.71206
1.14,2598,1.70589
1.15,2616,1.71265
1.16,2637,1.71715
1.17,2661,1.68481
1.18,2673,1.66766
1.19,2683,1.66983
1.2,2695,1.67128
1.21,2712,1.62627
1.22,2721,1.62768
1.23,2731,1.63332
1.24,2732,1.63895
1.25,2731,1.646
1.26,2727,1.5742
1.27,2730,1.55855
1.28,2735,1.56187
1.29,2748,1.56519
1.3,2760,1.55902
1.31,2769,1.5656
1.32,2783,1.57415
1.33,2794,1.58468
1.34,2799,1.59586
1.35,2811,1.54165
1.36,2826,1.54671
1.37,2836,1.55619
1.38,2853,1.55706
1.39,2870,1.56525
1.4,2885,1.53086
1.41,2894,1.51206
1.42,2901,1.51112
1.43,2906,1.51118
1.44,2923,1.52008
1.45,2942,1.5284
1.46,2963,1.5379
1.47,2986,1.54562
1.48,3002,1.54918
1.49,3020,1.50269
1.5,3035,1.509
1.51,3047,1.49777
1.52,3055,1.49876
1.53,3069,1.47507
1.54,3080,1.4722
1.55,3096,1.45159
1.56,3108,1.45431
1.57,3119,1.45594
1.58,3130,1.45702
1.59,3141,1.45757
1.6,3140,1.45866
1.61,3143,1.46029
1.62,3149,1.42825
1.63,3152,1.42985
1.64,3153,1.43212
1.65,3154,1.43265
1.66,3157,1.43478
1.67,3156,1.4369
1.68,3158,1.43902
1.69,3160,1.39515
1.7,3171,1.39823
1.71,3175,1.40337
1.72,3188,1.36405
1.73,3192,1.36703
1.74,3193,1.37101
1.75,3200,1.37597
1.76,3214,1.38094
1.77,3225,1.39138
1.78,3236,1.39535
1.79,3243,1.37034
1.8,3240,1.37958
1.81,3245,1.3893
1.82,3261,1.4029
1.83,3284,1.39959
1.84,3314,1.41496
1.85,3340,1.43224
1.86,3368,1.43262
1.87,3390,1.44448
1.88,3420,1.4219
1.89,3449,1.43372
1.9,3489,1.45954
1.91,3521,1.47752
1.92,3551,1.49828
1.93,3587,1.51626
1.94,3628,1.53886
1.95,3663,1.56284
1.96,3709,1.56939
1.97,3759,1.58862
1.98,3798,1.56097
1.99,3848,1.55141
2,3908,1.5713
2.01,3963,1.59119
2.02,4022,1.61108
2.03,4087,1.62967
2.04,4145,1.63011
2.05,4190,1.65058
2.06,4229,1.66636
2.07,4275,1.68513
2.08,4318,1.66214
2.09,4355,1.67667
2.1,4405,1.69328
2.11,4468,1.70864
2.12,4512,1.72484
2.13,4555,1.73854
2.14,4602,1.75806
2.15,4640,1.76968
2.16,4666,1.72861
2.17,4708,1.73071
2.18,4754,1.73993
2.19,4788,1.7342
2.2,4829,1.73002
2.21,4870,1.74026
2.22,4893,1.72944
2.23,4916,1.73489
2.24,4946,1.74073
2.25,4961,1.74774
2.26,4984,1.75202
2.27,5008,1.75825
2.28,5017,1.76214
2.29,5025,1.71757
2.3,5042,1.72211
2.31,5054,1.70197
2.32,5067,1.65946
2.33,5082,1.6631
2.34,5093,1.66383
2.35,5109,1.66637
2.36,5120,1.67037
2.37,5127,1.67437
2.38,5144,1.67655
2.39,5167,1.67655
2.4,5170,1.66189
2.41,5166,1.66477
2.42,5171,1.66693
2.43,5171,1.66909
2.44,5162,1.67053
2.45,5167,1.61919
2.46,5179,1.62232
2.47,5183,1.62441
2.48,5191,1.58087
2.49,5207,1.58324
2.5,5211,1.58764
2.51,5219,1.59035
2.52,5232,1.59272
2.53,5242,1.59543
2.54,5247,1.59712
2.55,5256,1.59656
2.56,5262,1.59993
2.57,5266,1.60263
2.58,5269,1.60466
2.59,5281,1.60736
2.6,5298,1.55803
2.61,5310,1.5626
2.62,5327,1.5662
2.63,5336,1.56914
2.64,5337,1.57143
2.65,5339,1.5747
2.66,5349,1.57493
2.67,5356,1.57049
2.68,5372,1.56058
2.69,5393,1.53569
2.7,5409,1.5401
2.71,5416,1.5442
2.72,5425,1.5483
2.73,5430,1.54703
2.74,5435,1.55015
2.75,5449,1.55297
2.76,5470,1.55704
2.77,5486,1.56205
2.78,5513,1.56675
2.79,5536,1.5596
2.8,5541,1.56333
2.81,5539,1.55113
2.82,5545,1.5458
2.83,5550,1.54916
2.84,5560,1.55222
2.85,5586,1.52379
2.86,5610,1.52768
2.87,5643,1.53097
2.88,5658,1.53455
2.89,5675,1.53784
2.9,5689,1.54173
2.91,5705,1.54621
2.92,5702,1.54831
2.93,5703,1.55279
2.94,5709,1.55578
2.95,5714,1.55787
2.96,5720,1.56056
2.97,5742,1.56385
2.98,5773,1.56714
2.99,5790,1.56893
3,5808,1.57133
3.01,5832,1.57432
3.02,5845,1.57671
3.03,5850,1.5785
3.04,5844,1.58119
3.05,5848,1.52947
3.06,5854,1.5312
3.07,5857,1.51122
3.08,5869,1.51207
3.09,5882,1.51293
3.1,5889,1.51663
3.11,5897,1.51862
3.12,5900,1.52005
3.13,5908,1.52147
3.14,5918,1.46371
3.15,5920,1.4648
3.16,5916,1.46535
3.17,5926,1.46151
3.18,5924,1.46315
3.19,5921,1.46342
3.2,5918,1.43362
3.21,5925,1.4363
3.22,5931,1.43656
3.23,5938,1.43683
3.24,5941,1.42966
3.25,5947,1.43098
3.26,5946,1.43205
3.27,5944,1.43311
3.28,5936,1.43497
3.29,5942,1.4363
3.3,5954,1.43762
3.31,5964,1.43895
3.32,5972,1.44081
3.33,5987,1.44293
3.34,5999,1.44479
3.35,6006,1.44692
3.36,6006,1.4501
3.37,6003,1.4517
3.38,6005,1.45462
3.39,6011,1.45727
3.4,6017,1.45913
3.41,6035,1.46232
3.42,6049,1.4663
3.43,6059,1.46922
3.44,6069,1.39088
3.45,6074,1.39414
3.46,6074,1.3959
3.47,6078,1.39916
3.48,6080,1.40117
3.49,6088,1.40494
3.5,6100,1.40795
3.51,6115,1.41074
3.52,6131,1.41225
3.53,6148,1.39632
3.54,6160,1.39763
3.55,6172,1.39347
3.56,6173,1.39593
3.57,6175,1.40032
3.58,6181,1.40642
3.59,6198,1.40956
3.6,6214,1.39705
3.61,6250,1.4021
3.62,6293,1.40715
3.63,6332,1.41292
3.64,6353,1.4138
3.65,6384,1.41834
3.66,6399,1.42384
3.67,6403,1.43124
3.68,6425,1.43817
3.69,6450,1.44486
3.7,6476,1.44567
3.71,6507,1.45303
3.72,6552,1.46158
3.73,6571,1.47132
3.74,6602,1.44208
3.75,6630,1.44971
3.76,6671,1.45779
3.77,6699,1.4661
3.78,6732,1.47396
3.79,6769,1.48112
3.8,6806,1.47503
3.81,6834,1.48464
3.82,6859,1.49515
3.83,6902,1.50247
3.84,6936,1.51253
3.85,6969,1.51583
3.86,7005,1.52631
3.87,7052,1.53497
3.88,7084,1.52914
3.89,7126,1.53613
3.9,7160,1.54335
3.91,7184,1.55237
3.92,7215,1.56185
3.93,7248,1.572
3.94,7271,1.58193
3.95,7308,1.59253
3.96,7353,1.60043
3.97,7394,1.60968
3.98,7435,1.62073
3.99,7491,1.62908
4,7551,1.59531
4.01,7597,1.60518
4.02,7636,1.61637
4.03,7691,1.62581
4.04,7732,1.63722
4.05,7765,1.64886
4.06,7815,1.62847
4.07,7854,1.63666
4.08,7888,1.64635
4.09,7911,1.65582
4.1,7929,1.63877
4.11,7946,1.64831
4.12,7972,1.65806
4.13,7993,1.66654
4.14,8030,1.67735
4.15,8077,1.68582
4.16,8128,1.69303
4.17,8188,1.70108
4.18,8242,1.70871
4.19,8299,1.71444
4.2,8349,1.72334
4.21,8370,1.73203
4.22,8390,1.74008
4.23,8415,1.74094
4.24,8439,1.74766
4.25,8456,1.75483
4.26,8491,1.76137
4.27,8516,1.76855
4.28,8550,1.7753
4.29,8592,1.78311
4.3,8638,1.79028
4.31,8666,1.79619
4.32,8708,1.78298
4.33,8745,1.78799
4.34,8764,1.79341
4.35,8784,1.79884
4.36,8821,1.80385
4.37,8858,1.73185
4.38,8878,1.71052
4.39,8904,1.71485
4.4,8939,1.71977
4.41,8968,1.72547
4.42,8979,1.73
4.43,9004,1.73452
4.44,9029,1.73807
4.45,9042,1.7418
4.46,9070,1.74554
4.47,9096,1.74849
4.48,9109,1.75223
4.49,9112,1.7216
4.5,9125,1.72565
4.51,9128,1.72854
4.52,9132,1.73086
4.53,9145,1.73356
4.54,9159,1.72614
4.55,9166,1.72882
4.56,9178,1.73093
4.57,9202,1.73247
4.58,9221,1.73362
4.59,9244,1.73688
4.6,9266,1.73918
4.61,9281,1.74129
4.62,9292,1.7434
4.63,9311,1.71866
4.64,9319,1.72036
4.65,9322,1.72262
4.66,9319,1.7247
4.67,9306,1.72565
4.68,9297,1.72735
4.69,9300,1.72867
4.7,9309,1.72942
4.71,9322,1.63739
4.72,9349,1.63936
4.73,9369,1.62814
4.74,9373,1.62835
4.75,9369,1.62941
4.76,9360,1.63136
4.77,9346,1.63278
4.78,9344,1.63473
4.79,9348,1.63614
4.8,9364,1.63774
4.81,9390,1.63916
4.82,9414,1.6411
4.83,9425,1.64234
4.84,9432,1.6427
4.85,9439,1.64341
4.86,9454,1.64429
4.87,9458,1.64571
4.88,9459,1.63967
4.89,9461,1.6409
4.9,9461,1.64249
4.91,9456,1.64319
4.92,9457,1.64496
4.93,9451,1.64531
4.94,9458,1.64566
4.95,9449,1.6476
4.96,9436,1.61308
4.97,9426,1.61434
4.98,9433,1.61486
4.99,9435,1.61676


==> data/simulations/fb_par5.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.09433
0.03,1,1.09433
0.04,2,1.14156
0.05,12,1.9382
0.06,19,2.34956
0.07,25,2.9073
0.08,40,1.35902
0.09,60,1.65324
0.1,69,1.76492
0.11,86,1.50011
0.12,114,1.2409
0.13,138,1.41713
0.14,157,1.71083
0.15,181,1.89512
0.16,204,1.80299
0.17,236,1.5323
0.18,274,1.59506
0.19,307,1.50166
0.2,335,1.27438
0.21,363,1.27438
0.22,378,1.27822
0.23,387,1.27822
0.24,398,1.35194
0.25,409,1.41883
0.26,415,1.57881
0.27,417,1.70822
0.28,427,1.79242
0.29,459,1.74846
0.3,508,1.71404
0.31,569,1.65698
0.32,632,1.66265
0.33,681,1.68252
0.34,709,1.68252
0.35,722,1.50733
0.36,727,1.50393
0.37,727,1.47716
0.38,727,1.50757
0.39,732,1.41112
0.4,743,1.36272
0.41,757,1.34373
0.42,777,1.34373
0.43,796,1.34373
0.44,811,1.32485
0.45,817,1.30612
0.46,818,1.28739
0.47,818,1.33729
0.48,820,1.4132
0.49,820,1.52837
0.5,830,1.56728
0.51,852,1.62724
0.52,890,1.71552
0.53,953,1.67076
0.54,1027,1.72212
0.55,1102,1.72755
0.56,1167,1.78806
0.57,1223,1.79213
0.58,1266,1.71363
0.59,1307,1.6673
0.6,1342,1.67016
0.61,1378,1.67303
0.62,1398,1.67446
0.63,1408,1.64655
0.64,1412,1.58964
0.65,1419,1.59639
0.66,1419,1.59909
0.67,1423,1.52085
0.68,1428,1.51379
0.69,1438,1.53902
0.7,1441,1.53652
0.71,1450,1.49394
0.72,1461,1.50529
0.73,1475,1.50855
0.74,1487,1.49706
0.75,1507,1.46975
0.76,1526,1.46764
0.77,1542,1.41864
0.78,1556,1.37522
0.79,1569,1.37731
0.8,1578,1.37071
0.81,1581,1.36997
0.82,1592,1.36747
0.83,1597,1.34351
0.84,1597,1.34452
0.85,1598,1.32937
0.86,1604,1.33632
0.87,1605,1.33452
0.88,1606,1.34341
0.89,1614,1.33262
0.9,1619,1.33748
0.91,1626,1.35499
0.92,1633,1.38028
0.93,1642,1.37561
0.94,1654,1.39305
0.95,1670,1.42758
0.96,1692,1.47678
0.97,1726,1.52142
0.98,1773,1.52869
0.99,1831,1.55523
1,1900,1.56979
1.01,1962,1.60571
1.02,2018,1.61982
1.03,2071,1.66883
1.04,2111,1.69143
1.05,2157,1.73378
1.06,2215,1.71502
1.07,2277,1.73883
1.08,2332,1.76484
1.09,2402,1.71485
1.1,2453,1.73574
1.11,2492,1.75849
1.12,2533,1.77339
1.13,2583,1.73705
1.14,2616,1.74167
1.15,2643,1.74329
1.16,2671,1.74937
1.17,2689,1.66815
1.18,2700,1.67248
1.19,2708,1.64909
1.2,2721,1.65121
1.21,2735,1.65759
1.22,2744,1.6035
1.23,2752,1.60487
1.24,2757,1.60624
1.25,2759,1.60965
1.26,2760,1.61239
1.27,2764,1.61444
1.28,2769,1.61581
1.29,2774,1.56099
1.3,2785,1.5656
1.31,2789,1.53588
1.32,2791,1.54039
1.33,2798,1.54425
1.34,2809,1.55005
1.35,2813,1.55201
1.36,2823,1.50501
1.37,2835,1.50997
1.38,2844,1.51988
1.39,2850,1.52731
1.4,2864,1.53908
1.41,2879,1.54899
1.42,2892,1.55828
1.43,2901,1.56509
1.44,2918,1.57438
1.45,2931,1.48451
1.46,2951,1.48858
1.47,2971,1.49381
1.48,2988,1.49845
1.49,3000,1.50252
1.5,3020,1.50717
1.51,3028,1.51124
1.52,3034,1.51647
1.53,3038,1.44906
1.54,3048,1.45183
1.55,3051,1.4557
1.56,3054,1.45792
1.57,3064,1.39993
1.58,3077,1.40152
1.59,3079,1.40205
1.6,3081,1.40524
1.61,3089,1.40736
1.62,3089,1.40895
1.63,3092,1.3913
1.64,3100,1.39235
1.65,3108,1.39392
1.66,3113,1.37415
1.67,3120,1.37724
1.68,3123,1.38187
1.69,3123,1.38393
1.7,3123,1.38805
1.71,3123,1.39216
1.72,3133,1.39576
1.73,3140,1.40194
1.74,3151,1.40965
1.75,3168,1.35572
1.76,3177,1.35305
1.77,3183,1.35769
1.78,3199,1.36843
1.79,3211,1.36799
1.8,3216,1.37819
1.81,3236,1.38838
1.82,3252,1.4044
1.83,3270,1.42042
1.84,3293,1.43256
1.85,3318,1.45732
1.86,3351,1.45283
1.87,3386,1.47146
1.88,3421,1.492
1.89,3458,1.51398
1.9,3502,1.53022
1.91,3545,1.49126
1.92,3580,1.49152
1.93,3626,1.51107
1.94,3676,1.53152
1.95,3718,1.55062
1.96,3752,1.57426
1.97,3806,1.59619
1.98,3853,1.57166
1.99,3898,1.57593
2,3944,1.58873
2.01,3996,1.6076
2.02,4053,1.62618
2.03,4109,1.6215
2.04,4166,1.63583
2.05,4220,1.64982
2.06,4274,1.65004
2.07,4317,1.67314
2.08,4358,1.69204
2.09,4399,1.70716
2.1,4451,1.72479
2.11,4498,1.73949
2.12,4551,1.75461
2.13,4597,1.70163
2.14,4637,1.71304
2.15,4680,1.72592
2.16,4721,1.73276
2.17,4751,1.74322
2.18,4788,1.75569
2.19,4833,1.71309
2.2,4863,1.72324
2.21,4897,1.73182
2.22,4929,1.7404
2.23,4955,1.74494
2.24,4970,1.75304
2.25,4990,1.75927
2.26,5012,1.76627
2.27,5037,1.77016
2.28,5051,1.71935
2.29,5073,1.72387
2.3,5084,1.72801
2.31,5081,1.73178
2.32,5090,1.7363
2.33,5111,1.7412
2.34,5126,1.70316
2.35,5155,1.70537
2.36,5183,1.70794
2.37,5192,1.71052
2.38,5204,1.71162
2.39,5218,1.71199
2.4,5215,1.71346
2.41,5208,1.71714
2.42,5204,1.71898
2.43,5206,1.72082
2.44,5209,1.72376
2.45,5224,1.6606
2.46,5240,1.66201
2.47,5259,1.66231
2.48,5259,1.66443
2.49,5254,1.59852
2.5,5255,1.59988
2.51,5259,1.60047
2.52,5258,1.60251
2.53,5265,1.60523
2.54,5271,1.59302
2.55,5270,1.59672
2.56,5279,1.59941
2.57,5280,1.58639
2.58,5293,1.58872
2.59,5305,1.59072
2.6,5311,1.59172
2.61,5314,1.57736
2.62,5326,1.54709
2.63,5329,1.5487
2.64,5334,1.54999
2.65,5341,1.5492
2.66,5353,1.53707
2.67,5354,1.53898
2.68,5357,1.54185
2.69,5363,1.53871
2.7,5375,1.54315
2.71,5374,1.54569
2.72,5388,1.54918
2.73,5402,1.55125
2.74,5417,1.55505
2.75,5432,1.52921
2.76,5448,1.53139
2.77,5459,1.53543
2.78,5464,1.53822
2.79,5470,1.54351
2.8,5480,1.5491
2.81,5492,1.54737
2.82,5501,1.55016
2.83,5528,1.55294
2.84,5536,1.54723
2.85,5553,1.55092
2.86,5580,1.55523
2.87,5604,1.56015
2.88,5610,1.56261
2.89,5632,1.56507
2.9,5628,1.52314
2.91,5634,1.52643
2.92,5648,1.53001
2.93,5659,1.5324
2.94,5666,1.53568
2.95,5695,1.53777
2.96,5705,1.54046
2.97,5712,1.54315
2.98,5722,1.54584
2.99,5721,1.52692
3,5724,1.4817
3.01,5719,1.48398
3.02,5722,1.48655
3.03,5720,1.48883
3.04,5734,1.48969
3.05,5721,1.49198
3.06,5737,1.49369
3.07,5755,1.49483
3.08,5764,1.49597
3.09,5780,1.49797
3.1,5811,1.4994
3.11,5817,1.50168
3.12,5813,1.50311
3.13,5820,1.50454
3.14,5821,1.50654
3.15,5821,1.50711
3.16,5823,1.50911
3.17,5837,1.51054
3.18,5844,1.51196
3.19,5858,1.39823
3.2,5870,1.39982
3.21,5881,1.40008
3.22,5877,1.40298
3.23,5878,1.40378
3.24,5877,1.40483
3.25,5874,1.40536
3.26,5874,1.40668
3.27,5897,1.40694
3.28,5911,1.408
3.29,5911,1.40879
3.3,5918,1.40984
3.31,5928,1.41169
3.32,5913,1.41433
3.33,5912,1.41776
3.34,5933,1.4204
3.35,5939,1.4233
3.36,5941,1.4262
3.37,5946,1.42858
3.38,5964,1.43069
3.39,5967,1.4328
3.4,5981,1.43386
3.41,5999,1.43755
3.42,6007,1.37839
3.43,6015,1.38243
3.44,6017,1.38571
3.45,6019,1.35631
3.46,6020,1.36049
3.47,6041,1.36396
3.48,6040,1.36207
3.49,6052,1.36623
3.5,6064,1.36868
3.51,6073,1.37285
3.52,6082,1.37725
3.53,6095,1.38166
3.54,6100,1.38607
3.55,6118,1.3917
3.56,6137,1.39758
3.57,6155,1.40272
3.58,6177,1.4108
3.59,6209,1.41668
3.6,6242,1.42329
3.61,6265,1.41814
3.62,6280,1.42397
3.63,6318,1.43199
3.64,6344,1.43855
3.65,6357,1.44657
3.66,6394,1.42428
3.67,6429,1.43166
3.68,6446,1.43832
3.69,6474,1.43866
3.7,6506,1.44671
3.71,6526,1.45333
3.72,6554,1.45441
3.73,6590,1.46252
3.74,6620,1.47074
3.75,6650,1.47919
3.76,6687,1.4867
3.77,6738,1.49491
3.78,6779,1.505
3.79,6826,1.51275
3.8,6865,1.51732
3.81,6897,1.5262
3.82,6922,1.53929
3.83,6952,1.5373
3.84,6977,1.54843
3.85,7002,1.55886
3.86,7047,1.56767
3.87,7092,1.5788
3.88,7141,1.59156
3.89,7188,1.59944
3.9,7248,1.60941
3.91,7290,1.61961
3.92,7331,1.63005
3.93,7370,1.63862
3.94,7412,1.64999
3.95,7447,1.66297
3.96,7489,1.67271
3.97,7518,1.68268
3.98,7544,1.60814
3.99,7571,1.61696
4,7607,1.62798
4.01,7641,1.63768
4.02,7687,1.62744
4.03,7729,1.63592
4.04,7776,1.64549
4.05,7827,1.65245
4.06,7862,1.66333
4.07,7907,1.67203
4.08,7963,1.68138
4.09,8003,1.65535
4.1,8035,1.66175
4.11,8081,1.67135
4.12,8104,1.67861
4.13,8120,1.68714
4.14,8143,1.69418
4.15,8165,1.70443
4.16,8194,1.71339
4.17,8232,1.72256
4.18,8272,1.73259
4.19,8314,1.73963
4.2,8361,1.74689
4.21,8412,1.74507
4.22,8449,1.75419
4.23,8498,1.73428
4.24,8519,1.74032
4.25,8553,1.74741
4.26,8577,1.75596
4.27,8628,1.7618
4.28,8629,1.76659
4.29,8678,1.7718
4.3,8706,1.71795
4.31,8732,1.71546
4.32,8739,1.71968
4.33,8787,1.72349
4.34,8812,1.72971
4.35,8830,1.73512
4.36,8845,1.74174
4.37,8869,1.74615
4.38,8883,1.74996
4.39,8908,1.75437
4.4,8945,1.75899
4.41,8982,1.7648
4.42,9016,1.76982
4.43,9043,1.77363
4.44,9063,1.77784
4.45,9071,1.78065
4.46,9082,1.78446
4.47,9093,1.78907
4.48,9109,1.79248
4.49,9133,1.79549
4.5,9154,1.7985
4.51,9157,1.73448
4.52,9174,1.73738
4.53,9182,1.74066
4.54,9178,1.74413
4.55,9186,1.7476
4.56,9216,1.7505
4.57,9237,1.75378
4.58,9267,1.75571
4.59,9297,1.75783
4.6,9321,1.76073
4.61,9322,1.76285
4.62,9330,1.7644
4.63,9327,1.76729
4.64,9334,1.76974
4.65,9355,1.71814
4.66,9382,1.72076
4.67,9396,1.72301
4.68,9437,1.72488
4.69,9452,1.72656
4.7,9436,1.69547
4.71,9429,1.69712
4.72,9422,1.68715
4.73,9399,1.66521
4.74,9391,1.66629
4.75,9412,1.6679
4.76,9436,1.6688
4.77,9453,1.66898
4.78,9476,1.66952
4.79,9499,1.67132
4.8,9486,1.67239
4.81,9465,1.67347
4.82,9463,1.67509
4.83,9466,1.66721
4.84,9464,1.6623
4.85,9473,1.66301
4.86,9491,1.6639
4.87,9498,1.65932
4.88,9495,1.66021
4.89,9489,1.66198
4.9,9478,1.66322
4.91,9485,1.66411
4.92,9490,1.6402
4.93,9505,1.62365
4.94,9529,1.62469
4.95,9567,1.62572
4.96,9588,1.62607
4.97,9612,1.6271
4.98,9636,1.62814
4.99,9656,1.62848


==> data/simulations/fb_uni.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.14979
0.05,12,1.90096
0.06,19,2.41914
0.07,25,2.92497
0.08,40,1.36094
0.09,60,1.6101
0.1,69,1.86936
0.11,86,1.55829
0.12,115,1.23689
0.13,139,1.40074
0.14,157,1.67805
0.15,182,1.88502
0.16,203,1.76549
0.17,237,1.45388
0.18,276,1.46684
0.19,309,1.49448
0.2,335,1.26842
0.21,366,1.26842
0.22,378,1.26842
0.23,384,1.28644
0.24,399,1.3437
0.25,411,1.45059
0.26,415,1.53892
0.27,416,1.76492
0.28,425,1.75712
0.29,451,1.75933
0.3,504,1.68848
0.31,564,1.49369
0.32,624,1.50138
0.33,677,1.5065
0.34,706,1.5065
0.35,717,1.49606
0.36,722,1.48163
0.37,725,1.49826
0.38,723,1.46979
0.39,729,1.48992
0.4,738,1.31004
0.41,754,1.31202
0.42,773,1.31202
0.43,796,1.31202
0.44,810,1.31202
0.45,817,1.31334
0.46,819,1.34287
0.47,818,1.38225
0.48,818,1.38705
0.49,819,1.48187
0.5,827,1.56485
0.51,847,1.62912
0.52,882,1.69879
0.53,934,1.72478
0.54,1004,1.73851
0.55,1080,1.76934
0.56,1152,1.80175
0.57,1221,1.78181
0.58,1277,1.79577
0.59,1322,1.61161
0.6,1358,1.61161
0.61,1383,1.61161
0.62,1398,1.61438
0.63,1406,1.56876
0.64,1411,1.51421
0.65,1412,1.51808
0.66,1414,1.51439
0.67,1418,1.52207
0.68,1425,1.53469
0.69,1428,1.54897
0.7,1433,1.56806
0.71,1444,1.52969
0.72,1453,1.55272
0.73,1463,1.49794
0.74,1485,1.49903
0.75,1510,1.50018
0.76,1532,1.49925
0.77,1552,1.47548
0.78,1571,1.39347
0.79,1582,1.33961
0.8,1587,1.34163
0.81,1593,1.34127
0.82,1602,1.34127
0.83,1604,1.34127
0.84,1605,1.3443
0.85,1607,1.34733
0.86,1608,1.33016
0.87,1608,1.33163
0.88,1614,1.34447
0.89,1618,1.35238
0.9,1626,1.35732
0.91,1636,1.33877
0.92,1648,1.36011
0.93,1657,1.38684
0.94,1669,1.40303
0.95,1682,1.44992
0.96,1702,1.43948
0.97,1730,1.48359
0.98,1770,1.52501
0.99,1823,1.57092
1,1881,1.61734
1.01,1939,1.60588
1.02,2001,1.61749
1.03,2060,1.66627
1.04,2111,1.71661
1.05,2170,1.71604
1.06,2231,1.74495
1.07,2290,1.76309
1.08,2356,1.74108
1.09,2423,1.76122
1.1,2477,1.77171
1.11,2522,1.7446
1.12,2555,1.76248
1.13,2579,1.71967
1.14,2612,1.69221
1.15,2638,1.67118
1.16,2660,1.67698
1.17,2682,1.68061
1.18,2704,1.68423
1.19,2721,1.64468
1.2,2733,1.6468
1.21,2743,1.61063
1.22,2749,1.58491
1.23,2759,1.58627
1.24,2754,1.59034
1.25,2757,1.59169
1.26,2768,1.59576
1.27,2776,1.59265
1.28,2771,1.59671
1.29,2770,1.59874
1.3,2776,1.57802
1.31,2773,1.56089
1.32,2779,1.56941
1.33,2787,1.57335
1.34,2801,1.57925
1.35,2805,1.58778
1.36,2820,1.53065
1.37,2828,1.54263
1.38,2836,1.55146
1.39,2848,1.5584
1.4,2870,1.5666
1.41,2883,1.56885
1.42,2905,1.56221
1.43,2925,1.5678
1.44,2940,1.56277
1.45,2946,1.53913
1.46,2963,1.55177
1.47,2972,1.51788
1.48,2986,1.5214
1.49,2999,1.52491
1.5,3022,1.52842
1.51,3039,1.53018
1.52,3048,1.53311
1.53,3058,1.53487
1.54,3067,1.42314
1.55,3070,1.42584
1.56,3070,1.42801
1.57,3080,1.40167
1.58,3089,1.40326
1.59,3102,1.39487
1.6,3108,1.39698
1.61,3115,1.37356
1.62,3120,1.3746
1.63,3126,1.37076
1.64,3129,1.36894
1.65,3136,1.36946
1.66,3138,1.37203
1.67,3136,1.37203
1.68,3141,1.37305
1.69,3139,1.37665
1.7,3136,1.38024
1.71,3137,1.38332
1.72,3153,1.38692
1.73,3155,1.33362
1.74,3153,1.34198
1.75,3164,1.34934
1.76,3176,1.35868
1.77,3181,1.36604
1.78,3190,1.35843
1.79,3214,1.36523
1.8,3230,1.36953
1.81,3250,1.38115
1.82,3267,1.3976
1.83,3287,1.39931
1.84,3303,1.38555
1.85,3328,1.39335
1.86,3350,1.40789
1.87,3378,1.42338
1.88,3411,1.43561
1.89,3450,1.45938
1.9,3476,1.47943
1.91,3506,1.47335
1.92,3545,1.47112
1.93,3582,1.48775
1.94,3626,1.5097
1.95,3682,1.533
1.96,3743,1.55136
1.97,3798,1.55628
1.98,3853,1.57625
1.99,3905,1.60155
2,3951,1.62153
2.01,4000,1.64328
2.02,4049,1.61883
2.03,4104,1.64382
2.04,4159,1.66062
2.05,4216,1.67915
2.06,4266,1.70199
2.07,4321,1.71965
2.08,4371,1.7468
2.09,4412,1.72685
2.1,4472,1.7382
2.11,4532,1.75292
2.12,4577,1.7668
2.13,4623,1.78236
2.14,4679,1.7954
2.15,4701,1.8118
2.16,4735,1.82316
2.17,4783,1.74594
2.18,4817,1.73787
2.19,4846,1.74697
2.2,4886,1.75687
2.21,4909,1.76359
2.22,4923,1.77191
2.23,4945,1.72959
2.24,4961,1.73497
2.25,4979,1.73997
2.26,4996,1.74729
2.27,5027,1.72721
2.28,5051,1.70057
2.29,5071,1.70429
2.3,5098,1.70653
2.31,5119,1.68616
2.32,5120,1.68946
2.33,5128,1.6935
2.34,5138,1.69717
2.35,5140,1.70194
2.36,5148,1.67945
2.37,5157,1.67551
2.38,5172,1.67372
2.39,5178,1.6766
2.4,5179,1.67911
2.41,5187,1.67911
2.42,5205,1.67911
2.43,5212,1.62733
2.44,5232,1.62837
2.45,5255,1.63116
2.46,5266,1.62701
2.47,5265,1.6284
2.48,5258,1.63083
2.49,5246,1.63257
2.5,5242,1.59854
2.51,5230,1.60058
2.52,5235,1.60092
2.53,5249,1.60329
2.54,5266,1.60499
2.55,5267,1.59035
2.56,5275,1.59337
2.57,5273,1.59505
2.58,5274,1.59706
2.59,5278,1.59841
2.6,5291,1.60076
2.61,5311,1.60344
2.62,5321,1.60512
2.63,5340,1.60882
2.64,5355,1.61284
2.65,5358,1.61587
2.66,5354,1.61855
2.67,5354,1.62258
2.68,5351,1.62493
2.69,5353,1.56479
2.7,5360,1.56801
2.71,5374,1.57189
2.72,5399,1.57152
2.73,5417,1.56073
2.74,5424,1.56295
2.75,5439,1.569
2.76,5447,1.57314
2.77,5452,1.576
2.78,5461,1.57919
2.79,5468,1.58237
2.8,5487,1.58587
2.81,5506,1.59096
2.82,5519,1.53782
2.83,5528,1.54119
2.84,5543,1.54487
2.85,5541,1.55039
2.86,5564,1.55254
2.87,5586,1.55683
2.88,5612,1.56266
2.89,5631,1.5648
2.9,5650,1.56787
2.91,5650,1.5694
2.92,5655,1.57369
2.93,5653,1.52728
2.94,5670,1.48938
2.95,5680,1.49255
2.96,5682,1.49515
2.97,5688,1.49584
2.98,5707,1.49757
2.99,5719,1.49959
3,5734,1.50161
3.01,5756,1.50277
3.02,5777,1.50508
3.03,5778,1.5071
3.04,5763,1.50825
3.05,5754,1.46136
3.06,5751,1.4622
3.07,5755,1.46332
3.08,5764,1.46527
3.09,5779,1.46611
3.1,5803,1.45402
3.11,5819,1.43555
3.12,5828,1.42001
3.13,5842,1.41691
3.14,5857,1.41852
3.15,5844,1.41933
3.16,5843,1.41587
3.17,5841,1.41667
3.18,5837,1.41694
3.19,5842,1.41775
3.2,5870,1.41629
3.21,5876,1.41736
3.22,5880,1.4187
3.23,5889,1.42032
3.24,5887,1.4222
3.25,5882,1.41855
3.26,5891,1.41961
3.27,5895,1.42174
3.28,5894,1.41464
3.29,5900,1.41622
3.3,5896,1.41702
3.31,5892,1.41834
3.32,5893,1.41887
3.33,5902,1.40112
3.34,5911,1.37913
3.35,5921,1.36532
3.36,5934,1.36786
3.37,5952,1.37116
3.38,5959,1.37395
3.39,5958,1.37649
3.4,5968,1.37851
3.41,5980,1.3808
3.42,5976,1.3841
3.43,5987,1.38841
3.44,5999,1.39171
3.45,6015,1.39526
3.46,6018,1.39907
3.47,6030,1.40262
3.48,6031,1.40516
3.49,6039,1.40947
3.5,6043,1.41251
3.51,6052,1.41987
3.52,6063,1.41938
3.53,6081,1.36735
3.54,6100,1.3722
3.55,6116,1.37705
3.56,6134,1.38272
3.57,6150,1.38684
3.58,6164,1.39169
3.59,6180,1.39606
3.6,6206,1.40139
3.61,6226,1.40866
3.62,6247,1.41691
3.63,6279,1.39766
3.64,6309,1.40385
3.65,6337,1.41123
3.66,6377,1.41884
3.67,6411,1.42527
3.68,6438,1.43384
3.69,6461,1.43932
3.7,6486,1.44979
3.71,6504,1.45717
3.72,6542,1.4471
3.73,6570,1.45368
3.74,6607,1.43902
3.75,6644,1.44873
3.76,6684,1.45659
3.77,6707,1.4693
3.78,6736,1.46984
3.79,6757,1.47948
3.8,6783,1.48913
3.81,6817,1.4967
3.82,6859,1.48677
3.83,6902,1.49627
3.84,6951,1.506
3.85,6991,1.50846
3.86,7022,1.52219
3.87,7060,1.53164
3.88,7101,1.5411
3.89,7134,1.5519
3.9,7171,1.56293
3.91,7224,1.57238
3.92,7267,1.56924
3.93,7323,1.58063
3.94,7379,1.59247
3.95,7430,1.60253
3.96,7473,1.61258
3.97,7517,1.62197
3.98,7558,1.63314
3.99,7599,1.6414
4,7652,1.65079
4.01,7686,1.63979
4.02,7730,1.64994
4.03,7761,1.65789
4.04,7801,1.66958
4.05,7831,1.67775
4.06,7882,1.6879
4.07,7925,1.69695
4.08,7956,1.70777
4.09,7977,1.71505
4.1,8011,1.7241
4.11,8036,1.67254
4.12,8063,1.68084
4.13,8106,1.68472
4.14,8158,1.69321
4.15,8197,1.70297
4.16,8239,1.71018
4.17,8277,1.7174
4.18,8300,1.7244
4.19,8334,1.73416
4.2,8364,1.73947
4.21,8386,1.74942
4.22,8428,1.75641
4.23,8469,1.74597
4.24,8494,1.75267
4.25,8533,1.70225
4.26,8576,1.70833
4.27,8605,1.71746
4.28,8636,1.72577
4.29,8681,1.71649
4.3,8703,1.72131
4.31,8742,1.72755
4.32,8774,1.73032
4.33,8806,1.73414
4.34,8841,1.73795
4.35,8863,1.74378
4.36,8872,1.749
4.37,8902,1.75442
4.38,8947,1.75763
4.39,8972,1.76365
4.4,9014,1.76767
4.41,9055,1.77248
4.42,9063,1.7763
4.43,9075,1.78051
4.44,9093,1.78453
4.45,9108,1.78814
4.46,9112,1.79156
4.47,9128,1.79537
4.48,9141,1.80019
4.49,9154,1.8038
4.5,9176,1.80721
4.51,9188,1.81083
4.52,9207,1.81324
4.53,9216,1.79716
4.54,9219,1.79974
4.55,9227,1.80312
4.56,9245,1.8057
4.57,9267,1.75145
4.58,9285,1.73147
4.59,9307,1.73413
4.6,9331,1.73621
4.61,9363,1.7383
4.62,9373,1.74058
4.63,9392,1.70981
4.64,9404,1.68962
4.65,9410,1.6856
4.66,9423,1.68762
4.67,9414,1.68872
4.68,9412,1.69073
4.69,9402,1.69165
4.7,9396,1.69348
4.71,9380,1.6955
4.72,9409,1.6966
4.73,9418,1.69824
4.74,9438,1.69879
4.75,9452,1.70063
4.76,9473,1.70154
4.77,9487,1.70319
4.78,9489,1.70447
4.79,9498,1.70649
4.8,9502,1.70685
4.81,9498,1.70759
4.82,9489,1.66224
4.83,9499,1.66367
4.84,9502,1.66598
4.85,9505,1.66652
4.86,9520,1.66688
4.87,9532,1.66777
4.88,9546,1.64551
4.89,9549,1.64727
4.9,9557,1.64832
4.91,9550,1.64885
4.92,9548,1.65008
4.93,9540,1.65078
4.94,9552,1.65219
4.95,9562,1.65324
4.96,9563,1.61727
4.97,9571,1.61813
4.98,9578,1.60747
4.99,9582,1.60815


==> data/simulations/gg_norm.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.07674
0.03,1,1.07674
0.04,2,1.11816
0.05,12,1.80797
0.06,20,2.4508
0.07,25,3.04622
0.08,39,1.33741
0.09,58,1.53964
0.1,68,1.76155
0.11,84,1.62993
0.12,109,1.261
0.13,134,1.37859
0.14,153,1.5702
0.15,182,1.63137
0.16,206,1.73029
0.17,235,1.72392
0.18,270,1.522
0.19,290,1.74583
0.2,305,1.28912
0.21,333,1.28912
0.22,351,1.28912
0.23,375,1.28912
0.24,412,1.29282
0.25,425,1.40891
0.26,428,1.52374
0.27,449,1.5534
0.28,447,1.67156
0.29,462,1.81175
0.3,518,1.56606
0.31,551,1.5803
0.32,584,1.55559
0.33,640,1.50565
0.34,684,1.50833
0.35,668,1.6412
0.36,692,1.608
0.37,714,1.608
0.38,719,1.608
0.39,736,1.58907
0.4,792,1.36881
0.41,810,1.36881
0.42,813,1.36881
0.43,860,1.36881
0.44,870,1.36881
0.45,851,1.33406
0.46,856,1.34927
0.47,900,1.35117
0.48,879,1.37017
0.49,859,1.39277
0.5,869,1.4553
0.51,914,1.46932
0.52,910,1.54822
0.53,935,1.6657
0.54,998,1.70285
0.55,1045,1.67859
0.56,1082,1.69841
0.57,1163,1.72334
0.58,1247,1.63435
0.59,1241,1.62774
0.6,1295,1.63513
0.61,1356,1.57041
0.62,1383,1.54539
0.63,1321,1.54518
0.64,1371,1.54414
0.65,1413,1.54414
0.66,1422,1.55087
0.67,1364,1.63299
0.68,1422,1.60743
0.69,1461,1.60743
0.7,1470,1.61263
0.71,1462,1.67501
0.72,1525,1.57263
0.73,1549,1.57263
0.74,1558,1.57263
0.75,1597,1.57487
0.76,1638,1.58733
0.77,1635,1.58733
0.78,1639,1.58733
0.79,1717,1.48916
0.8,1714,1.43762
0.81,1680,1.43762
0.82,1688,1.43762
0.83,1772,1.43762
0.84,1742,1.43762
0.85,1701,1.42861
0.86,1705,1.40052
0.87,1793,1.40152
0.88,1755,1.40152
0.89,1704,1.37712
0.9,1714,1.38059
0.91,1806,1.38156
0.92,1760,1.39227
0.93,1723,1.42927
0.94,1741,1.39292
0.95,1822,1.39663
0.96,1785,1.3894
0.97,1795,1.43416
0.98,1825,1.48993
0.99,1907,1.48827
1,1892,1.50363
1.01,1936,1.56314
1.02,1996,1.62531
1.03,2064,1.64218
1.04,2077,1.68392
1.05,2173,1.64318
1.06,2262,1.69022
1.07,2276,1.69274
1.08,2326,1.65335
1.09,2437,1.65911
1.1,2510,1.65881
1.11,2445,1.66272
1.12,2512,1.66438
1.13,2628,1.6564
1.14,2677,1.66104
1.15,2567,1.66638
1.16,2662,1.5903
1.17,2762,1.58239
1.18,2773,1.56502
1.19,2642,1.57845
1.2,2728,1.58339
1.21,2810,1.58551
1.22,2811,1.58976
1.23,2681,1.57704
1.24,2773,1.5875
1.25,2854,1.5882
1.26,2854,1.59099
1.27,2728,1.54409
1.28,2818,1.55476
1.29,2883,1.55476
1.3,2888,1.5581
1.31,2789,1.58496
1.32,2875,1.57646
1.33,2947,1.57646
1.34,2957,1.57972
1.35,2909,1.61693
1.36,2991,1.60713
1.37,3026,1.60713
1.38,3018,1.60841
1.39,3030,1.54371
1.4,3086,1.55882
1.41,3106,1.55882
1.42,3134,1.55942
1.43,3186,1.56486
1.44,3212,1.58277
1.45,3202,1.58277
1.46,3212,1.58277
1.47,3295,1.57482
1.48,3314,1.55349
1.49,3270,1.55349
1.5,3272,1.55349
1.51,3408,1.56725
1.52,3406,1.57527
1.53,3329,1.57527
1.54,3347,1.57527
1.55,3516,1.55747
1.56,3453,1.56199
1.57,3356,1.56199
1.58,3367,1.56255
1.59,3533,1.5413
1.6,3472,1.45529
1.61,3394,1.43925
1.62,3404,1.43925
1.63,3576,1.43976
1.64,3505,1.43976
1.65,3402,1.44028
1.66,3403,1.44183
1.67,3589,1.44183
1.68,3536,1.44234
1.69,3413,1.42886
1.7,3427,1.42886
1.71,3614,1.42886
1.72,3528,1.42988
1.73,3420,1.43651
1.74,3444,1.43906
1.75,3617,1.43957
1.76,3539,1.44212
1.77,3462,1.41128
1.78,3465,1.38192
1.79,3649,1.38337
1.8,3574,1.37386
1.81,3501,1.38677
1.82,3507,1.39555
1.83,3679,1.39698
1.84,3619,1.38737
1.85,3569,1.4039
1.86,3591,1.41949
1.87,3753,1.41997
1.88,3690,1.43036
1.89,3655,1.45398
1.9,3692,1.47854
1.91,3824,1.4809
1.92,3782,1.49318
1.93,3802,1.51869
1.94,3847,1.46505
1.95,3956,1.47222
1.96,3941,1.47296
1.97,3985,1.49997
1.98,4032,1.53141
1.99,4102,1.53673
2,4098,1.55311
2.01,4196,1.56836
2.02,4277,1.5982
2.03,4296,1.60259
2.04,4331,1.62058
2.05,4458,1.61107
2.06,4527,1.63426
2.07,4488,1.60705
2.08,4560,1.62305
2.09,4717,1.64958
2.1,4770,1.67097
2.11,4672,1.67307
2.12,4779,1.68359
2.13,4949,1.68957
2.14,4991,1.67982
2.15,4865,1.68353
2.16,4994,1.69548
2.17,5126,1.71032
2.18,5153,1.72433
2.19,4974,1.72722
2.2,5103,1.73463
2.21,5250,1.74535
2.22,5291,1.64149
2.23,5065,1.6438
2.24,5203,1.64996
2.25,5375,1.64087
2.26,5410,1.64811
2.27,5176,1.65039
2.28,5335,1.65534
2.29,5499,1.65859
2.3,5495,1.66239
2.31,5225,1.66695
2.32,5379,1.67189
2.33,5550,1.67569
2.34,5540,1.67949
2.35,5290,1.68481
2.36,5451,1.67309
2.37,5609,1.67536
2.38,5604,1.67837
2.39,5356,1.68516
2.4,5499,1.6893
2.41,5663,1.69194
2.42,5653,1.6942
2.43,5413,1.69985
2.44,5552,1.70815
2.45,5711,1.70928
2.46,5714,1.71116
2.47,5480,1.60378
2.48,5609,1.61256
2.49,5777,1.61256
2.5,5781,1.61467
2.51,5534,1.59423
2.52,5697,1.59905
2.53,5854,1.59905
2.54,5837,1.60077
2.55,5642,1.61659
2.56,5804,1.61969
2.57,5906,1.61969
2.58,5899,1.62175
2.59,5740,1.58163
2.6,5881,1.58696
2.61,5950,1.58696
2.62,5951,1.58962
2.63,5817,1.58838
2.64,5925,1.57708
2.65,5972,1.57708
2.66,6004,1.5787
2.67,5932,1.59073
2.68,6022,1.59359
2.69,6096,1.59359
2.7,6121,1.59682
2.71,6064,1.61527
2.72,6146,1.62077
2.73,6174,1.62077
2.74,6192,1.62368
2.75,6200,1.60534
2.76,6259,1.61168
2.77,6224,1.61168
2.78,6269,1.6139
2.79,6302,1.6272
2.8,6311,1.63386
2.81,6314,1.63386
2.82,6367,1.63449
2.83,6421,1.58155
2.84,6425,1.58881
2.85,6407,1.58881
2.86,6412,1.59032
2.87,6544,1.60399
2.88,6535,1.60688
2.89,6472,1.60688
2.9,6494,1.60688
2.91,6657,1.60383
2.92,6600,1.60773
2.93,6515,1.60773
2.94,6578,1.59112
2.95,6789,1.60091
2.96,6711,1.60506
2.97,6610,1.60506
2.98,6670,1.60565
2.99,6872,1.61396
3,6777,1.61752
3.01,6671,1.61781
3.02,6733,1.619
3.03,6946,1.62434
3.04,6823,1.6282
3.05,6673,1.62849
3.06,6699,1.62909
3.07,6922,1.63324
3.08,6867,1.63413
3.09,6732,1.63472
3.1,6782,1.63502
3.11,7105,1.5314
3.12,6986,1.49682
3.13,6766,1.49709
3.14,6829,1.48304
3.15,7121,1.47749
3.16,6944,1.47856
3.17,6780,1.47989
3.18,6861,1.48042
3.19,7146,1.48282
3.2,6965,1.47866
3.21,6791,1.47919
3.22,6853,1.47919
3.23,7152,1.47946
3.24,6945,1.47972
3.25,6795,1.48079
3.26,6872,1.48105
3.27,7191,1.47164
3.28,6972,1.4602
3.29,6829,1.46177
3.3,6881,1.46229
3.31,7179,1.46229
3.32,6956,1.46282
3.33,6836,1.46191
3.34,6904,1.46269
3.35,7212,1.46321
3.36,6997,1.46373
3.37,6879,1.46556
3.38,6922,1.42044
3.39,7211,1.42044
3.4,7034,1.42195
3.41,6904,1.42078
3.42,6953,1.42178
3.43,7255,1.42229
3.44,7067,1.41516
3.45,6908,1.41791
3.46,6950,1.42141
3.47,7245,1.42141
3.48,7053,1.42416
3.49,6920,1.42741
3.5,6990,1.41764
3.51,7322,1.41863
3.52,7100,1.41987
3.53,6995,1.40579
3.54,7082,1.4092
3.55,7331,1.40969
3.56,7125,1.41213
3.57,7050,1.41751
3.58,7090,1.40452
3.59,7349,1.40476
3.6,7191,1.40911
3.61,7115,1.41422
3.62,7163,1.41855
3.63,7443,1.41928
3.64,7229,1.4081
3.65,7200,1.41501
3.66,7223,1.42121
3.67,7476,1.42216
3.68,7309,1.40958
3.69,7316,1.41735
3.7,7338,1.42605
3.71,7576,1.42723
3.72,7455,1.43288
3.73,7435,1.44299
3.74,7471,1.44888
3.75,7654,1.45099
3.76,7567,1.45617
3.77,7566,1.4677
3.78,7609,1.47899
3.79,7805,1.47993
3.8,7733,1.4884
3.81,7745,1.50276
3.82,7769,1.51264
3.83,7941,1.51476
3.84,7872,1.52158
3.85,7920,1.53852
3.86,7960,1.55075
3.87,8062,1.55287
3.88,8022,1.5604
3.89,8095,1.50184
3.9,8115,1.51508
3.91,8222,1.51732
3.92,8235,1.52651
3.93,8329,1.53952
3.94,8361,1.55186
3.95,8442,1.55388
3.96,8416,1.56195
3.97,8532,1.57474
3.98,8548,1.58438
3.99,8537,1.58685
4,8563,1.59627
4.01,8718,1.60659
4.02,8730,1.61601
4.03,8702,1.6187
4.04,8788,1.63193
4.05,8940,1.64494
4.06,8951,1.65413
4.07,8888,1.65683
4.08,8987,1.59935
4.09,9131,1.61012
4.1,9147,1.61982
4.11,9007,1.6224
4.12,9132,1.63081
4.13,9289,1.62032
4.14,9293,1.62989
4.15,9132,1.63138
4.16,9278,1.63903
4.17,9474,1.64882
4.18,9487,1.65817
4.19,9308,1.62341
4.2,9486,1.63111
4.21,9721,1.64213
4.22,9697,1.65046
4.23,9477,1.65191
4.24,9682,1.65982
4.25,9905,1.66856
4.26,9893,1.66831
4.27,9635,1.66976
4.28,9877,1.66769
4.29,10091,1.67613
4.3,10059,1.6858
4.31,9750,1.68683
4.32,10025,1.69217
4.33,10200,1.66221
4.34,10191,1.66808
4.35,9864,1.66868
4.36,10111,1.6727
4.37,10308,1.67894
4.38,10323,1.68517
4.39,9934,1.68818
4.4,10246,1.69281
4.41,10469,1.69844
4.42,10444,1.70326
4.43,10031,1.70547
4.44,10330,1.7101
4.45,10540,1.66622
4.46,10557,1.65882
4.47,10157,1.65979
4.48,10454,1.66308
4.49,10726,1.65667
4.5,10704,1.66014
4.51,10219,1.66207
4.52,10524,1.65924
4.53,10779,1.66347
4.54,10716,1.66712
4.55,10242,1.64964
4.56,10617,1.65211
4.57,10896,1.65457
4.58,10847,1.65685
4.59,10399,1.65913
4.6,10759,1.6431
4.61,10980,1.64423
4.62,10908,1.64648
4.63,10448,1.64873
4.64,10785,1.65117
4.65,10954,1.63594
4.66,10913,1.63872
4.67,10456,1.64114
4.68,10799,1.64411
4.69,11013,1.64597
4.7,10999,1.64708
4.71,10511,1.65061
4.72,10819,1.65432
4.73,11052,1.65581
4.74,11028,1.65804
4.75,10607,1.66231
4.76,10960,1.66509
4.77,11195,1.66676
4.78,11151,1.66843
4.79,10704,1.67308
4.8,11003,1.67568
4.81,11263,1.67698
4.82,11225,1.67809
4.83,10753,1.68106
4.84,11012,1.68385
4.85,11297,1.68403
4.86,11223,1.68515
4.87,10798,1.67093
4.88,11106,1.67276
4.89,11343,1.67313
4.9,11288,1.6746
4.91,10875,1.58549
4.92,11147,1.58809
4.93,11388,1.58896
4.94,11411,1.5893
4.95,10976,1.5938
4.96,11240,1.59553
4.97,11449,1.5957
4.98,11423,1.59657
4.99,11020,1.60124


==> data/simulations/gg_par1.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.10873
0.05,12,1.88894
0.06,20,2.54562
0.07,25,3.05463
0.08,40,1.32959
0.09,60,1.6235
0.1,70,1.90077
0.11,84,1.67619
0.12,112,1.22736
0.13,137,1.3125
0.14,155,1.58209
0.15,182,1.67432
0.16,208,1.82331
0.17,225,1.73348
0.18,263,1.61079
0.19,283,1.68121
0.2,305,1.27161
0.21,336,1.27161
0.22,365,1.27161
0.23,380,1.27161
0.24,410,1.29405
0.25,421,1.36885
0.26,419,1.51544
0.27,432,1.52712
0.28,435,1.6239
0.29,446,1.71684
0.3,492,1.75888
0.31,528,1.71353
0.32,572,1.60094
0.33,633,1.60369
0.34,691,1.60369
0.35,694,1.68493
0.36,720,1.63632
0.37,743,1.63632
0.38,740,1.63632
0.39,767,1.65109
0.4,803,1.32724
0.41,825,1.32724
0.42,823,1.32724
0.43,857,1.32724
0.44,850,1.32724
0.45,844,1.33114
0.46,841,1.35652
0.47,874,1.35652
0.48,861,1.39165
0.49,845,1.45996
0.5,853,1.46683
0.51,886,1.43801
0.52,888,1.51703
0.53,908,1.61459
0.54,967,1.61775
0.55,1008,1.64148
0.56,1056,1.67365
0.57,1132,1.69742
0.58,1220,1.73739
0.59,1227,1.74978
0.6,1301,1.76062
0.61,1368,1.65818
0.62,1406,1.66254
0.63,1357,1.64614
0.64,1414,1.58872
0.65,1450,1.59004
0.66,1454,1.59004
0.67,1427,1.63712
0.68,1487,1.60103
0.69,1516,1.60228
0.7,1513,1.60228
0.71,1540,1.64247
0.72,1571,1.55805
0.73,1592,1.55805
0.74,1596,1.55805
0.75,1645,1.57556
0.76,1648,1.49133
0.77,1656,1.49133
0.78,1659,1.49133
0.79,1723,1.49353
0.8,1701,1.35645
0.81,1682,1.35645
0.82,1669,1.35645
0.83,1734,1.35645
0.84,1701,1.35645
0.85,1675,1.35745
0.86,1670,1.36244
0.87,1740,1.36244
0.88,1709,1.36543
0.89,1681,1.37341
0.9,1684,1.33225
0.91,1755,1.33321
0.92,1731,1.34467
0.93,1706,1.36129
0.94,1722,1.39552
0.95,1789,1.40312
0.96,1759,1.42689
0.97,1759,1.41076
0.98,1801,1.4533
0.99,1860,1.46147
1,1862,1.50138
1.01,1899,1.52574
1.02,1974,1.57116
1.03,2021,1.53495
1.04,2047,1.57901
1.05,2111,1.59442
1.06,2204,1.63672
1.07,2193,1.64343
1.08,2251,1.64372
1.09,2360,1.69281
1.1,2449,1.72563
1.11,2384,1.73051
1.12,2501,1.71556
1.13,2605,1.70756
1.14,2659,1.66743
1.15,2549,1.67571
1.16,2689,1.68926
1.17,2762,1.6983
1.18,2790,1.70959
1.19,2650,1.69674
1.2,2794,1.65282
1.21,2862,1.65426
1.22,2879,1.62922
1.23,2743,1.64806
1.24,2885,1.647
1.25,2933,1.64769
1.26,2922,1.64839
1.27,2823,1.63539
1.28,2964,1.64285
1.29,3000,1.64285
1.3,3004,1.64285
1.31,2932,1.63324
1.32,3019,1.62386
1.33,3046,1.62386
1.34,3043,1.62386
1.35,3025,1.61378
1.36,3098,1.59012
1.37,3123,1.59012
1.38,3111,1.59012
1.39,3164,1.61484
1.4,3193,1.61665
1.41,3209,1.61665
1.42,3205,1.61665
1.43,3299,1.6145
1.44,3280,1.62119
1.45,3272,1.62119
1.46,3267,1.62119
1.47,3385,1.56224
1.48,3326,1.56399
1.49,3299,1.56399
1.5,3294,1.56399
1.51,3432,1.56863
1.52,3351,1.46948
1.53,3324,1.46948
1.54,3323,1.46948
1.55,3475,1.46663
1.56,3375,1.46826
1.57,3338,1.46826
1.58,3330,1.46826
1.59,3486,1.41593
1.6,3382,1.41593
1.61,3341,1.41593
1.62,3333,1.41593
1.63,3503,1.41645
1.64,3404,1.41697
1.65,3368,1.40074
1.66,3370,1.40177
1.67,3530,1.40177
1.68,3400,1.40228
1.69,3357,1.40331
1.7,3340,1.37891
1.71,3500,1.37891
1.72,3395,1.38345
1.73,3367,1.37162
1.74,3352,1.38059
1.75,3512,1.38259
1.76,3427,1.38757
1.77,3386,1.39256
1.78,3391,1.40203
1.79,3569,1.39395
1.8,3487,1.3994
1.81,3421,1.40881
1.82,3467,1.42317
1.83,3612,1.37792
1.84,3506,1.38414
1.85,3476,1.39755
1.86,3549,1.41862
1.87,3659,1.42149
1.88,3593,1.43394
1.89,3590,1.42409
1.9,3679,1.4288
1.91,3764,1.4316
1.92,3707,1.40358
1.93,3718,1.42345
1.94,3796,1.44107
1.95,3844,1.44468
1.96,3852,1.45959
1.97,3896,1.45586
1.98,3967,1.47037
1.99,4007,1.47389
2,4014,1.48797
2.01,4080,1.51535
2.02,4156,1.53806
2.03,4185,1.54025
2.04,4229,1.55926
2.05,4324,1.58366
2.06,4386,1.58182
2.07,4356,1.5831
2.08,4445,1.60397
2.09,4557,1.63123
2.1,4647,1.65593
2.11,4550,1.66061
2.12,4678,1.67722
2.13,4795,1.70065
2.14,4890,1.64958
2.15,4739,1.65245
2.16,4908,1.65186
2.17,5032,1.65251
2.18,5082,1.6271
2.19,4873,1.631
2.2,5058,1.64501
2.21,5181,1.65786
2.22,5247,1.6707
2.23,5024,1.67771
2.24,5240,1.69367
2.25,5404,1.70651
2.26,5442,1.7143
2.27,5182,1.71936
2.28,5437,1.70347
2.29,5576,1.69291
2.3,5573,1.70165
2.31,5292,1.70963
2.32,5556,1.66308
2.33,5642,1.66861
2.34,5646,1.67192
2.35,5389,1.67774
2.36,5665,1.68399
2.37,5748,1.6862
2.38,5762,1.69246
2.39,5489,1.70424
2.4,5726,1.70091
2.41,5798,1.66822
2.42,5811,1.6693
2.43,5559,1.6427
2.44,5796,1.6448
2.45,5867,1.64515
2.46,5890,1.6469
2.47,5656,1.65776
2.48,5873,1.66161
2.49,5952,1.66196
2.5,5950,1.66231
2.51,5752,1.65489
2.52,5945,1.63191
2.53,6009,1.63191
2.54,5992,1.63225
2.55,5847,1.65265
2.56,5985,1.65911
2.57,6023,1.65945
2.58,6012,1.65945
2.59,5926,1.64705
2.6,6017,1.65239
2.61,6102,1.65239
2.62,6108,1.65239
2.63,6052,1.6681
2.64,6112,1.63392
2.65,6192,1.63392
2.66,6176,1.63392
2.67,6169,1.65189
2.68,6219,1.6581
2.69,6273,1.6581
2.7,6243,1.6581
2.71,6272,1.67116
2.72,6300,1.62339
2.73,6330,1.62339
2.74,6316,1.62339
2.75,6430,1.58967
2.76,6419,1.59551
2.77,6403,1.59551
2.78,6412,1.59551
2.79,6548,1.58991
2.8,6496,1.59356
2.81,6476,1.59356
2.82,6462,1.59356
2.83,6613,1.60235
2.84,6520,1.58907
2.85,6489,1.58907
2.86,6470,1.58907
2.87,6680,1.58772
2.88,6577,1.59071
2.89,6536,1.59071
2.9,6527,1.59071
2.91,6749,1.5946
2.92,6649,1.59729
2.93,6591,1.59729
2.94,6579,1.59729
2.95,6813,1.54499
2.96,6698,1.54729
2.97,6616,1.54729
2.98,6587,1.54729
2.99,6836,1.52201
3,6698,1.49774
3.01,6610,1.49774
3.02,6578,1.49774
3.03,6884,1.50053
3.04,6761,1.50136
3.05,6653,1.50136
3.06,6657,1.50136
3.07,6971,1.50359
3.08,6767,1.50553
3.09,6664,1.50553
3.1,6666,1.50553
3.11,6934,1.50776
3.12,6739,1.50832
3.13,6661,1.50832
3.14,6651,1.50887
3.15,6941,1.50999
3.16,6771,1.51082
3.17,6676,1.51138
3.18,6656,1.51221
3.19,6969,1.51305
3.2,6806,1.51388
3.21,6692,1.43025
3.22,6698,1.43051
3.23,7014,1.42376
3.24,6813,1.42402
3.25,6709,1.42481
3.26,6713,1.42559
3.27,7018,1.42637
3.28,6792,1.42663
3.29,6698,1.4269
3.3,6695,1.42846
3.31,7016,1.42873
3.32,6797,1.42925
3.33,6735,1.43212
3.34,6749,1.43422
3.35,7045,1.39979
3.36,6841,1.40107
3.37,6774,1.40234
3.38,6777,1.40362
3.39,7080,1.40387
3.4,6882,1.40566
3.41,6789,1.40668
3.42,6763,1.41025
3.43,7086,1.41076
3.44,6844,1.41433
3.45,6770,1.41713
3.46,6784,1.41994
3.47,7101,1.42096
3.48,6896,1.42351
3.49,6824,1.4253
3.5,6832,1.43244
3.51,7127,1.4332
3.52,6929,1.43524
3.53,6852,1.38651
3.54,6912,1.37818
3.55,7200,1.37891
3.56,6993,1.38086
3.57,6953,1.38572
3.58,6997,1.39009
3.59,7263,1.39228
3.6,7080,1.37565
3.61,7047,1.38043
3.62,7105,1.38855
3.63,7357,1.38879
3.64,7191,1.39381
3.65,7142,1.39834
3.66,7200,1.40718
3.67,7412,1.4079
3.68,7252,1.41124
3.69,7196,1.41721
3.7,7305,1.42461
3.71,7540,1.42485
3.72,7370,1.43059
3.73,7345,1.40528
3.74,7432,1.41531
3.75,7582,1.41601
3.76,7396,1.42418
3.77,7404,1.43187
3.78,7539,1.42923
3.79,7694,1.42946
3.8,7588,1.43757
3.81,7625,1.44914
3.82,7732,1.45701
3.83,7798,1.45724
3.84,7713,1.45134
3.85,7716,1.46394
3.86,7833,1.47425
3.87,7898,1.47471
3.88,7870,1.48456
3.89,7899,1.47977
3.9,8034,1.49019
3.91,8052,1.49019
3.92,8055,1.5013
3.93,8077,1.51399
3.94,8216,1.52577
3.95,8174,1.526
3.96,8222,1.53688
3.97,8273,1.55025
3.98,8415,1.56044
3.99,8321,1.56067
4,8432,1.56951
4.01,8508,1.52855
4.02,8620,1.53025
4.03,8486,1.53025
4.04,8609,1.54092
4.05,8669,1.55115
4.06,8778,1.54944
4.07,8606,1.54987
4.08,8768,1.54143
4.09,8860,1.55085
4.1,8964,1.56382
4.11,8713,1.55383
4.12,8930,1.56368
4.13,9037,1.56458
4.14,9153,1.57568
4.15,8893,1.57609
4.16,9157,1.58865
4.17,9270,1.59933
4.18,9371,1.6098
4.19,9078,1.61084
4.2,9416,1.62026
4.21,9537,1.63262
4.22,9615,1.64392
4.23,9265,1.64497
4.24,9610,1.65543
4.25,9681,1.66481
4.26,9772,1.67296
4.27,9380,1.67443
4.28,9774,1.68508
4.29,9874,1.69302
4.3,9994,1.70096
4.31,9548,1.70284
4.32,10019,1.71246
4.33,10122,1.72332
4.34,10197,1.73168
4.35,9730,1.73377
4.36,10232,1.74317
4.37,10334,1.75279
4.38,10379,1.75968
4.39,9869,1.76052
4.4,10341,1.767
4.41,10483,1.67831
4.42,10518,1.68502
4.43,9994,1.68738
4.44,10569,1.69153
4.45,10711,1.68751
4.46,10664,1.69418
4.47,10125,1.69731
4.48,10731,1.70378
4.49,10797,1.70927
4.5,10733,1.71418
4.51,10197,1.71731
4.52,10829,1.69795
4.53,10901,1.70337
4.54,10871,1.70762
4.55,10364,1.71226
4.56,11003,1.68151
4.57,11023,1.68511
4.58,10974,1.68814
4.59,10457,1.68098
4.6,11094,1.68549
4.61,11113,1.68718
4.62,11090,1.69
4.63,10558,1.69338
4.64,11197,1.6962
4.65,11256,1.69902
4.66,11216,1.70221
4.67,10637,1.70033
4.68,11277,1.66472
4.69,11311,1.666
4.7,11220,1.6643
4.71,10697,1.66261
4.72,11309,1.66461
4.73,11345,1.66643
4.74,11289,1.66673
4.75,10799,1.67217
4.76,11429,1.67303
4.77,11535,1.67412
4.78,11439,1.67594
4.79,10924,1.68265
4.8,11464,1.68446
4.81,11510,1.68555
4.82,11424,1.68275
4.83,10980,1.67019
4.84,11552,1.67126
4.85,11633,1.66528
4.86,11538,1.66724
4.87,11087,1.67365
4.88,11640,1.6749
4.89,11641,1.67579
4.9,11582,1.67721
4.91,11154,1.68469
4.92,11664,1.68523
4.93,11665,1.68558
4.94,11625,1.68736
4.95,11208,1.64926
4.96,11699,1.65013
4.97,11733,1.65082
4.98,11673,1.65204
4.99,11296,1.66001


==> data/simulations/gg_par2.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.05
0.03,1,1.05
0.04,2,1.09038
0.05,12,1.81731
0.06,20,2.46346
0.07,25,3.02125
0.08,39,1.2955
0.09,59,1.56369
0.1,68,1.67985
0.11,84,1.7772
0.12,110,1.27958
0.13,135,1.34144
0.14,154,1.57131
0.15,185,1.61812
0.16,211,1.7251
0.17,239,1.60321
0.18,277,1.49881
0.19,293,1.73689
0.2,310,1.27637
0.21,338,1.27637
0.22,357,1.27637
0.23,379,1.27637
0.24,415,1.29838
0.25,427,1.36341
0.26,427,1.47093
0.27,448,1.49465
0.28,448,1.58168
0.29,464,1.72833
0.3,513,1.70397
0.31,542,1.74782
0.32,573,1.63765
0.33,631,1.53043
0.34,674,1.54051
0.35,669,1.69747
0.36,697,1.66927
0.37,724,1.66927
0.38,728,1.66927
0.39,757,1.57415
0.4,804,1.47261
0.41,826,1.47261
0.42,825,1.47261
0.43,863,1.47261
0.44,866,1.34546
0.45,854,1.34546
0.46,858,1.35123
0.47,900,1.35123
0.48,886,1.3743
0.49,859,1.38356
0.5,867,1.42531
0.51,907,1.42885
0.52,905,1.48214
0.53,916,1.63018
0.54,975,1.67751
0.55,1012,1.70421
0.56,1045,1.68381
0.57,1129,1.63651
0.58,1215,1.62555
0.59,1213,1.61673
0.6,1268,1.63589
0.61,1346,1.62402
0.62,1368,1.58367
0.63,1312,1.62311
0.64,1367,1.59175
0.65,1424,1.59175
0.66,1423,1.5747
0.67,1381,1.64494
0.68,1448,1.63497
0.69,1491,1.63497
0.7,1493,1.63756
0.71,1498,1.71135
0.72,1555,1.68554
0.73,1574,1.68554
0.74,1585,1.68804
0.75,1639,1.58091
0.76,1667,1.50175
0.77,1663,1.50175
0.78,1672,1.50175
0.79,1740,1.50391
0.8,1729,1.42945
0.81,1695,1.42945
0.82,1700,1.42945
0.83,1785,1.42945
0.84,1755,1.42945
0.85,1711,1.36599
0.86,1720,1.36697
0.87,1797,1.36697
0.88,1750,1.37384
0.89,1709,1.37776
0.9,1707,1.38462
0.91,1790,1.38462
0.92,1764,1.39345
0.93,1722,1.36766
0.94,1732,1.39805
0.95,1818,1.39805
0.96,1786,1.36424
0.97,1757,1.40364
0.98,1802,1.44165
0.99,1876,1.44434
1,1871,1.47307
1.01,1889,1.53859
1.02,1972,1.53386
1.03,2011,1.53643
1.04,2034,1.57336
1.05,2111,1.63012
1.06,2215,1.62175
1.07,2199,1.59707
1.08,2280,1.61728
1.09,2387,1.63673
1.1,2447,1.65099
1.11,2384,1.66212
1.12,2487,1.66348
1.13,2585,1.62913
1.14,2614,1.62644
1.15,2520,1.63472
1.16,2619,1.64526
1.17,2721,1.62061
1.18,2715,1.59372
1.19,2604,1.60441
1.2,2701,1.61521
1.21,2799,1.61521
1.22,2790,1.62169
1.23,2680,1.61253
1.24,2772,1.62523
1.25,2870,1.62594
1.26,2855,1.6337
1.27,2741,1.63099
1.28,2846,1.64755
1.29,2930,1.64755
1.3,2923,1.65238
1.31,2854,1.68965
1.32,2950,1.68372
1.33,3012,1.68372
1.34,3019,1.68711
1.35,2994,1.66372
1.36,3077,1.61005
1.37,3114,1.61005
1.38,3118,1.61067
1.39,3154,1.61198
1.4,3193,1.62184
1.41,3193,1.62184
1.42,3202,1.62307
1.43,3273,1.64115
1.44,3267,1.60653
1.45,3251,1.60653
1.46,3261,1.60712
1.47,3380,1.59289
1.48,3354,1.56242
1.49,3323,1.56242
1.5,3338,1.56299
1.51,3493,1.5503
1.52,3433,1.48319
1.53,3383,1.48319
1.54,3403,1.48319
1.55,3557,1.48534
1.56,3467,1.48857
1.57,3404,1.48857
1.58,3412,1.48964
1.59,3564,1.49125
1.6,3474,1.45043
1.61,3397,1.45043
1.62,3417,1.45095
1.63,3581,1.45095
1.64,3481,1.43501
1.65,3410,1.43501
1.66,3432,1.43552
1.67,3572,1.43552
1.68,3492,1.43604
1.69,3417,1.40528
1.7,3448,1.40578
1.71,3609,1.40578
1.72,3524,1.4088
1.73,3446,1.40981
1.74,3468,1.41484
1.75,3600,1.41484
1.76,3517,1.42038
1.77,3439,1.3771
1.78,3470,1.38099
1.79,3607,1.38099
1.8,3537,1.38779
1.81,3470,1.39441
1.82,3524,1.40314
1.83,3638,1.40314
1.84,3594,1.39514
1.85,3548,1.39621
1.86,3589,1.37934
1.87,3694,1.37981
1.88,3670,1.38908
1.89,3618,1.40298
1.9,3657,1.40461
1.91,3756,1.40599
1.92,3743,1.41789
1.93,3694,1.42845
1.94,3759,1.43703
1.95,3847,1.43882
1.96,3864,1.45312
1.97,3868,1.451
1.98,3982,1.46722
1.99,4035,1.46897
2,4068,1.48553
2.01,4082,1.50398
2.02,4201,1.52809
2.03,4173,1.53067
2.04,4236,1.54574
2.05,4318,1.57675
2.06,4430,1.59784
2.07,4352,1.59957
2.08,4471,1.58641
2.09,4596,1.59889
2.1,4656,1.61987
2.11,4551,1.61674
2.12,4680,1.63176
2.13,4810,1.65138
2.14,4851,1.66291
2.15,4704,1.66791
2.16,4862,1.68082
2.17,5029,1.63168
2.18,5049,1.61989
2.19,4852,1.62659
2.2,5042,1.63605
2.21,5187,1.64668
2.22,5171,1.65273
2.23,4962,1.65784
2.24,5167,1.66413
2.25,5315,1.67515
2.26,5311,1.67167
2.27,5096,1.67753
2.28,5267,1.64972
2.29,5440,1.65697
2.3,5403,1.66041
2.31,5151,1.66728
2.32,5362,1.62311
2.33,5570,1.62644
2.34,5487,1.62314
2.35,5269,1.62334
2.36,5475,1.62845
2.37,5623,1.63174
2.38,5548,1.63576
2.39,5349,1.64197
2.4,5544,1.64818
2.41,5716,1.65074
2.42,5644,1.65586
2.43,5419,1.66645
2.44,5614,1.67632
2.45,5754,1.6392
2.46,5691,1.6417
2.47,5518,1.64116
2.48,5732,1.64576
2.49,5862,1.64612
2.5,5806,1.65214
2.51,5631,1.64187
2.52,5798,1.64883
2.53,5898,1.64883
2.54,5858,1.62699
2.55,5728,1.63915
2.56,5882,1.64631
2.57,5964,1.64631
2.58,5964,1.64802
2.59,5875,1.63238
2.6,6014,1.62313
2.61,6092,1.62313
2.62,6074,1.62644
2.63,6047,1.64093
2.64,6128,1.6482
2.65,6184,1.6482
2.66,6191,1.6247
2.67,6192,1.63933
2.68,6214,1.62835
2.69,6248,1.62835
2.7,6259,1.63029
2.71,6244,1.64704
2.72,6307,1.65059
2.73,6313,1.65059
2.74,6319,1.65381
2.75,6359,1.67121
2.76,6386,1.67378
2.77,6370,1.67378
2.78,6388,1.67443
2.79,6493,1.68796
2.8,6481,1.6944
2.81,6448,1.6944
2.82,6451,1.6973
2.83,6609,1.63156
2.84,6552,1.6374
2.85,6514,1.6374
2.86,6570,1.63832
2.87,6759,1.58772
2.88,6649,1.59097
2.89,6612,1.59097
2.9,6651,1.59274
2.91,6845,1.6022
2.92,6706,1.60604
2.93,6657,1.60604
2.94,6700,1.60841
2.95,6915,1.6158
2.96,6765,1.61757
2.97,6695,1.61757
2.98,6739,1.61935
2.99,6982,1.56706
3,6806,1.5682
3.01,6714,1.5682
3.02,6776,1.5682
3.03,7027,1.55369
3.04,6831,1.5551
3.05,6750,1.5551
3.06,6827,1.55595
3.07,7080,1.55736
3.08,6880,1.55793
3.09,6771,1.55821
3.1,6826,1.55906
3.11,7110,1.5616
3.12,6898,1.5633
3.13,6786,1.56358
3.14,6867,1.56386
3.15,7148,1.56584
3.16,6898,1.56697
3.17,6781,1.56753
3.18,6888,1.56838
3.19,7131,1.56979
3.2,6899,1.57064
3.21,6811,1.57121
3.22,6925,1.43836
3.23,7139,1.43887
3.24,6911,1.43991
3.25,6809,1.44017
3.26,6922,1.44043
3.27,7143,1.4412
3.28,6929,1.44198
3.29,6835,1.4425
3.3,6941,1.44327
3.31,7136,1.44379
3.32,6935,1.44456
3.33,6823,1.44508
3.34,6925,1.44586
3.35,7153,1.44612
3.36,6941,1.44844
3.37,6823,1.44999
3.38,6944,1.45077
3.39,7209,1.45077
3.4,6971,1.43437
3.41,6879,1.43488
3.42,7003,1.43641
3.43,7231,1.43641
3.44,6982,1.43896
3.45,6883,1.44203
3.46,6982,1.43397
3.47,7203,1.43397
3.48,6980,1.43625
3.49,6916,1.3979
3.5,7058,1.40061
3.51,7278,1.40061
3.52,7037,1.40455
3.53,6969,1.40996
3.54,7068,1.41267
3.55,7278,1.41267
3.56,7073,1.41587
3.57,7045,1.4203
3.58,7136,1.42262
3.59,7349,1.42312
3.6,7135,1.4273
3.61,7092,1.43197
3.62,7178,1.43517
3.63,7392,1.43566
3.64,7194,1.44157
3.65,7163,1.40097
3.66,7232,1.39614
3.67,7426,1.39662
3.68,7267,1.39886
3.69,7224,1.39855
3.7,7323,1.40432
3.71,7550,1.40455
3.72,7380,1.40784
3.73,7340,1.41557
3.74,7452,1.42261
3.75,7619,1.42261
3.76,7465,1.43152
3.77,7457,1.44395
3.78,7546,1.4413
3.79,7702,1.44154
3.8,7587,1.45015
3.81,7586,1.46202
3.82,7694,1.46479
3.83,7792,1.46571
3.84,7697,1.4736
3.85,7735,1.48682
3.86,7809,1.44491
3.87,7900,1.44581
3.88,7893,1.45477
3.89,7936,1.46911
3.9,7986,1.47696
3.91,8053,1.47696
3.92,8020,1.48682
3.93,8129,1.50026
3.94,8184,1.50833
3.95,8195,1.50833
3.96,8239,1.51752
3.97,8363,1.53186
3.98,8350,1.54104
3.99,8342,1.54149
4,8439,1.55135
4.01,8542,1.56502
4.02,8515,1.57331
4.03,8475,1.57399
4.04,8593,1.58698
4.05,8715,1.60312
4.06,8699,1.61342
4.07,8650,1.6141
4.08,8810,1.56874
4.09,8960,1.58283
4.1,8896,1.59214
4.11,8770,1.59236
4.12,8978,1.60301
4.13,9101,1.60695
4.14,9034,1.61706
4.15,8906,1.6177
4.16,9171,1.63017
4.17,9300,1.64114
4.18,9237,1.64738
4.19,9059,1.6491
4.2,9376,1.6577
4.21,9519,1.66824
4.22,9457,1.67469
4.23,9270,1.67555
4.24,9625,1.68308
4.25,9780,1.6266
4.26,9685,1.63467
4.27,9425,1.63632
4.28,9765,1.64418
4.29,9918,1.65473
4.3,9784,1.66445
4.31,9481,1.66548
4.32,9885,1.64776
4.33,10049,1.65488
4.34,9894,1.66181
4.35,9593,1.66364
4.36,10056,1.67036
4.37,10221,1.67168
4.38,10085,1.67777
4.39,9777,1.67899
4.4,10211,1.68427
4.41,10370,1.69178
4.42,10213,1.69767
4.43,9832,1.6999
4.44,10267,1.64005
4.45,10442,1.64512
4.46,10289,1.6504
4.47,9927,1.65216
4.48,10442,1.65567
4.49,10639,1.66056
4.5,10449,1.66427
4.51,10062,1.66739
4.52,10548,1.66313
4.53,10684,1.66721
4.54,10521,1.67225
4.55,10152,1.65598
4.56,10673,1.66001
4.57,10839,1.66326
4.58,10698,1.66633
4.59,10245,1.66825
4.6,10805,1.62955
4.61,10938,1.63254
4.62,10747,1.63614
4.63,10289,1.63838
4.64,10839,1.64174
4.65,10949,1.64436
4.66,10778,1.64846
4.67,10353,1.65164
4.68,10905,1.65444
4.69,11039,1.65575
4.7,10838,1.62411
4.71,10411,1.62905
4.72,10955,1.62236
4.73,11082,1.62363
4.74,10930,1.62781
4.75,10549,1.62387
4.76,11100,1.6255
4.77,11249,1.62622
4.78,11095,1.62948
4.79,10699,1.63616
4.8,11220,1.63706
4.81,11290,1.63815
4.82,11111,1.64086
4.83,10751,1.64574
4.84,11192,1.63901
4.85,11293,1.63955
4.86,11158,1.6435
4.87,10808,1.61679
4.88,11300,1.6189
4.89,11435,1.62013
4.9,11305,1.62295
4.91,11003,1.63034
4.92,11451,1.63175
4.93,11521,1.63192
4.94,11432,1.63491
4.95,11112,1.64266
4.96,11478,1.64512
4.97,11551,1.64582
4.98,11441,1.64952
4.99,11135,1.6562


==> data/simulations/gg_par5.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.09433
0.03,1,1.09433
0.04,2,1.13642
0.05,12,1.89404
0.06,20,2.48698
0.07,25,2.81255
0.08,38,1.31739
0.09,58,1.61809
0.1,68,1.86215
0.11,83,1.59484
0.12,108,1.26964
0.13,135,1.40251
0.14,152,1.63933
0.15,180,1.73005
0.16,204,1.73853
0.17,231,1.63049
0.18,268,1.53367
0.19,290,1.71924
0.2,306,1.30261
0.21,337,1.30261
0.22,358,1.30261
0.23,375,1.30261
0.24,410,1.31776
0.25,423,1.4465
0.26,424,1.60933
0.27,441,1.55578
0.28,444,1.6644
0.29,459,1.73153
0.3,505,1.67838
0.31,539,1.61876
0.32,571,1.52596
0.33,632,1.52596
0.34,679,1.52596
0.35,685,1.61388
0.36,708,1.61485
0.37,734,1.61485
0.38,731,1.61485
0.39,751,1.64895
0.4,797,1.4624
0.41,816,1.4624
0.42,819,1.4624
0.43,852,1.36325
0.44,862,1.36721
0.45,841,1.37712
0.46,844,1.4009
0.47,879,1.34314
0.48,880,1.3639
0.49,854,1.43882
0.5,870,1.49172
0.51,910,1.51311
0.52,914,1.55402
0.53,950,1.59759
0.54,1005,1.71365
0.55,1043,1.66873
0.56,1083,1.70804
0.57,1159,1.73188
0.58,1215,1.68456
0.59,1228,1.70292
0.6,1282,1.71516
0.61,1342,1.60207
0.62,1380,1.60349
0.63,1342,1.60113
0.64,1380,1.57505
0.65,1428,1.57505
0.66,1449,1.57505
0.67,1404,1.62105
0.68,1440,1.61742
0.69,1479,1.61742
0.7,1485,1.61742
0.71,1486,1.65845
0.72,1528,1.58681
0.73,1559,1.58681
0.74,1570,1.58681
0.75,1613,1.61415
0.76,1646,1.55755
0.77,1644,1.55755
0.78,1650,1.55755
0.79,1720,1.45372
0.8,1722,1.39357
0.81,1674,1.39357
0.82,1687,1.38382
0.83,1763,1.38382
0.84,1741,1.38482
0.85,1685,1.39085
0.86,1694,1.39387
0.87,1770,1.39387
0.88,1748,1.37255
0.89,1690,1.37693
0.9,1701,1.38764
0.91,1774,1.34142
0.92,1746,1.35363
0.93,1714,1.39321
0.94,1736,1.41054
0.95,1817,1.4152
0.96,1814,1.43197
0.97,1825,1.43113
0.98,1842,1.45487
0.99,1911,1.46134
1,1917,1.48611
1.01,1965,1.52123
1.02,1990,1.58882
1.03,2054,1.55632
1.04,2082,1.5792
1.05,2158,1.57949
1.06,2209,1.60163
1.07,2234,1.61229
1.08,2268,1.63772
1.09,2369,1.6738
1.1,2437,1.66756
1.11,2391,1.68194
1.12,2448,1.64343
1.13,2575,1.6604
1.14,2628,1.68278
1.15,2537,1.69049
1.16,2608,1.7013
1.17,2728,1.65923
1.18,2754,1.66823
1.19,2645,1.68023
1.2,2715,1.66032
1.21,2816,1.62365
1.22,2824,1.62652
1.23,2713,1.58096
1.24,2771,1.58032
1.25,2860,1.58169
1.26,2867,1.58307
1.27,2774,1.59452
1.28,2837,1.60674
1.29,2921,1.60742
1.3,2932,1.60742
1.31,2867,1.64002
1.32,2919,1.65971
1.33,2971,1.65971
1.34,2987,1.65971
1.35,2969,1.68824
1.36,3016,1.60925
1.37,3069,1.60925
1.38,3093,1.60925
1.39,3104,1.61601
1.4,3128,1.58422
1.41,3147,1.58422
1.42,3143,1.58422
1.43,3193,1.59122
1.44,3217,1.61116
1.45,3201,1.61116
1.46,3207,1.61116
1.47,3309,1.62325
1.48,3325,1.52596
1.49,3286,1.52596
1.5,3300,1.52596
1.51,3415,1.52338
1.52,3404,1.50074
1.53,3326,1.50074
1.54,3334,1.50074
1.55,3471,1.50404
1.56,3458,1.50678
1.57,3357,1.50678
1.58,3365,1.50678
1.59,3506,1.45208
1.6,3468,1.45419
1.61,3360,1.45525
1.62,3380,1.4563
1.63,3523,1.45789
1.64,3486,1.45842
1.65,3367,1.46212
1.66,3384,1.46317
1.67,3535,1.4637
1.68,3497,1.46423
1.69,3390,1.47163
1.7,3413,1.47374
1.71,3553,1.47427
1.72,3508,1.4111
1.73,3411,1.41615
1.74,3419,1.42171
1.75,3556,1.42272
1.76,3537,1.42474
1.77,3438,1.40076
1.78,3446,1.3788
1.79,3590,1.37118
1.8,3567,1.37741
1.81,3488,1.38432
1.82,3500,1.39477
1.83,3628,1.39762
1.84,3602,1.40332
1.85,3556,1.42517
1.86,3558,1.43942
1.87,3688,1.44607
1.88,3691,1.45272
1.89,3680,1.47363
1.9,3699,1.50165
1.91,3819,1.50783
1.92,3841,1.51638
1.93,3867,1.47395
1.94,3913,1.4935
1.95,3985,1.50033
1.96,4001,1.50988
1.97,4028,1.53307
1.98,4061,1.55717
1.99,4083,1.56809
2,4134,1.50734
2.01,4211,1.52948
2.02,4257,1.54086
2.03,4285,1.54602
2.04,4319,1.56065
2.05,4420,1.56958
2.06,4466,1.59428
2.07,4446,1.60024
2.08,4465,1.61217
2.09,4622,1.63261
2.1,4677,1.64953
2.11,4617,1.65631
2.12,4682,1.66817
2.13,4854,1.68469
2.14,4911,1.70333
2.15,4804,1.70926
2.16,4855,1.63252
2.17,5036,1.6477
2.18,5091,1.63673
2.19,4931,1.64028
2.2,5011,1.64779
2.21,5215,1.65862
2.22,5259,1.66236
2.23,5062,1.66011
2.24,5159,1.66754
2.25,5344,1.67694
2.26,5369,1.6593
2.27,5141,1.65669
2.28,5239,1.66396
2.29,5430,1.66932
2.3,5461,1.67851
2.31,5229,1.6854
2.32,5337,1.69114
2.33,5544,1.69649
2.34,5552,1.67281
2.35,5334,1.64825
2.36,5471,1.65341
2.37,5662,1.65563
2.38,5685,1.66042
2.39,5457,1.65085
2.4,5558,1.65377
2.41,5708,1.65413
2.42,5755,1.62964
2.43,5514,1.64077
2.44,5630,1.63004
2.45,5784,1.61163
2.46,5816,1.61199
2.47,5568,1.62357
2.48,5675,1.60866
2.49,5798,1.60935
2.5,5829,1.6097
2.51,5646,1.62077
2.52,5748,1.59577
2.53,5855,1.59577
2.54,5901,1.59645
2.55,5751,1.59433
2.56,5825,1.60273
2.57,5952,1.6034
2.58,5987,1.6034
2.59,5858,1.62054
2.6,5918,1.62928
2.61,5994,1.62928
2.62,6016,1.62928
2.63,5938,1.58577
2.64,6003,1.5942
2.65,6071,1.5942
2.66,6102,1.5942
2.67,6064,1.59347
2.68,6107,1.60151
2.69,6143,1.60151
2.7,6162,1.60151
2.71,6160,1.59376
2.72,6183,1.59749
2.73,6204,1.59749
2.74,6229,1.59749
2.75,6275,1.61299
2.76,6295,1.62216
2.77,6263,1.62216
2.78,6282,1.62216
2.79,6388,1.59958
2.8,6383,1.58477
2.81,6347,1.58477
2.82,6393,1.58477
2.83,6517,1.5876
2.84,6483,1.59701
2.85,6422,1.59701
2.86,6448,1.59701
2.87,6601,1.60338
2.88,6583,1.57952
2.89,6481,1.57952
2.9,6500,1.57952
2.91,6694,1.58606
2.92,6664,1.59439
2.93,6524,1.59439
2.94,6562,1.59439
2.95,6783,1.59069
2.96,6765,1.59305
2.97,6608,1.59305
2.98,6661,1.59305
2.99,6884,1.59895
3,6837,1.60249
3.01,6639,1.60249
3.02,6659,1.60278
3.03,6919,1.60809
3.04,6853,1.54016
3.05,6667,1.54016
3.06,6693,1.54016
3.07,6991,1.493
3.08,6887,1.4759
3.09,6691,1.47671
3.1,6682,1.47725
3.11,6996,1.47941
3.12,6882,1.47656
3.13,6669,1.47764
3.14,6704,1.47791
3.15,7036,1.45186
3.16,6902,1.44523
3.17,6682,1.44628
3.18,6721,1.44654
3.19,7025,1.44707
3.2,6910,1.43882
3.21,6701,1.43961
3.22,6727,1.43987
3.23,7031,1.42798
3.24,6938,1.42824
3.25,6720,1.42902
3.26,6759,1.43031
3.27,7065,1.43083
3.28,6974,1.43135
3.29,6757,1.43316
3.3,6775,1.43368
3.31,7071,1.43445
3.32,6992,1.43497
3.33,6771,1.43652
3.34,6778,1.43833
3.35,7086,1.43885
3.36,7006,1.39887
3.37,6792,1.39728
3.38,6817,1.39778
3.39,7108,1.39803
3.4,7041,1.39953
3.41,6821,1.40404
3.42,6845,1.40605
3.43,7123,1.40655
3.44,7062,1.4083
3.45,6873,1.41481
3.46,6879,1.41832
3.47,7148,1.41907
3.48,7097,1.42083
3.49,6930,1.41965
3.5,6923,1.42289
3.51,7221,1.42314
3.52,7170,1.42538
3.53,7019,1.4234
3.54,6995,1.41086
3.55,7292,1.4116
3.56,7201,1.41576
3.57,7068,1.42408
3.58,7055,1.42898
3.59,7341,1.43069
3.6,7248,1.43314
3.61,7184,1.42965
3.62,7151,1.43717
3.63,7371,1.43814
3.64,7310,1.44153
3.65,7234,1.42116
3.66,7208,1.41212
3.67,7437,1.41447
3.68,7441,1.41539
3.69,7381,1.42619
3.7,7347,1.43559
3.71,7570,1.43723
3.72,7555,1.44099
3.73,7507,1.45062
3.74,7469,1.46283
3.75,7675,1.46518
3.76,7657,1.46776
3.77,7661,1.46647
3.78,7616,1.47741
3.79,7810,1.4802
3.8,7803,1.48415
3.81,7817,1.48982
3.82,7816,1.50095
3.83,7960,1.4835
3.84,7951,1.48808
3.85,8019,1.49884
3.86,7971,1.50983
3.87,8029,1.51326
3.88,8044,1.51784
3.89,8112,1.52768
3.9,8092,1.5389
3.91,8172,1.54142
3.92,8192,1.54462
3.93,8282,1.55515
3.94,8296,1.53526
3.95,8313,1.5384
3.96,8317,1.54424
3.97,8478,1.55568
3.98,8480,1.56914
3.99,8467,1.57317
4,8520,1.57946
4.01,8681,1.56625
4.02,8673,1.5697
4.03,8638,1.57366
4.04,8669,1.57959
4.05,8858,1.59213
4.06,8889,1.58804
4.07,8846,1.59109
4.08,8864,1.59631
4.09,9064,1.60741
4.1,9045,1.62199
4.11,8936,1.62591
4.12,8952,1.63156
4.13,9219,1.64223
4.14,9225,1.65485
4.15,9138,1.65855
4.16,9178,1.66442
4.17,9466,1.65285
4.18,9497,1.66489
4.19,9344,1.66746
4.2,9382,1.67455
4.21,9680,1.6825
4.22,9702,1.69432
4.23,9431,1.6263
4.24,9501,1.6298
4.25,9781,1.63762
4.26,9814,1.64379
4.27,9541,1.64647
4.28,9663,1.65326
4.29,9985,1.60717
4.3,10025,1.61374
4.31,9739,1.61573
4.32,9826,1.61972
4.33,10163,1.62681
4.34,10150,1.62983
4.35,9795,1.63162
4.36,9923,1.63361
4.37,10266,1.64016
4.38,10266,1.64811
4.39,9910,1.65109
4.4,10050,1.65526
4.41,10363,1.66181
4.42,10402,1.66357
4.43,10055,1.66694
4.44,10237,1.67185
4.45,10557,1.65036
4.46,10589,1.65504
4.47,10137,1.65854
4.48,10302,1.66205
4.49,10583,1.66693
4.5,10639,1.6718
4.51,10189,1.6755
4.52,10420,1.67882
4.53,10717,1.68193
4.54,10787,1.68681
4.55,10319,1.69051
4.56,10509,1.69441
4.57,10779,1.6985
4.58,10853,1.70201
4.59,10413,1.70591
4.6,10599,1.70825
4.61,10939,1.71098
4.62,11001,1.71449
4.63,10499,1.71819
4.64,10674,1.7215
4.65,10987,1.66816
4.66,10983,1.6708
4.67,10511,1.67457
4.68,10679,1.67777
4.69,11013,1.6711
4.7,11041,1.6741
4.71,10619,1.6786
4.72,10802,1.68198
4.73,11155,1.68292
4.74,11155,1.68592
4.75,10739,1.69193
4.76,10890,1.69512
4.77,11196,1.68109
4.78,11221,1.68294
4.79,10837,1.68908
4.8,10997,1.69224
4.81,11327,1.69317
4.82,11335,1.6954
4.83,10940,1.7006
4.84,11035,1.70358
4.85,11352,1.70488
4.86,11353,1.70562
4.87,11010,1.7112
4.88,11135,1.65517
4.89,11409,1.65589
4.9,11433,1.65607
4.91,11092,1.66164
4.92,11198,1.66487
4.93,11461,1.66523
4.94,11503,1.66576
4.95,11170,1.66989
4.96,11314,1.67384
4.97,11495,1.67402
4.98,11529,1.6751
4.99,11230,1.68084


==> data/simulations/gg_uni.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.10873
0.05,12,1.88894
0.06,20,2.54562
0.07,25,3.05463
0.08,40,1.32959
0.09,60,1.6235
0.1,70,1.90077
0.11,84,1.67619
0.12,112,1.22736
0.13,137,1.3125
0.14,155,1.58209
0.15,182,1.67432
0.16,208,1.82331
0.17,225,1.73348
0.18,263,1.61079
0.19,283,1.68121
0.2,305,1.27161
0.21,336,1.27161
0.22,365,1.27161
0.23,380,1.27161
0.24,410,1.29405
0.25,421,1.36885
0.26,419,1.51544
0.27,432,1.52712
0.28,435,1.6239
0.29,446,1.71684
0.3,492,1.75888
0.31,528,1.71353
0.32,572,1.60094
0.33,633,1.60369
0.34,691,1.60369
0.35,694,1.68493
0.36,720,1.63632
0.37,743,1.63632
0.38,740,1.63632
0.39,767,1.65109
0.4,803,1.32724
0.41,825,1.32724
0.42,823,1.32724
0.43,857,1.32724
0.44,850,1.32724
0.45,844,1.33114
0.46,841,1.35652
0.47,874,1.35652
0.48,861,1.39165
0.49,845,1.45996
0.5,853,1.46683
0.51,886,1.43801
0.52,888,1.51703
0.53,908,1.61459
0.54,967,1.61775
0.55,1008,1.64148
0.56,1056,1.67365
0.57,1132,1.69742
0.58,1220,1.73739
0.59,1227,1.74978
0.6,1301,1.76062
0.61,1368,1.65818
0.62,1406,1.66254
0.63,1357,1.64614
0.64,1414,1.58872
0.65,1450,1.59004
0.66,1454,1.59004
0.67,1427,1.63712
0.68,1487,1.60103
0.69,1516,1.60228
0.7,1513,1.60228
0.71,1540,1.64247
0.72,1571,1.55805
0.73,1592,1.55805
0.74,1596,1.55805
0.75,1645,1.57556
0.76,1648,1.49133
0.77,1656,1.49133
0.78,1659,1.49133
0.79,1723,1.49353
0.8,1701,1.35645
0.81,1682,1.35645
0.82,1669,1.35645
0.83,1734,1.35645
0.84,1701,1.35645
0.85,1675,1.35745
0.86,1670,1.36244
0.87,1740,1.36244
0.88,1709,1.36543
0.89,1681,1.37341
0.9,1684,1.33225
0.91,1755,1.33321
0.92,1731,1.34467
0.93,1706,1.36129
0.94,1722,1.39552
0.95,1789,1.40312
0.96,1759,1.42689
0.97,1759,1.41076
0.98,1801,1.4533
0.99,1860,1.46147
1,1862,1.50138
1.01,1899,1.52574
1.02,1974,1.57116
1.03,2021,1.53495
1.04,2047,1.57901
1.05,2111,1.59442
1.06,2204,1.63672
1.07,2193,1.64343
1.08,2251,1.64372
1.09,2360,1.69281
1.1,2449,1.72563
1.11,2384,1.73051
1.12,2501,1.71556
1.13,2605,1.70756
1.14,2659,1.66743
1.15,2549,1.67571
1.16,2689,1.68926
1.17,2762,1.6983
1.18,2790,1.70959
1.19,2650,1.69674
1.2,2794,1.65282
1.21,2862,1.65426
1.22,2879,1.62922
1.23,2743,1.64806
1.24,2885,1.647
1.25,2933,1.64769
1.26,2922,1.64839
1.27,2823,1.63539
1.28,2964,1.64285
1.29,3000,1.64285
1.3,3004,1.64285
1.31,2932,1.63324
1.32,3019,1.62386
1.33,3046,1.62386
1.34,3043,1.62386
1.35,3025,1.61378
1.36,3098,1.59012
1.37,3123,1.59012
1.38,3111,1.59012
1.39,3164,1.61484
1.4,3193,1.61665
1.41,3209,1.61665
1.42,3205,1.61665
1.43,3299,1.6145
1.44,3280,1.62119
1.45,3272,1.62119
1.46,3267,1.62119
1.47,3385,1.56224
1.48,3326,1.56399
1.49,3299,1.56399
1.5,3294,1.56399
1.51,3432,1.56863
1.52,3351,1.46948
1.53,3324,1.46948
1.54,3323,1.46948
1.55,3475,1.46663
1.56,3375,1.46826
1.57,3338,1.46826
1.58,3330,1.46826
1.59,3486,1.41593
1.6,3382,1.41593
1.61,3341,1.41593
1.62,3333,1.41593
1.63,3503,1.41645
1.64,3404,1.41697
1.65,3368,1.40074
1.66,3370,1.40177
1.67,3530,1.40177
1.68,3400,1.40228
1.69,3357,1.40331
1.7,3340,1.37891
1.71,3500,1.37891
1.72,3395,1.38345
1.73,3367,1.37162
1.74,3352,1.38059
1.75,3512,1.38259
1.76,3427,1.38757
1.77,3386,1.39256
1.78,3391,1.40203
1.79,3569,1.39395
1.8,3487,1.3994
1.81,3421,1.40881
1.82,3467,1.42317
1.83,3612,1.37792
1.84,3506,1.38414
1.85,3476,1.39755
1.86,3549,1.41862
1.87,3659,1.42149
1.88,3593,1.43394
1.89,3590,1.42409
1.9,3679,1.4288
1.91,3764,1.4316
1.92,3707,1.40358
1.93,3718,1.42345
1.94,3796,1.44107
1.95,3844,1.44468
1.96,3852,1.45959
1.97,3896,1.45586
1.98,3967,1.47037
1.99,4007,1.47389
2,4014,1.48797
2.01,4080,1.51535
2.02,4156,1.53806
2.03,4185,1.54025
2.04,4229,1.55926
2.05,4324,1.58366
2.06,4386,1.58182
2.07,4356,1.5831
2.08,4445,1.60397
2.09,4557,1.63123
2.1,4647,1.65593
2.11,4550,1.66061
2.12,4678,1.67722
2.13,4795,1.70065
2.14,4890,1.64958
2.15,4739,1.65245
2.16,4908,1.65186
2.17,5032,1.65251
2.18,5082,1.6271
2.19,4873,1.631
2.2,5058,1.64501
2.21,5181,1.65786
2.22,5247,1.6707
2.23,5024,1.67771
2.24,5240,1.69367
2.25,5404,1.70651
2.26,5442,1.7143
2.27,5182,1.71936
2.28,5437,1.70347
2.29,5576,1.69291
2.3,5573,1.70165
2.31,5292,1.70963
2.32,5556,1.66308
2.33,5642,1.66861
2.34,5646,1.67192
2.35,5389,1.67774
2.36,5665,1.68399
2.37,5748,1.6862
2.38,5762,1.69246
2.39,5489,1.70424
2.4,5726,1.70091
2.41,5798,1.66822
2.42,5811,1.6693
2.43,5559,1.6427
2.44,5796,1.6448
2.45,5867,1.64515
2.46,5890,1.6469
2.47,5656,1.65776
2.48,5873,1.66161
2.49,5952,1.66196
2.5,5950,1.66231
2.51,5752,1.65489
2.52,5945,1.63191
2.53,6009,1.63191
2.54,5992,1.63225
2.55,5847,1.65265
2.56,5985,1.65911
2.57,6023,1.65945
2.58,6012,1.65945
2.59,5926,1.64705
2.6,6017,1.65239
2.61,6102,1.65239
2.62,6108,1.65239
2.63,6052,1.6681
2.64,6112,1.63392
2.65,6192,1.63392
2.66,6176,1.63392
2.67,6169,1.65189
2.68,6219,1.6581
2.69,6273,1.6581
2.7,6243,1.6581
2.71,6272,1.67116
2.72,6300,1.62339
2.73,6330,1.62339
2.74,6316,1.62339
2.75,6430,1.58967
2.76,6419,1.59551
2.77,6403,1.59551
2.78,6412,1.59551
2.79,6548,1.58991
2.8,6496,1.59356
2.81,6476,1.59356
2.82,6462,1.59356
2.83,6613,1.60235
2.84,6520,1.58907
2.85,6489,1.58907
2.86,6470,1.58907
2.87,6680,1.58772
2.88,6577,1.59071
2.89,6536,1.59071
2.9,6527,1.59071
2.91,6749,1.5946
2.92,6649,1.59729
2.93,6591,1.59729
2.94,6579,1.59729
2.95,6813,1.54499
2.96,6698,1.54729
2.97,6616,1.54729
2.98,6587,1.54729
2.99,6836,1.52201
3,6698,1.49774
3.01,6610,1.49774
3.02,6578,1.49774
3.03,6884,1.50053
3.04,6761,1.50136
3.05,6653,1.50136
3.06,6657,1.50136
3.07,6971,1.50359
3.08,6767,1.50553
3.09,6664,1.50553
3.1,6666,1.50553
3.11,6934,1.50776
3.12,6739,1.50832
3.13,6661,1.50832
3.14,6651,1.50887
3.15,6941,1.50999
3.16,6771,1.51082
3.17,6676,1.51138
3.18,6656,1.51221
3.19,6969,1.51305
3.2,6806,1.51388
3.21,6692,1.43025
3.22,6698,1.43051
3.23,7014,1.42376
3.24,6813,1.42402
3.25,6709,1.42481
3.26,6713,1.42559
3.27,7018,1.42637
3.28,6792,1.42663
3.29,6698,1.4269
3.3,6695,1.42846
3.31,7016,1.42873
3.32,6797,1.42925
3.33,6735,1.43212
3.34,6749,1.43422
3.35,7045,1.39979
3.36,6841,1.40107
3.37,6774,1.40234
3.38,6777,1.40362
3.39,7080,1.40387
3.4,6882,1.40566
3.41,6789,1.40668
3.42,6763,1.41025
3.43,7086,1.41076
3.44,6844,1.41433
3.45,6770,1.41713
3.46,6784,1.41994
3.47,7101,1.42096
3.48,6896,1.42351
3.49,6824,1.4253
3.5,6832,1.43244
3.51,7127,1.4332
3.52,6929,1.43524
3.53,6852,1.38651
3.54,6912,1.37818
3.55,7200,1.37891
3.56,6993,1.38086
3.57,6953,1.38572
3.58,6997,1.39009
3.59,7263,1.39228
3.6,7080,1.37565
3.61,7047,1.38043
3.62,7105,1.38855
3.63,7357,1.38879
3.64,7191,1.39381
3.65,7142,1.39834
3.66,7200,1.40718
3.67,7412,1.4079
3.68,7252,1.41124
3.69,7196,1.41721
3.7,7305,1.42461
3.71,7540,1.42485
3.72,7370,1.43059
3.73,7345,1.40528
3.74,7432,1.41531
3.75,7582,1.41601
3.76,7396,1.42418
3.77,7404,1.43187
3.78,7539,1.42923
3.79,7694,1.42946
3.8,7588,1.43757
3.81,7625,1.44914
3.82,7732,1.45701
3.83,7798,1.45724
3.84,7713,1.45134
3.85,7716,1.46394
3.86,7833,1.47425
3.87,7898,1.47471
3.88,7870,1.48456
3.89,7899,1.47977
3.9,8034,1.49019
3.91,8052,1.49019
3.92,8055,1.5013
3.93,8077,1.51399
3.94,8216,1.52577
3.95,8174,1.526
3.96,8222,1.53688
3.97,8273,1.55025
3.98,8415,1.56044
3.99,8321,1.56067
4,8432,1.56951
4.01,8508,1.52855
4.02,8620,1.53025
4.03,8486,1.53025
4.04,8609,1.54092
4.05,8669,1.55115
4.06,8778,1.54944
4.07,8606,1.54987
4.08,8768,1.54143
4.09,8860,1.55085
4.1,8964,1.56382
4.11,8713,1.55383
4.12,8930,1.56368
4.13,9037,1.56458
4.14,9153,1.57568
4.15,8893,1.57609
4.16,9157,1.58865
4.17,9270,1.59933
4.18,9371,1.6098
4.19,9078,1.61084
4.2,9416,1.62026
4.21,9537,1.63262
4.22,9615,1.64392
4.23,9265,1.64497
4.24,9610,1.65543
4.25,9681,1.66481
4.26,9772,1.67296
4.27,9380,1.67443
4.28,9774,1.68508
4.29,9874,1.69302
4.3,9994,1.70096
4.31,9548,1.70284
4.32,10019,1.71246
4.33,10122,1.72332
4.34,10197,1.73168
4.35,9730,1.73377
4.36,10232,1.74317
4.37,10334,1.75279
4.38,10379,1.75968
4.39,9869,1.76052
4.4,10341,1.767
4.41,10483,1.67831
4.42,10518,1.68502
4.43,9994,1.68738
4.44,10569,1.69153
4.45,10711,1.68751
4.46,10664,1.69418
4.47,10125,1.69731
4.48,10731,1.70378
4.49,10797,1.70927
4.5,10733,1.71418
4.51,10197,1.71731
4.52,10829,1.69795
4.53,10901,1.70337
4.54,10871,1.70762
4.55,10364,1.71226
4.56,11003,1.68151
4.57,11023,1.68511
4.58,10974,1.68814
4.59,10457,1.68098
4.6,11094,1.68549
4.61,11113,1.68718
4.62,11090,1.69
4.63,10558,1.69338
4.64,11197,1.6962
4.65,11256,1.69902
4.66,11216,1.70221
4.67,10637,1.70033
4.68,11277,1.66472
4.69,11311,1.666
4.7,11220,1.6643
4.71,10697,1.66261
4.72,11309,1.66461
4.73,11345,1.66643
4.74,11289,1.66673
4.75,10799,1.67217
4.76,11429,1.67303
4.77,11535,1.67412
4.78,11439,1.67594
4.79,10924,1.68265
4.8,11464,1.68446
4.81,11510,1.68555
4.82,11424,1.68275
4.83,10980,1.67019
4.84,11552,1.67126
4.85,11633,1.66528
4.86,11538,1.66724
4.87,11087,1.67365
4.88,11640,1.6749
4.89,11641,1.67579
4.9,11582,1.67721
4.91,11154,1.68469
4.92,11664,1.68523
4.93,11665,1.68558
4.94,11625,1.68736
4.95,11208,1.64926
4.96,11699,1.65013
4.97,11733,1.65082
4.98,11673,1.65204
4.99,11296,1.66001


==> data/simulations/noop_norm.csv <==
insertions,flushes,max_alpha
0.01,10000,1.09726
0.02,20000,1.12044
0.03,30000,1.14948
0.04,40000,1.14948
0.05,50000,1.47402
0.06,50000,1.1617
0.07,50000,1.1617
0.08,50000,1.1617
0.09,50000,1.1804
0.1,50000,1.53763
0.11,50000,1.80772
0.12,50000,1.73609
0.13,50000,1.23323
0.14,50000,1.23323
0.15,50000,1.23323
0.16,50000,1.23323
0.17,50000,1.23323
0.18,50000,1.25108
0.19,50000,1.32531
0.2,50000,1.49743
0.21,50000,1.70889
0.22,50000,1.76595
0.23,50000,1.79292
0.24,50000,1.69779
0.25,50000,1.68135
0.26,50000,1.3041
0.27,50000,1.3041
0.28,50000,1.3041
0.29,50000,1.3041
0.3,50000,1.3041
0.31,50000,1.3041
0.32,50000,1.3041
0.33,50000,1.28246
0.34,50000,1.28993
0.35,50000,1.31234
0.36,50000,1.33475
0.37,50000,1.31312
0.38,50000,1.35762
0.39,50000,1.46493
0.4,50000,1.51565
0.41,50000,1.59884
0.42,50000,1.68433
0.43,50000,1.69423
0.44,50000,1.76201
0.45,50000,1.78938
0.46,50000,1.82336
0.47,50000,1.68336
0.48,50000,1.70395
0.49,50000,1.67187
0.5,50000,1.68651
0.51,50000,1.53541
0.52,50000,1.34941
0.53,50000,1.34941
0.54,50000,1.34941
0.55,50000,1.34941
0.56,50000,1.34941
0.57,50000,1.34941
0.58,50000,1.34941
0.59,50000,1.34941
0.6,50000,1.34941
0.61,50000,1.34941
0.62,50000,1.33836
0.63,50000,1.33836
0.64,50000,1.33836
0.65,50000,1.34097
0.66,50000,1.3475
0.67,50000,1.35011
0.68,50000,1.35533
0.69,50000,1.29584
0.7,50000,1.26392
0.71,50000,1.25793
0.72,50000,1.28259
0.73,50000,1.31078
0.74,50000,1.35189
0.75,50000,1.3526
0.76,50000,1.41185
0.77,50000,1.46655
0.78,50000,1.51555
0.79,50000,1.51675
0.8,50000,1.57861
0.81,50000,1.56898
0.82,50000,1.62396
0.83,50000,1.66436
0.84,50000,1.64946
0.85,50000,1.65621
0.86,50000,1.69288
0.87,50000,1.72856
0.88,50000,1.75983
0.89,50000,1.78852
0.9,50000,1.82304
0.91,50000,1.76969
0.92,50000,1.78939
0.93,50000,1.81473
0.94,50000,1.76067
0.95,50000,1.77239
0.96,50000,1.77861
0.97,50000,1.75042
0.98,50000,1.7379
0.99,50000,1.71317
1,50000,1.72082
1.01,50000,1.65679
1.02,50000,1.65924
1.03,50000,1.66332
1.04,50000,1.66577
1.05,50000,1.61543
1.06,50000,1.53568
1.07,50000,1.41991
1.08,50000,1.41991
1.09,50000,1.41991
1.1,50000,1.41991
1.11,50000,1.41991
1.12,50000,1.39893
1.13,50000,1.39893
1.14,50000,1.39893
1.15,50000,1.39893
1.16,50000,1.39893
1.17,50000,1.39893
1.18,50000,1.39893
1.19,50000,1.39893
1.2,50000,1.36974
1.21,50000,1.36974
1.22,50000,1.37108
1.23,50000,1.37108
1.24,50000,1.37175
1.25,50000,1.37242
1.26,50000,1.37375
1.27,50000,1.37442
1.28,50000,1.35734
1.29,50000,1.35866
1.3,50000,1.36063
1.31,50000,1.36129
1.32,50000,1.34021
1.33,50000,1.32451
1.34,50000,1.31011
1.35,50000,1.31199
1.36,50000,1.31102
1.37,50000,1.28616
1.38,50000,1.29349
1.39,50000,1.2996
1.4,50000,1.29801
1.41,50000,1.30646
1.42,50000,1.30337
1.43,50000,1.31353
1.44,50000,1.31811
1.45,50000,1.32999
1.46,50000,1.34661
1.47,50000,1.33472
1.48,50000,1.35046
1.49,50000,1.36854
1.5,50000,1.39478
1.51,50000,1.41752
1.52,50000,1.44259
1.53,50000,1.43279
1.54,50000,1.45661
1.55,50000,1.48327
1.56,50000,1.51617
1.57,50000,1.53939
1.58,50000,1.56712
1.59,50000,1.59316
1.6,50000,1.58103
1.61,50000,1.60198
1.62,50000,1.5853
1.63,50000,1.6079
1.64,50000,1.63588
1.65,50000,1.65191
1.66,50000,1.67066
1.67,50000,1.6953
1.68,50000,1.66172
1.69,50000,1.68754
1.7,50000,1.7113
1.71,50000,1.70644
1.72,50000,1.7252
1.73,50000,1.74649
1.74,50000,1.75234
1.75,50000,1.74674
1.76,50000,1.76108
1.77,50000,1.78085
1.78,50000,1.78529
1.79,50000,1.76575
1.8,50000,1.78067
1.81,50000,1.79127
1.82,50000,1.80282
1.83,50000,1.81727
1.84,50000,1.82834
1.85,50000,1.84231
1.86,50000,1.85001
1.87,50000,1.76394
1.88,50000,1.77171
1.89,50000,1.77766
1.9,50000,1.78497
1.91,50000,1.79275
1.92,50000,1.78721
1.93,50000,1.79311
1.94,50000,1.79901
1.95,50000,1.80763
1.96,50000,1.73398
1.97,50000,1.73788
1.98,50000,1.74049
1.99,50000,1.74526
2,50000,1.74786
2.01,50000,1.75003
2.02,50000,1.75264
2.03,50000,1.75307
2.04,50000,1.75828
2.05,50000,1.6557
2.06,50000,1.65652
2.07,50000,1.65978
2.08,50000,1.66142
2.09,50000,1.63627
2.1,50000,1.63707
2.11,50000,1.63747
2.12,50000,1.63948
2.13,50000,1.64028
2.14,50000,1.64028
2.15,50000,1.64069
2.16,50000,1.64149
2.17,50000,1.64269
2.18,50000,1.64269
2.19,50000,1.44767
2.2,50000,1.43762
2.21,50000,1.43762
2.22,50000,1.43762
2.23,50000,1.43762
2.24,50000,1.43762
2.25,50000,1.43762
2.26,50000,1.43762
2.27,50000,1.43762
2.28,50000,1.43762
2.29,50000,1.43762
2.3,50000,1.42338
2.31,50000,1.42373
2.32,50000,1.42373
2.33,50000,1.42373
2.34,50000,1.42373
2.35,50000,1.42373
2.36,50000,1.42373
2.37,50000,1.42408
2.38,50000,1.42408
2.39,50000,1.42408
2.4,50000,1.42442
2.41,50000,1.42442
2.42,50000,1.42442
2.43,50000,1.42477
2.44,50000,1.42512
2.45,50000,1.42512
2.46,50000,1.42547
2.47,50000,1.42616
2.48,50000,1.42616
2.49,50000,1.42651
2.5,50000,1.42755
2.51,50000,1.4279
2.52,50000,1.42999
2.53,50000,1.43103
2.54,50000,1.43172
2.55,50000,1.43311
2.56,50000,1.4345
2.57,50000,1.43555
2.58,50000,1.43659
2.59,50000,1.43833
2.6,50000,1.43937
2.61,50000,1.4418
2.62,50000,1.44354
2.63,50000,1.44424
2.64,50000,1.44597
2.65,50000,1.44737
2.66,50000,1.44806
2.67,50000,1.34849
2.68,50000,1.35204
2.69,50000,1.35366
2.7,50000,1.35592
2.71,50000,1.35947
2.72,50000,1.36173
2.73,50000,1.36432
2.74,50000,1.36819
2.75,50000,1.37272
2.76,50000,1.37562
2.77,50000,1.38209
2.78,50000,1.33633
2.79,50000,1.34007
2.8,50000,1.33934
2.81,50000,1.34585
2.82,50000,1.35206
2.83,50000,1.3564
2.84,50000,1.36477
2.85,50000,1.3719
2.86,50000,1.37965
2.87,50000,1.32912
2.88,50000,1.33596
2.89,50000,1.33117
2.9,50000,1.34035
2.91,50000,1.3492
2.92,50000,1.35337
2.93,50000,1.3616
2.94,50000,1.36836
2.95,50000,1.37512
2.96,50000,1.38511
2.97,50000,1.39334
2.98,50000,1.4051
2.99,50000,1.41626
3,50000,1.42567
3.01,50000,1.4386
3.02,50000,1.45182
3.03,50000,1.46299
3.04,50000,1.47093
3.05,50000,1.48356
3.06,50000,1.49532
3.07,50000,1.50678
3.08,50000,1.49737
3.09,50000,1.50808
3.1,50000,1.51936
3.11,50000,1.53152
3.12,50000,1.54598
3.13,50000,1.56016
3.14,50000,1.52232
3.15,50000,1.53519
3.16,50000,1.55002
3.17,50000,1.56568
3.18,50000,1.57715
3.19,50000,1.55561
3.2,50000,1.56628
3.21,50000,1.5805
3.22,50000,1.59226
3.23,50000,1.60319
3.24,50000,1.61331
3.25,50000,1.6289
3.26,50000,1.60944
3.27,50000,1.61856
3.28,50000,1.62473
3.29,50000,1.63621
3.3,50000,1.64635
3.31,50000,1.65703
3.32,50000,1.66584
3.33,50000,1.67358
3.34,50000,1.66106
3.35,50000,1.67527
3.36,50000,1.68605
3.37,50000,1.69921
3.38,50000,1.7092
3.39,50000,1.71789
3.4,50000,1.71308
3.41,50000,1.72272
3.42,50000,1.7334
3.43,50000,1.74278
3.44,50000,1.75111
3.45,50000,1.68406
3.46,50000,1.69477
3.47,50000,1.70597
3.48,50000,1.71419
3.49,50000,1.72415
3.5,50000,1.73362
3.51,50000,1.74433
3.52,50000,1.7523
3.53,50000,1.764
3.54,50000,1.77222
3.55,50000,1.78094
3.56,50000,1.7904
3.57,50000,1.80061
3.58,50000,1.80983
3.59,50000,1.81804
3.6,50000,1.82452
3.61,50000,1.83324
3.62,50000,1.83946
3.63,50000,1.81556
3.64,50000,1.82439
3.65,50000,1.83247
3.66,50000,1.84031
3.67,50000,1.84521
3.68,50000,1.81247
3.69,50000,1.8163
3.7,50000,1.8199
3.71,50000,1.82566
3.72,50000,1.82998
3.73,50000,1.83574
3.74,50000,1.80431
3.75,50000,1.79909
3.76,50000,1.8033
3.77,50000,1.80727
3.78,50000,1.78941
3.79,50000,1.79426
3.8,50000,1.79795
3.81,50000,1.80211
3.82,50000,1.80534
3.83,50000,1.78528
3.84,50000,1.78893
3.85,50000,1.79167
3.86,50000,1.79531
3.87,50000,1.79714
3.88,50000,1.77121
3.89,50000,1.76321
3.9,50000,1.76633
3.91,50000,1.72568
3.92,50000,1.72807
3.93,50000,1.73003
3.94,50000,1.73198
3.95,50000,1.73546
3.96,50000,1.73807
3.97,50000,1.72504
3.98,50000,1.72784
3.99,50000,1.71352
4,50000,1.697
4.01,50000,1.69912
4.02,50000,1.69996
4.03,50000,1.70186
4.04,50000,1.70334
4.05,50000,1.70419
4.06,50000,1.68379
4.07,50000,1.68505
4.08,50000,1.68546
4.09,50000,1.68713
4.1,50000,1.68859
4.11,50000,1.68901
4.12,50000,1.69026
4.13,50000,1.69068
4.14,50000,1.69193
4.15,50000,1.69297
4.16,50000,1.69318
4.17,50000,1.69547
4.18,50000,1.69631
4.19,50000,1.69693
4.2,50000,1.69693
4.21,50000,1.69714
4.22,50000,1.69819
4.23,50000,1.69965
4.24,50000,1.70006
4.25,50000,1.70048
4.26,50000,1.7009
4.27,50000,1.7009
4.28,50000,1.70111
4.29,50000,1.70111
4.3,50000,1.70173
4.31,50000,1.70236
4.32,50000,1.70298
4.33,50000,1.70319
4.34,50000,1.57616
4.35,50000,1.56813
4.36,50000,1.56832
4.37,50000,1.56832
4.38,50000,1.56889
4.39,50000,1.56889
4.4,50000,1.56909
4.41,50000,1.56947
4.42,50000,1.56966
4.43,50000,1.57005
4.44,50000,1.57024
4.45,50000,1.57043
4.46,50000,1.49997
4.47,50000,1.49997
4.48,50000,1.49997
4.49,50000,1.49997
4.5,50000,1.49997
4.51,50000,1.49997
4.52,50000,1.48897
4.53,50000,1.48897
4.54,50000,1.48897
4.55,50000,1.48498
4.56,50000,1.48498
4.57,50000,1.48498
4.58,50000,1.48498
4.59,50000,1.47217
4.6,50000,1.47235
4.61,50000,1.47235
4.62,50000,1.47253
4.63,50000,1.47253
4.64,50000,1.47289
4.65,50000,1.47289
4.66,50000,1.47289
4.67,50000,1.47289
4.68,50000,1.47325
4.69,50000,1.47325
4.7,50000,1.47325
4.71,50000,1.45563
4.72,50000,1.45563
4.73,50000,1.45563
4.74,50000,1.45563
4.75,50000,1.45581
4.76,50000,1.45581
4.77,50000,1.45598
4.78,50000,1.45616
4.79,50000,1.45652
4.8,50000,1.45669
4.81,50000,1.45723
4.82,50000,1.45723
4.83,50000,1.45758
4.84,50000,1.45758
4.85,50000,1.44138
4.86,50000,1.44138
4.87,50000,1.44156
4.88,50000,1.44191
4.89,50000,1.44226
4.9,50000,1.44278
4.91,50000,1.44314
4.92,50000,1.44349
4.93,50000,1.44384
4.94,50000,1.44384
4.95,50000,1.44436
4.96,50000,1.44507
4.97,50000,1.40764
4.98,50000,1.40386
4.99,50000,1.40472


==> data/simulations/noop_par1.csv <==
insertions,flushes,max_alpha
0.01,10000,1.13715
0.02,20000,1.17717
0.03,30000,1.55027
0.04,40000,1.23778
0.05,50000,1.44706
0.06,50000,1.61572
0.07,50000,1.30724
0.08,50000,1.30724
0.09,50000,1.23892
0.1,50000,1.53384
0.11,50000,1.70384
0.12,50000,1.62034
0.13,50000,1.50356
0.14,50000,1.34426
0.15,50000,1.34426
0.16,50000,1.27518
0.17,50000,1.28707
0.18,50000,1.2623
0.19,50000,1.41489
0.2,50000,1.52641
0.21,50000,1.63425
0.22,50000,1.79936
0.23,50000,1.72268
0.24,50000,1.75662
0.25,50000,1.69484
0.26,50000,1.55119
0.27,50000,1.55424
0.28,50000,1.42847
0.29,50000,1.42847
0.3,50000,1.43126
0.31,50000,1.33813
0.32,50000,1.28899
0.33,50000,1.29149
0.34,50000,1.31148
0.35,50000,1.30288
0.36,50000,1.3025
0.37,50000,1.35298
0.38,50000,1.4142
0.39,50000,1.53378
0.4,50000,1.49829
0.41,50000,1.59371
0.42,50000,1.61783
0.43,50000,1.67839
0.44,50000,1.76142
0.45,50000,1.75849
0.46,50000,1.7578
0.47,50000,1.76248
0.48,50000,1.7111
0.49,50000,1.69843
0.5,50000,1.63982
0.51,50000,1.59289
0.52,50000,1.59447
0.53,50000,1.59604
0.54,50000,1.58012
0.55,50000,1.46189
0.56,50000,1.46332
0.57,50000,1.46476
0.58,50000,1.42915
0.59,50000,1.42915
0.6,50000,1.32727
0.61,50000,1.30695
0.62,50000,1.30521
0.63,50000,1.30521
0.64,50000,1.30521
0.65,50000,1.31028
0.66,50000,1.31408
0.67,50000,1.32169
0.68,50000,1.33309
0.69,50000,1.34703
0.7,50000,1.34058
0.71,50000,1.35631
0.72,50000,1.37348
0.73,50000,1.40888
0.74,50000,1.38947
0.75,50000,1.42394
0.76,50000,1.43365
0.77,50000,1.4445
0.78,50000,1.47566
0.79,50000,1.49838
0.8,50000,1.52919
0.81,50000,1.58269
0.82,50000,1.57238
0.83,50000,1.60861
0.84,50000,1.64898
0.85,50000,1.70384
0.86,50000,1.70413
0.87,50000,1.7375
0.88,50000,1.72505
0.89,50000,1.74063
0.9,50000,1.7634
0.91,50000,1.79136
0.92,50000,1.79402
0.93,50000,1.74752
0.94,50000,1.75851
0.95,50000,1.77409
0.96,50000,1.78509
0.97,50000,1.76812
0.98,50000,1.73175
0.99,50000,1.74315
1,50000,1.74841
1.01,50000,1.69172
1.02,50000,1.69595
1.03,50000,1.6155
1.04,50000,1.61983
1.05,50000,1.62384
1.06,50000,1.62625
1.07,50000,1.62865
1.08,50000,1.63106
1.09,50000,1.56343
1.1,50000,1.5642
1.11,50000,1.56573
1.12,50000,1.56727
1.13,50000,1.56803
1.14,50000,1.4876
1.15,50000,1.48832
1.16,50000,1.48905
1.17,50000,1.4905
1.18,50000,1.40508
1.19,50000,1.40576
1.2,50000,1.39524
1.21,50000,1.39524
1.22,50000,1.39524
1.23,50000,1.39524
1.24,50000,1.39592
1.25,50000,1.39728
1.26,50000,1.39728
1.27,50000,1.39796
1.28,50000,1.40338
1.29,50000,1.40677
1.3,50000,1.40745
1.31,50000,1.41355
1.32,50000,1.41694
1.33,50000,1.39966
1.34,50000,1.37597
1.35,50000,1.37922
1.36,50000,1.35369
1.37,50000,1.34591
1.38,50000,1.35656
1.39,50000,1.36408
1.4,50000,1.37785
1.41,50000,1.38913
1.42,50000,1.3716
1.43,50000,1.35756
1.44,50000,1.37376
1.45,50000,1.38697
1.46,50000,1.3662
1.47,50000,1.39017
1.48,50000,1.40535
1.49,50000,1.41689
1.5,50000,1.43479
1.51,50000,1.41916
1.52,50000,1.43835
1.53,50000,1.45416
1.54,50000,1.47279
1.55,50000,1.49593
1.56,50000,1.51569
1.57,50000,1.52761
1.58,50000,1.54718
1.59,50000,1.55935
1.6,50000,1.56491
1.61,50000,1.55586
1.62,50000,1.57838
1.63,50000,1.59967
1.64,50000,1.61576
1.65,50000,1.61934
1.66,50000,1.63604
1.67,50000,1.64603
1.68,50000,1.67011
1.69,50000,1.66142
1.7,50000,1.68202
1.71,50000,1.66011
1.72,50000,1.67567
1.73,50000,1.69624
1.74,50000,1.6889
1.75,50000,1.70719
1.76,50000,1.72533
1.77,50000,1.73095
1.78,50000,1.74418
1.79,50000,1.75349
1.8,50000,1.75232
1.81,50000,1.7079
1.82,50000,1.71868
1.83,50000,1.73601
1.84,50000,1.7461
1.85,50000,1.75351
1.86,50000,1.76753
1.87,50000,1.77874
1.88,50000,1.76751
1.89,50000,1.76804
1.9,50000,1.77263
1.91,50000,1.77815
1.92,50000,1.78366
1.93,50000,1.78339
1.94,50000,1.7898
1.95,50000,1.79575
1.96,50000,1.72048
1.97,50000,1.72705
1.98,50000,1.69462
1.99,50000,1.70019
2,50000,1.70233
2.01,50000,1.70704
2.02,50000,1.70961
2.03,50000,1.66376
2.04,50000,1.65089
2.05,50000,1.65378
2.06,50000,1.65625
2.07,50000,1.65505
2.08,50000,1.65711
2.09,50000,1.65999
2.1,50000,1.64886
2.11,50000,1.65131
2.12,50000,1.65213
2.13,50000,1.65457
2.14,50000,1.6558
2.15,50000,1.60997
2.16,50000,1.58867
2.17,50000,1.58984
2.18,50000,1.59023
2.19,50000,1.59336
2.2,50000,1.59492
2.21,50000,1.59571
2.22,50000,1.59688
2.23,50000,1.59766
2.24,50000,1.59805
2.25,50000,1.53842
2.26,50000,1.53917
2.27,50000,1.53955
2.28,50000,1.53955
2.29,50000,1.53992
2.3,50000,1.42794
2.31,50000,1.42794
2.32,50000,1.42863
2.33,50000,1.42798
2.34,50000,1.42868
2.35,50000,1.42902
2.36,50000,1.42937
2.37,50000,1.42937
2.38,50000,1.42972
2.39,50000,1.42972
2.4,50000,1.43007
2.41,50000,1.43042
2.42,50000,1.43076
2.43,50000,1.43111
2.44,50000,1.39936
2.45,50000,1.40004
2.46,50000,1.40072
2.47,50000,1.4014
2.48,50000,1.39287
2.49,50000,1.39355
2.5,50000,1.39423
2.51,50000,1.3949
2.52,50000,1.39524
2.53,50000,1.39727
2.54,50000,1.39794
2.55,50000,1.40031
2.56,50000,1.40335
2.57,50000,1.40402
2.58,50000,1.38352
2.59,50000,1.38427
2.6,50000,1.38659
2.61,50000,1.36915
2.62,50000,1.37177
2.63,50000,1.3734
2.64,50000,1.37765
2.65,50000,1.38059
2.66,50000,1.38386
2.67,50000,1.34605
2.68,50000,1.34953
2.69,50000,1.35334
2.7,50000,1.35714
2.71,50000,1.36126
2.72,50000,1.35363
2.73,50000,1.36116
2.74,50000,1.36304
2.75,50000,1.36168
2.76,50000,1.35457
2.77,50000,1.35953
2.78,50000,1.36386
2.79,50000,1.37092
2.8,50000,1.34398
2.81,50000,1.34911
2.82,50000,1.35575
2.83,50000,1.36238
2.84,50000,1.37083
2.85,50000,1.37777
2.86,50000,1.3829
2.87,50000,1.39105
2.88,50000,1.38003
2.89,50000,1.38896
2.9,50000,1.3952
2.91,50000,1.40502
2.92,50000,1.41425
2.93,50000,1.42139
2.94,50000,1.3895
2.95,50000,1.39819
2.96,50000,1.4071
2.97,50000,1.41665
2.98,50000,1.42039
2.99,50000,1.42849
3,50000,1.43832
3.01,50000,1.4493
3.02,50000,1.4454
3.03,50000,1.45514
3.04,50000,1.46517
3.05,50000,1.47348
3.06,50000,1.48437
3.07,50000,1.49583
3.08,50000,1.50786
3.09,50000,1.51989
3.1,50000,1.5282
3.11,50000,1.51884
3.12,50000,1.5327
3.13,50000,1.54344
3.14,50000,1.55362
3.15,50000,1.56323
3.16,50000,1.57369
3.17,50000,1.58528
3.18,50000,1.59603
3.19,50000,1.55448
3.2,50000,1.5635
3.21,50000,1.5739
3.22,50000,1.55553
3.23,50000,1.5668
3.24,50000,1.57835
3.25,50000,1.58667
3.26,50000,1.59821
3.27,50000,1.60573
3.28,50000,1.61593
3.29,50000,1.62827
3.3,50000,1.63686
3.31,50000,1.64733
3.32,50000,1.60649
3.33,50000,1.6148
3.34,50000,1.62857
3.35,50000,1.62775
3.36,50000,1.63833
3.37,50000,1.64941
3.38,50000,1.66179
3.39,50000,1.67159
3.4,50000,1.65089
3.41,50000,1.66001
3.42,50000,1.66963
3.43,50000,1.67799
3.44,50000,1.68406
3.45,50000,1.68704
3.46,50000,1.69838
3.47,50000,1.70745
3.48,50000,1.71854
3.49,50000,1.71893
3.5,50000,1.71562
3.51,50000,1.72485
3.52,50000,1.73482
3.53,50000,1.7438
3.54,50000,1.75153
3.55,50000,1.76125
3.56,50000,1.76724
3.57,50000,1.77372
3.58,50000,1.75969
3.59,50000,1.74877
3.6,50000,1.75536
3.61,50000,1.76122
3.62,50000,1.76854
3.63,50000,1.7766
3.64,50000,1.74169
3.65,50000,1.74789
3.66,50000,1.75409
3.67,50000,1.7491
3.68,50000,1.75407
3.69,50000,1.73485
3.7,50000,1.74116
3.71,50000,1.74653
3.72,50000,1.75121
3.73,50000,1.75705
3.74,50000,1.76242
3.75,50000,1.76686
3.76,50000,1.76223
3.77,50000,1.76758
3.78,50000,1.77176
3.79,50000,1.77664
3.8,50000,1.78012
3.81,50000,1.78407
3.82,50000,1.73133
3.83,50000,1.73494
3.84,50000,1.73876
3.85,50000,1.71706
3.86,50000,1.71972
3.87,50000,1.72194
3.88,50000,1.72704
3.89,50000,1.73037
3.9,50000,1.73281
3.91,50000,1.73747
3.92,50000,1.73991
3.93,50000,1.74302
3.94,50000,1.74546
3.95,50000,1.72606
3.96,50000,1.72847
3.97,50000,1.71298
3.98,50000,1.71514
3.99,50000,1.71666
4,50000,1.6971
4.01,50000,1.6986
4.02,50000,1.70181
4.03,50000,1.70352
4.04,50000,1.7048
4.05,50000,1.70523
4.06,50000,1.70694
4.07,50000,1.70887
4.08,50000,1.69208
4.09,50000,1.69399
4.1,50000,1.69611
4.11,50000,1.69632
4.12,50000,1.6978
4.13,50000,1.65446
4.14,50000,1.65488
4.15,50000,1.65673
4.16,50000,1.65776
4.17,50000,1.65499
4.18,50000,1.65643
4.19,50000,1.65704
4.2,50000,1.64086
4.21,50000,1.64167
4.22,50000,1.64208
4.23,50000,1.64208
4.24,50000,1.6433
4.25,50000,1.64452
4.26,50000,1.64574
4.27,50000,1.64656
4.28,50000,1.64757
4.29,50000,1.64859
4.3,50000,1.64961
4.31,50000,1.64961
4.32,50000,1.65042
4.33,50000,1.65185
4.34,50000,1.65225
4.35,50000,1.65287
4.36,50000,1.65368
4.37,50000,1.65409
4.38,50000,1.6547
4.39,50000,1.599
4.4,50000,1.57049
4.41,50000,1.57126
4.42,50000,1.57203
4.43,50000,1.57242
4.44,50000,1.573
4.45,50000,1.573
4.46,50000,1.57319
4.47,50000,1.57377
4.48,50000,1.57454
4.49,50000,1.57083
4.5,50000,1.57141
4.51,50000,1.55132
4.52,50000,1.5517
4.53,50000,1.55227
4.54,50000,1.55246
4.55,50000,1.55265
4.56,50000,1.55284
4.57,50000,1.55284
4.58,50000,1.55303
4.59,50000,1.46876
4.6,50000,1.46349
4.61,50000,1.46158
4.62,50000,1.45882
4.63,50000,1.45882
4.64,50000,1.459
4.65,50000,1.459
4.66,50000,1.45953
4.67,50000,1.45989
4.68,50000,1.46042
4.69,50000,1.4606
4.7,50000,1.46095
4.71,50000,1.43075
4.72,50000,1.43109
4.73,50000,1.43144
4.74,50000,1.43162
4.75,50000,1.43179
4.76,50000,1.43179
4.77,50000,1.43179
4.78,50000,1.43214
4.79,50000,1.43214
4.8,50000,1.40683
4.81,50000,1.40717
4.82,50000,1.40734
4.83,50000,1.40769
4.84,50000,1.40786
4.85,50000,1.40803
4.86,50000,1.4082
4.87,50000,1.40888
4.88,50000,1.40957
4.89,50000,1.40974
4.9,50000,1.41008
4.91,50000,1.41042
4.92,50000,1.40192
4.93,50000,1.40209
4.94,50000,1.40294
4.95,50000,1.40328
4.96,50000,1.40429
4.97,50000,1.40514
4.98,50000,1.40565
4.99,50000,1.40633


==> data/simulations/noop_par2.csv <==
insertions,flushes,max_alpha
0.01,10000,1.08509
0.02,20000,1.14562
0.03,30000,1.1524
0.04,40000,1.1524
0.05,50000,1.40807
0.06,50000,1.66066
0.07,50000,1.20434
0.08,50000,1.20434
0.09,50000,1.19027
0.1,50000,1.48187
0.11,50000,1.80467
0.12,50000,1.7103
0.13,50000,1.25346
0.14,50000,1.25346
0.15,50000,1.25346
0.16,50000,1.25346
0.17,50000,1.21565
0.18,50000,1.24293
0.19,50000,1.29302
0.2,50000,1.4654
0.21,50000,1.75256
0.22,50000,1.81446
0.23,50000,1.82578
0.24,50000,1.71867
0.25,50000,1.58019
0.26,50000,1.29584
0.27,50000,1.29584
0.28,50000,1.29584
0.29,50000,1.29584
0.3,50000,1.29584
0.31,50000,1.29584
0.32,50000,1.29584
0.33,50000,1.30091
0.34,50000,1.31862
0.35,50000,1.23999
0.36,50000,1.26352
0.37,50000,1.29887
0.38,50000,1.37596
0.39,50000,1.49277
0.4,50000,1.51051
0.41,50000,1.60229
0.42,50000,1.69919
0.43,50000,1.77129
0.44,50000,1.75766
0.45,50000,1.78861
0.46,50000,1.73979
0.47,50000,1.7407
0.48,50000,1.75545
0.49,50000,1.76769
0.5,50000,1.66737
0.51,50000,1.67064
0.52,50000,1.50901
0.53,50000,1.32383
0.54,50000,1.32383
0.55,50000,1.32383
0.56,50000,1.32383
0.57,50000,1.32383
0.58,50000,1.32383
0.59,50000,1.32383
0.6,50000,1.32383
0.61,50000,1.32383
0.62,50000,1.32383
0.63,50000,1.32383
0.64,50000,1.31259
0.65,50000,1.31259
0.66,50000,1.31643
0.67,50000,1.28431
0.68,50000,1.29303
0.69,50000,1.28209
0.7,50000,1.2906
0.71,50000,1.29356
0.72,50000,1.30679
0.73,50000,1.32725
0.74,50000,1.35974
0.75,50000,1.33026
0.76,50000,1.37395
0.77,50000,1.42543
0.78,50000,1.4792
0.79,50000,1.49058
0.8,50000,1.55505
0.81,50000,1.55734
0.82,50000,1.61782
0.83,50000,1.66206
0.84,50000,1.71893
0.85,50000,1.70155
0.86,50000,1.74041
0.87,50000,1.74684
0.88,50000,1.77176
0.89,50000,1.76021
0.9,50000,1.77971
0.91,50000,1.77607
0.92,50000,1.79945
0.93,50000,1.82096
0.94,50000,1.82446
0.95,50000,1.78531
0.96,50000,1.76379
0.97,50000,1.72096
0.98,50000,1.72695
0.99,50000,1.67579
1,50000,1.67911
1.01,50000,1.65659
1.02,50000,1.65118
1.03,50000,1.65118
1.04,50000,1.65443
1.05,50000,1.54114
1.06,50000,1.50071
1.07,50000,1.50071
1.08,50000,1.50071
1.09,50000,1.50144
1.1,50000,1.50144
1.11,50000,1.37383
1.12,50000,1.37383
1.13,50000,1.37383
1.14,50000,1.37383
1.15,50000,1.37383
1.16,50000,1.37383
1.17,50000,1.37383
1.18,50000,1.37383
1.19,50000,1.37383
1.2,50000,1.3745
1.21,50000,1.3745
1.22,50000,1.37517
1.23,50000,1.37517
1.24,50000,1.37517
1.25,50000,1.37517
1.26,50000,1.37517
1.27,50000,1.3164
1.28,50000,1.31149
1.29,50000,1.3134
1.3,50000,1.31532
1.31,50000,1.31851
1.32,50000,1.31979
1.33,50000,1.32351
1.34,50000,1.32861
1.35,50000,1.33307
1.36,50000,1.33689
1.37,50000,1.34135
1.38,50000,1.34835
1.39,50000,1.35727
1.4,50000,1.29711
1.41,50000,1.30618
1.42,50000,1.31345
1.43,50000,1.31721
1.44,50000,1.32683
1.45,50000,1.33586
1.46,50000,1.35211
1.47,50000,1.36775
1.48,50000,1.34377
1.49,50000,1.37069
1.5,50000,1.37116
1.51,50000,1.38481
1.52,50000,1.4031
1.53,50000,1.42425
1.54,50000,1.44002
1.55,50000,1.43979
1.56,50000,1.45596
1.57,50000,1.4827
1.58,50000,1.48919
1.59,50000,1.5133
1.6,50000,1.54234
1.61,50000,1.55254
1.62,50000,1.55709
1.63,50000,1.58313
1.64,50000,1.61294
1.65,50000,1.64914
1.66,50000,1.63486
1.67,50000,1.65767
1.68,50000,1.6836
1.69,50000,1.66878
1.7,50000,1.69359
1.71,50000,1.72045
1.72,50000,1.74173
1.73,50000,1.74935
1.74,50000,1.77199
1.75,50000,1.79462
1.76,50000,1.81122
1.77,50000,1.82279
1.78,50000,1.83788
1.79,50000,1.85246
1.8,50000,1.86655
1.81,50000,1.88063
1.82,50000,1.81166
1.83,50000,1.82177
1.84,50000,1.82899
1.85,50000,1.78561
1.86,50000,1.79821
1.87,50000,1.79357
1.88,50000,1.80191
1.89,50000,1.77586
1.9,50000,1.78176
1.91,50000,1.75616
1.92,50000,1.76463
1.93,50000,1.74979
1.94,50000,1.75155
1.95,50000,1.75464
1.96,50000,1.7608
1.97,50000,1.76961
1.98,50000,1.77225
1.99,50000,1.77445
2,50000,1.78018
2.01,50000,1.78238
2.02,50000,1.78326
2.03,50000,1.69616
2.04,50000,1.69742
2.05,50000,1.69783
2.06,50000,1.69951
2.07,50000,1.70118
2.08,50000,1.67431
2.09,50000,1.64327
2.1,50000,1.64408
2.11,50000,1.57887
2.12,50000,1.58003
2.13,50000,1.58042
2.14,50000,1.56184
2.15,50000,1.56222
2.16,50000,1.56299
2.17,50000,1.56337
2.18,50000,1.56337
2.19,50000,1.56375
2.2,50000,1.56375
2.21,50000,1.46632
2.22,50000,1.46632
2.23,50000,1.46632
2.24,50000,1.46632
2.25,50000,1.46632
2.26,50000,1.46632
2.27,50000,1.46632
2.28,50000,1.45
2.29,50000,1.45
2.3,50000,1.45
2.31,50000,1.45
2.32,50000,1.45036
2.33,50000,1.45036
2.34,50000,1.45036
2.35,50000,1.45036
2.36,50000,1.45036
2.37,50000,1.45071
2.38,50000,1.45107
2.39,50000,1.45142
2.4,50000,1.45142
2.41,50000,1.45178
2.42,50000,1.40055
2.43,50000,1.40055
2.44,50000,1.40089
2.45,50000,1.37297
2.46,50000,1.3733
2.47,50000,1.37364
2.48,50000,1.37364
2.49,50000,1.37531
2.5,50000,1.37565
2.51,50000,1.37565
2.52,50000,1.37565
2.53,50000,1.37631
2.54,50000,1.37698
2.55,50000,1.37765
2.56,50000,1.37866
2.57,50000,1.37933
2.58,50000,1.381
2.59,50000,1.38234
2.6,50000,1.38367
2.61,50000,1.3689
2.62,50000,1.36989
2.63,50000,1.37221
2.64,50000,1.37518
2.65,50000,1.36679
2.66,50000,1.36778
2.67,50000,1.33751
2.68,50000,1.34071
2.69,50000,1.34423
2.7,50000,1.34743
2.71,50000,1.34935
2.72,50000,1.35191
2.73,50000,1.35575
2.74,50000,1.35607
2.75,50000,1.35864
2.76,50000,1.36344
2.77,50000,1.32456
2.78,50000,1.32952
2.79,50000,1.32683
2.8,50000,1.33176
2.81,50000,1.33886
2.82,50000,1.33521
2.83,50000,1.34194
2.84,50000,1.34959
2.85,50000,1.35449
2.86,50000,1.36031
2.87,50000,1.3649
2.88,50000,1.35026
2.89,50000,1.35749
2.9,50000,1.36261
2.91,50000,1.34452
2.92,50000,1.34364
2.93,50000,1.35189
2.94,50000,1.36278
2.95,50000,1.36897
2.96,50000,1.37781
2.97,50000,1.39047
2.98,50000,1.39636
2.99,50000,1.3797
3,50000,1.38721
3.01,50000,1.39109
3.02,50000,1.39165
3.03,50000,1.40335
3.04,50000,1.41276
3.05,50000,1.42417
3.06,50000,1.42835
3.07,50000,1.43792
3.08,50000,1.45176
3.09,50000,1.43187
3.1,50000,1.44405
3.11,50000,1.45735
3.12,50000,1.46676
3.13,50000,1.47756
3.14,50000,1.48947
3.15,50000,1.5036
3.16,50000,1.51855
3.17,50000,1.52908
3.18,50000,1.54376
3.19,50000,1.54408
3.2,50000,1.5567
3.21,50000,1.57097
3.22,50000,1.57253
3.23,50000,1.58424
3.24,50000,1.59513
3.25,50000,1.60793
3.26,50000,1.61109
3.27,50000,1.62379
3.28,50000,1.63919
3.29,50000,1.64945
3.3,50000,1.66134
3.31,50000,1.67294
3.32,50000,1.68535
3.33,50000,1.68391
3.34,50000,1.69971
3.35,50000,1.71497
3.36,50000,1.72889
3.37,50000,1.74201
3.38,50000,1.75433
3.39,50000,1.76638
3.4,50000,1.78218
3.41,50000,1.71291
3.42,50000,1.71195
3.43,50000,1.72187
3.44,50000,1.73305
3.45,50000,1.74652
3.46,50000,1.75542
3.47,50000,1.76559
3.48,50000,1.77575
3.49,50000,1.7844
3.5,50000,1.79228
3.51,50000,1.80295
3.52,50000,1.80982
3.53,50000,1.8177
3.54,50000,1.82634
3.55,50000,1.83244
3.56,50000,1.84032
3.57,50000,1.8482
3.58,50000,1.77586
3.59,50000,1.78487
3.6,50000,1.79217
3.61,50000,1.79874
3.62,50000,1.80702
3.63,50000,1.81335
3.64,50000,1.81992
3.65,50000,1.82747
3.66,50000,1.78771
3.67,50000,1.7927
3.68,50000,1.79649
3.69,50000,1.801
3.7,50000,1.80622
3.71,50000,1.78034
3.72,50000,1.78383
3.73,50000,1.7878
3.74,50000,1.792
3.75,50000,1.77232
3.76,50000,1.77692
3.77,50000,1.78336
3.78,50000,1.78681
3.79,50000,1.79118
3.8,50000,1.79578
3.81,50000,1.79723
3.82,50000,1.80137
3.83,50000,1.75635
3.84,50000,1.75824
3.85,50000,1.76293
3.86,50000,1.76583
3.87,50000,1.76896
3.88,50000,1.77141
3.89,50000,1.7732
3.9,50000,1.77588
3.91,50000,1.77766
3.92,50000,1.76773
3.93,50000,1.76995
3.94,50000,1.75139
3.95,50000,1.7549
3.96,50000,1.75643
3.97,50000,1.75819
3.98,50000,1.75928
3.99,50000,1.76016
4,50000,1.76126
4.01,50000,1.76301
4.02,50000,1.76477
4.03,50000,1.76206
4.04,50000,1.76381
4.05,50000,1.76599
4.06,50000,1.67436
4.07,50000,1.67519
4.08,50000,1.67705
4.09,50000,1.67809
4.1,50000,1.67975
4.11,50000,1.68099
4.12,50000,1.68203
4.13,50000,1.68286
4.14,50000,1.68431
4.15,50000,1.63372
4.16,50000,1.63412
4.17,50000,1.63492
4.18,50000,1.63533
4.19,50000,1.63573
4.2,50000,1.59785
4.21,50000,1.59824
4.22,50000,1.59883
4.23,50000,1.59883
4.24,50000,1.59942
4.25,50000,1.60021
4.26,50000,1.6004
4.27,50000,1.55874
4.28,50000,1.55912
4.29,50000,1.55932
4.3,50000,1.5597
4.31,50000,1.56008
4.32,50000,1.56046
4.33,50000,1.56065
4.34,50000,1.56142
4.35,50000,1.56142
4.36,50000,1.56142
4.37,50000,1.56161
4.38,50000,1.5618
4.39,50000,1.56218
4.4,50000,1.56218
4.41,50000,1.56218
4.42,50000,1.56218
4.43,50000,1.56237
4.44,50000,1.56275
4.45,50000,1.56275
4.46,50000,1.56275
4.47,50000,1.51305
4.48,50000,1.51305
4.49,50000,1.51305
4.5,50000,1.51324
4.51,50000,1.51324
4.52,50000,1.51342
4.53,50000,1.51361
4.54,50000,1.51361
4.55,50000,1.51379
4.56,50000,1.51379
4.57,50000,1.51379
4.58,50000,1.51379
4.59,50000,1.51379
4.6,50000,1.51379
4.61,50000,1.51379
4.62,50000,1.51416
4.63,50000,1.51416
4.64,50000,1.51435
4.65,50000,1.51435
4.66,50000,1.51453
4.67,50000,1.51453
4.68,50000,1.51472
4.69,50000,1.49317
4.7,50000,1.49317
4.71,50000,1.49317
4.72,50000,1.49372
4.73,50000,1.4939
4.74,50000,1.4939
4.75,50000,1.4939
4.76,50000,1.4939
4.77,50000,1.4939
4.78,50000,1.4939
4.79,50000,1.49408
4.8,50000,1.49408
4.81,50000,1.49408
4.82,50000,1.49408
4.83,50000,1.40414
4.84,50000,1.40449
4.85,50000,1.40449
4.86,50000,1.40449
4.87,50000,1.40466
4.88,50000,1.40483
4.89,50000,1.40483
4.9,50000,1.40483
4.91,50000,1.40517
4.92,50000,1.40551
4.93,50000,1.40568
4.94,50000,1.40603
4.95,50000,1.4062
4.96,50000,1.40654
4.97,50000,1.40671
4.98,50000,1.40722
4.99,50000,1.40722


==> data/simulations/noop_par5.csv <==
insertions,flushes,max_alpha
0.01,10000,1.10713
0.02,20000,1.13372
0.03,30000,1.21586
0.04,40000,1.21586
0.05,50000,1.45556
0.06,50000,1.26755
0.07,50000,1.26755
0.08,50000,1.26755
0.09,50000,1.20876
0.1,50000,1.47718
0.11,50000,1.76932
0.12,50000,1.29196
0.13,50000,1.29196
0.14,50000,1.29196
0.15,50000,1.29196
0.16,50000,1.29196
0.17,50000,1.21555
0.18,50000,1.25646
0.19,50000,1.37079
0.2,50000,1.55506
0.21,50000,1.67271
0.22,50000,1.71523
0.23,50000,1.74747
0.24,50000,1.72806
0.25,50000,1.59915
0.26,50000,1.31924
0.27,50000,1.31924
0.28,50000,1.31924
0.29,50000,1.31924
0.3,50000,1.31924
0.31,50000,1.31924
0.32,50000,1.31924
0.33,50000,1.24626
0.34,50000,1.24349
0.35,50000,1.26995
0.36,50000,1.27767
0.37,50000,1.34541
0.38,50000,1.41941
0.39,50000,1.41571
0.4,50000,1.5059
0.41,50000,1.60023
0.42,50000,1.66374
0.43,50000,1.678
0.44,50000,1.74832
0.45,50000,1.80997
0.46,50000,1.75884
0.47,50000,1.75033
0.48,50000,1.76196
0.49,50000,1.7289
0.5,50000,1.70066
0.51,50000,1.50925
0.52,50000,1.50925
0.53,50000,1.33794
0.54,50000,1.33794
0.55,50000,1.33794
0.56,50000,1.33794
0.57,50000,1.33794
0.58,50000,1.33794
0.59,50000,1.33794
0.6,50000,1.33794
0.61,50000,1.33794
0.62,50000,1.33351
0.63,50000,1.33351
0.64,50000,1.30422
0.65,50000,1.30676
0.66,50000,1.30808
0.67,50000,1.28343
0.68,50000,1.29098
0.69,50000,1.28254
0.7,50000,1.29835
0.71,50000,1.30486
0.72,50000,1.33122
0.73,50000,1.34446
0.74,50000,1.38093
0.75,50000,1.37282
0.76,50000,1.41035
0.77,50000,1.45699
0.78,50000,1.45321
0.79,50000,1.47874
0.8,50000,1.52382
0.81,50000,1.57478
0.82,50000,1.6306
0.83,50000,1.68212
0.84,50000,1.67749
0.85,50000,1.67115
0.86,50000,1.69374
0.87,50000,1.74174
0.88,50000,1.77365
0.89,50000,1.73126
0.9,50000,1.75321
0.91,50000,1.77707
0.92,50000,1.7952
0.93,50000,1.76371
0.94,50000,1.74864
0.95,50000,1.73889
0.96,50000,1.73633
0.97,50000,1.75044
0.98,50000,1.76103
0.99,50000,1.73616
1,50000,1.74306
1.01,50000,1.74909
1.02,50000,1.67484
1.03,50000,1.67731
1.04,50000,1.57171
1.05,50000,1.57247
1.06,50000,1.53817
1.07,50000,1.53817
1.08,50000,1.47698
1.09,50000,1.47698
1.1,50000,1.38828
1.11,50000,1.38828
1.12,50000,1.38828
1.13,50000,1.38828
1.14,50000,1.38828
1.15,50000,1.38828
1.16,50000,1.38828
1.17,50000,1.38828
1.18,50000,1.38828
1.19,50000,1.38828
1.2,50000,1.38896
1.21,50000,1.38896
1.22,50000,1.38896
1.23,50000,1.3833
1.24,50000,1.38397
1.25,50000,1.38182
1.26,50000,1.36219
1.27,50000,1.36351
1.28,50000,1.36484
1.29,50000,1.3655
1.3,50000,1.3365
1.31,50000,1.33843
1.32,50000,1.34166
1.33,50000,1.35006
1.34,50000,1.35717
1.35,50000,1.3604
1.36,50000,1.36686
1.37,50000,1.33388
1.38,50000,1.33953
1.39,50000,1.35209
1.4,50000,1.36277
1.41,50000,1.33725
1.42,50000,1.34825
1.43,50000,1.36048
1.44,50000,1.37942
1.45,50000,1.34189
1.46,50000,1.35422
1.47,50000,1.36889
1.48,50000,1.39179
1.49,50000,1.40758
1.5,50000,1.42568
1.51,50000,1.44204
1.52,50000,1.41598
1.53,50000,1.43507
1.54,50000,1.46035
1.55,50000,1.47888
1.56,50000,1.46278
1.57,50000,1.48695
1.58,50000,1.51277
1.59,50000,1.53254
1.6,50000,1.53857
1.61,50000,1.54984
1.62,50000,1.57189
1.63,50000,1.59393
1.64,50000,1.62242
1.65,50000,1.63456
1.66,50000,1.65918
1.67,50000,1.66198
1.68,50000,1.68345
1.69,50000,1.70283
1.7,50000,1.72274
1.71,50000,1.69668
1.72,50000,1.71349
1.73,50000,1.72772
1.74,50000,1.70278
1.75,50000,1.72358
1.76,50000,1.74141
1.77,50000,1.75924
1.78,50000,1.77657
1.79,50000,1.78995
1.8,50000,1.80233
1.81,50000,1.82263
1.82,50000,1.75699
1.83,50000,1.76836
1.84,50000,1.77832
1.85,50000,1.75684
1.86,50000,1.75459
1.87,50000,1.76428
1.88,50000,1.73018
1.89,50000,1.73737
1.9,50000,1.73861
1.91,50000,1.75026
1.92,50000,1.75922
1.93,50000,1.76415
1.94,50000,1.77446
1.95,50000,1.74489
1.96,50000,1.74972
1.97,50000,1.75412
1.98,50000,1.74931
1.99,50000,1.75411
2,50000,1.7563
2.01,50000,1.68612
2.02,50000,1.68629
2.03,50000,1.68922
2.04,50000,1.68792
2.05,50000,1.62724
2.06,50000,1.62451
2.07,50000,1.62691
2.08,50000,1.62891
2.09,50000,1.62971
2.1,50000,1.63051
2.11,50000,1.60397
2.12,50000,1.60515
2.13,50000,1.60554
2.14,50000,1.60633
2.15,50000,1.60711
2.16,50000,1.60711
2.17,50000,1.60711
2.18,50000,1.60711
2.19,50000,1.51901
2.2,50000,1.51559
2.21,50000,1.51559
2.22,50000,1.51596
2.23,50000,1.51596
2.24,50000,1.47927
2.25,50000,1.47963
2.26,50000,1.47963
2.27,50000,1.47963
2.28,50000,1.47963
2.29,50000,1.4679
2.3,50000,1.4679
2.31,50000,1.4679
2.32,50000,1.4679
2.33,50000,1.46825
2.34,50000,1.46825
2.35,50000,1.46861
2.36,50000,1.46897
2.37,50000,1.46897
2.38,50000,1.46897
2.39,50000,1.4123
2.4,50000,1.41264
2.41,50000,1.40623
2.42,50000,1.3954
2.43,50000,1.38173
2.44,50000,1.38173
2.45,50000,1.38173
2.46,50000,1.38207
2.47,50000,1.3824
2.48,50000,1.38308
2.49,50000,1.38341
2.5,50000,1.38375
2.51,50000,1.38543
2.52,50000,1.38577
2.53,50000,1.35644
2.54,50000,1.3571
2.55,50000,1.35598
2.56,50000,1.3573
2.57,50000,1.35959
2.58,50000,1.3609
2.59,50000,1.3632
2.6,50000,1.36583
2.61,50000,1.36714
2.62,50000,1.36812
2.63,50000,1.3714
2.64,50000,1.37403
2.65,50000,1.376
2.66,50000,1.37961
2.67,50000,1.33103
2.68,50000,1.33293
2.69,50000,1.33439
2.7,50000,1.33849
2.71,50000,1.34101
2.72,50000,1.3451
2.73,50000,1.34731
2.74,50000,1.35141
2.75,50000,1.35424
2.76,50000,1.36023
2.77,50000,1.36464
2.78,50000,1.32562
2.79,50000,1.32928
2.8,50000,1.33471
2.81,50000,1.3402
2.82,50000,1.33785
2.83,50000,1.34392
2.84,50000,1.34937
2.85,50000,1.35562
2.86,50000,1.36076
2.87,50000,1.36332
2.88,50000,1.37176
2.89,50000,1.36578
2.9,50000,1.37352
2.91,50000,1.38007
2.92,50000,1.3887
2.93,50000,1.39792
2.94,50000,1.40077
2.95,50000,1.4132
2.96,50000,1.42001
2.97,50000,1.43096
2.98,50000,1.43984
2.99,50000,1.44931
3,50000,1.43447
3.01,50000,1.44262
3.02,50000,1.45105
3.03,50000,1.45949
3.04,50000,1.44949
3.05,50000,1.45928
3.06,50000,1.47107
3.07,50000,1.46126
3.08,50000,1.46702
3.09,50000,1.48029
3.1,50000,1.49271
3.11,50000,1.50344
3.12,50000,1.51275
3.13,50000,1.52715
3.14,50000,1.53929
3.15,50000,1.52606
3.16,50000,1.52025
3.17,50000,1.5315
3.18,50000,1.53976
3.19,50000,1.55262
3.2,50000,1.56165
3.21,50000,1.57286
3.22,50000,1.56134
3.23,50000,1.5732
3.24,50000,1.58344
3.25,50000,1.59368
3.26,50000,1.60742
3.27,50000,1.61928
3.28,50000,1.62817
3.29,50000,1.62761
3.3,50000,1.63911
3.31,50000,1.64848
3.32,50000,1.66185
3.33,50000,1.61588
3.34,50000,1.62485
3.35,50000,1.63493
3.36,50000,1.64475
3.37,50000,1.65587
3.38,50000,1.66646
3.39,50000,1.67809
3.4,50000,1.68688
3.41,50000,1.69825
3.42,50000,1.70937
3.43,50000,1.69254
3.44,50000,1.70272
3.45,50000,1.71239
3.46,50000,1.68976
3.47,50000,1.6995
3.48,50000,1.70873
3.49,50000,1.71947
3.5,50000,1.7229
3.51,50000,1.73011
3.52,50000,1.73982
3.53,50000,1.74953
3.54,50000,1.7575
3.55,50000,1.76696
3.56,50000,1.77343
3.57,50000,1.78189
3.58,50000,1.78986
3.59,50000,1.79783
3.6,50000,1.80355
3.61,50000,1.75742
3.62,50000,1.76274
3.63,50000,1.77071
3.64,50000,1.77844
3.65,50000,1.74735
3.66,50000,1.75445
3.67,50000,1.76084
3.68,50000,1.75847
3.69,50000,1.75675
3.7,50000,1.74752
3.71,50000,1.75218
3.72,50000,1.75939
3.73,50000,1.76451
3.74,50000,1.76847
3.75,50000,1.77405
3.76,50000,1.77941
3.77,50000,1.78499
3.78,50000,1.79011
3.79,50000,1.79453
3.8,50000,1.79895
3.81,50000,1.76021
3.82,50000,1.76453
3.83,50000,1.76724
3.84,50000,1.76951
3.85,50000,1.77246
3.86,50000,1.77745
3.87,50000,1.78199
3.88,50000,1.7863
3.89,50000,1.7888
3.9,50000,1.79175
3.91,50000,1.79492
3.92,50000,1.79833
3.93,50000,1.80037
3.94,50000,1.80287
3.95,50000,1.80446
3.96,50000,1.74546
3.97,50000,1.74809
3.98,50000,1.75028
3.99,50000,1.75313
4,50000,1.6932
4.01,50000,1.69552
4.02,50000,1.68637
4.03,50000,1.68763
4.04,50000,1.68868
4.05,50000,1.69036
4.06,50000,1.69099
4.07,50000,1.6866
4.08,50000,1.68806
4.09,50000,1.68932
4.1,50000,1.69246
4.11,50000,1.67401
4.12,50000,1.66294
4.13,50000,1.66417
4.14,50000,1.6652
4.15,50000,1.65361
4.16,50000,1.65401
4.17,50000,1.65442
4.18,50000,1.65483
4.19,50000,1.64334
4.2,50000,1.64394
4.21,50000,1.64394
4.22,50000,1.64455
4.23,50000,1.64597
4.24,50000,1.64657
4.25,50000,1.64718
4.26,50000,1.64819
4.27,50000,1.63533
4.28,50000,1.63633
4.29,50000,1.63693
4.3,50000,1.63693
4.31,50000,1.63693
4.32,50000,1.63713
4.33,50000,1.63753
4.34,50000,1.63793
4.35,50000,1.63029
4.36,50000,1.5606
4.37,50000,1.5606
4.38,50000,1.50966
4.39,50000,1.50378
4.4,50000,1.50378
4.41,50000,1.50397
4.42,50000,1.5007
4.43,50000,1.5007
4.44,50000,1.5007
4.45,50000,1.50088
4.46,50000,1.50125
4.47,50000,1.50125
4.48,50000,1.50125
4.49,50000,1.50125
4.5,50000,1.50125
4.51,50000,1.50125
4.52,50000,1.50143
4.53,50000,1.50143
4.54,50000,1.49399
4.55,50000,1.49417
4.56,50000,1.49417
4.57,50000,1.49417
4.58,50000,1.49454
4.59,50000,1.4949
4.6,50000,1.4949
4.61,50000,1.4949
4.62,50000,1.49527
4.63,50000,1.46543
4.64,50000,1.46543
4.65,50000,1.46543
4.66,50000,1.46543
4.67,50000,1.46543
4.68,50000,1.46543
4.69,50000,1.46561
4.7,50000,1.46282
4.71,50000,1.46282
4.72,50000,1.46299
4.73,50000,1.46335
4.74,50000,1.46335
4.75,50000,1.46353
4.76,50000,1.46389
4.77,50000,1.46389
4.78,50000,1.45485
4.79,50000,1.43161
4.8,50000,1.43161
4.81,50000,1.43179
4.82,50000,1.42296
4.83,50000,1.42296
4.84,50000,1.42331
4.85,50000,1.42348
4.86,50000,1.424
4.87,50000,1.42417
4.88,50000,1.42435
4.89,50000,1.42153
4.9,50000,1.4217
4.91,50000,1.42188
4.92,50000,1.40045
4.93,50000,1.40079
4.94,50000,1.40113
4.95,50000,1.40147
4.96,50000,1.40249
4.97,50000,1.40249
4.98,50000,1.403
4.99,50000,1.40334


==> data/simulations/noop_uni.csv <==
insertions,flushes,max_alpha
0.01,10000,1.13715
0.02,20000,1.17717
0.03,30000,1.55027
0.04,40000,1.23778
0.05,50000,1.44706
0.06,50000,1.61572
0.07,50000,1.30724
0.08,50000,1.30724
0.09,50000,1.23892
0.1,50000,1.53384
0.11,50000,1.70384
0.12,50000,1.62034
0.13,50000,1.50356
0.14,50000,1.34426
0.15,50000,1.34426
0.16,50000,1.27518
0.17,50000,1.28707
0.18,50000,1.2623
0.19,50000,1.41489
0.2,50000,1.52641
0.21,50000,1.63425
0.22,50000,1.79936
0.23,50000,1.72268
0.24,50000,1.75662
0.25,50000,1.69484
0.26,50000,1.55119
0.27,50000,1.55424
0.28,50000,1.42847
0.29,50000,1.42847
0.3,50000,1.43126
0.31,50000,1.33813
0.32,50000,1.28899
0.33,50000,1.29149
0.34,50000,1.31148
0.35,50000,1.30288
0.36,50000,1.3025
0.37,50000,1.35298
0.38,50000,1.4142
0.39,50000,1.53378
0.4,50000,1.49829
0.41,50000,1.59371
0.42,50000,1.61783
0.43,50000,1.67839
0.44,50000,1.76142
0.45,50000,1.75849
0.46,50000,1.7578
0.47,50000,1.76248
0.48,50000,1.7111
0.49,50000,1.69843
0.5,50000,1.63982
0.51,50000,1.59289
0.52,50000,1.59447
0.53,50000,1.59604
0.54,50000,1.58012
0.55,50000,1.46189
0.56,50000,1.46332
0.57,50000,1.46476
0.58,50000,1.42915
0.59,50000,1.42915
0.6,50000,1.32727
0.61,50000,1.30695
0.62,50000,1.30521
0.63,50000,1.30521
0.64,50000,1.30521
0.65,50000,1.31028
0.66,50000,1.31408
0.67,50000,1.32169
0.68,50000,1.33309
0.69,50000,1.34703
0.7,50000,1.34058
0.71,50000,1.35631
0.72,50000,1.37348
0.73,50000,1.40888
0.74,50000,1.38947
0.75,50000,1.42394
0.76,50000,1.43365
0.77,50000,1.4445
0.78,50000,1.47566
0.79,50000,1.49838
0.8,50000,1.52919
0.81,50000,1.58269
0.82,50000,1.57238
0.83,50000,1.60861
0.84,50000,1.64898
0.85,50000,1.70384
0.86,50000,1.70413
0.87,50000,1.7375
0.88,50000,1.72505
0.89,50000,1.74063
0.9,50000,1.7634
0.91,50000,1.79136
0.92,50000,1.79402
0.93,50000,1.74752
0.94,50000,1.75851
0.95,50000,1.77409
0.96,50000,1.78509
0.97,50000,1.76812
0.98,50000,1.73175
0.99,50000,1.74315
1,50000,1.74841
1.01,50000,1.69172
1.02,50000,1.69595
1.03,50000,1.6155
1.04,50000,1.61983
1.05,50000,1.62384
1.06,50000,1.62625
1.07,50000,1.62865
1.08,50000,1.63106
1.09,50000,1.56343
1.1,50000,1.5642
1.11,50000,1.56573
1.12,50000,1.56727
1.13,50000,1.56803
1.14,50000,1.4876
1.15,50000,1.48832
1.16,50000,1.48905
1.17,50000,1.4905
1.18,50000,1.40508
1.19,50000,1.40576
1.2,50000,1.39524
1.21,50000,1.39524
1.22,50000,1.39524
1.23,50000,1.39524
1.24,50000,1.39592
1.25,50000,1.39728
1.26,50000,1.39728
1.27,50000,1.39796
1.28,50000,1.40338
1.29,50000,1.40677
1.3,50000,1.40745
1.31,50000,1.41355
1.32,50000,1.41694
1.33,50000,1.39966
1.34,50000,1.37597
1.35,50000,1.37922
1.36,50000,1.35369
1.37,50000,1.34591
1.38,50000,1.35656
1.39,50000,1.36408
1.4,50000,1.37785
1.41,50000,1.38913
1.42,50000,1.3716
1.43,50000,1.35756
1.44,50000,1.37376
1.45,50000,1.38697
1.46,50000,1.3662
1.47,50000,1.39017
1.48,50000,1.40535
1.49,50000,1.41689
1.5,50000,1.43479
1.51,50000,1.41916
1.52,50000,1.43835
1.53,50000,1.45416
1.54,50000,1.47279
1.55,50000,1.49593
1.56,50000,1.51569
1.57,50000,1.52761
1.58,50000,1.54718
1.59,50000,1.55935
1.6,50000,1.56491
1.61,50000,1.55586
1.62,50000,1.57838
1.63,50000,1.59967
1.64,50000,1.61576
1.65,50000,1.61934
1.66,50000,1.63604
1.67,50000,1.64603
1.68,50000,1.67011
1.69,50000,1.66142
1.7,50000,1.68202
1.71,50000,1.66011
1.72,50000,1.67567
1.73,50000,1.69624
1.74,50000,1.6889
1.75,50000,1.70719
1.76,50000,1.72533
1.77,50000,1.73095
1.78,50000,1.74418
1.79,50000,1.75349
1.8,50000,1.75232
1.81,50000,1.7079
1.82,50000,1.71868
1.83,50000,1.73601
1.84,50000,1.7461
1.85,50000,1.75351
1.86,50000,1.76753
1.87,50000,1.77874
1.88,50000,1.76751
1.89,50000,1.76804
1.9,50000,1.77263
1.91,50000,1.77815
1.92,50000,1.78366
1.93,50000,1.78339
1.94,50000,1.7898
1.95,50000,1.79575
1.96,50000,1.72048
1.97,50000,1.72705
1.98,50000,1.69462
1.99,50000,1.70019
2,50000,1.70233
2.01,50000,1.70704
2.02,50000,1.70961
2.03,50000,1.66376
2.04,50000,1.65089
2.05,50000,1.65378
2.06,50000,1.65625
2.07,50000,1.65505
2.08,50000,1.65711
2.09,50000,1.65999
2.1,50000,1.64886
2.11,50000,1.65131
2.12,50000,1.65213
2.13,50000,1.65457
2.14,50000,1.6558
2.15,50000,1.60997
2.16,50000,1.58867
2.17,50000,1.58984
2.18,50000,1.59023
2.19,50000,1.59336
2.2,50000,1.59492
2.21,50000,1.59571
2.22,50000,1.59688
2.23,50000,1.59766
2.24,50000,1.59805
2.25,50000,1.53842
2.26,50000,1.53917
2.27,50000,1.53955
2.28,50000,1.53955
2.29,50000,1.53992
2.3,50000,1.42794
2.31,50000,1.42794
2.32,50000,1.42863
2.33,50000,1.42798
2.34,50000,1.42868
2.35,50000,1.42902
2.36,50000,1.42937
2.37,50000,1.42937
2.38,50000,1.42972
2.39,50000,1.42972
2.4,50000,1.43007
2.41,50000,1.43042
2.42,50000,1.43076
2.43,50000,1.43111
2.44,50000,1.39936
2.45,50000,1.40004
2.46,50000,1.40072
2.47,50000,1.4014
2.48,50000,1.39287
2.49,50000,1.39355
2.5,50000,1.39423
2.51,50000,1.3949
2.52,50000,1.39524
2.53,50000,1.39727
2.54,50000,1.39794
2.55,50000,1.40031
2.56,50000,1.40335
2.57,50000,1.40402
2.58,50000,1.38352
2.59,50000,1.38427
2.6,50000,1.38659
2.61,50000,1.36915
2.62,50000,1.37177
2.63,50000,1.3734
2.64,50000,1.37765
2.65,50000,1.38059
2.66,50000,1.38386
2.67,50000,1.34605
2.68,50000,1.34953
2.69,50000,1.35334
2.7,50000,1.35714
2.71,50000,1.36126
2.72,50000,1.35363
2.73,50000,1.36116
2.74,50000,1.36304
2.75,50000,1.36168
2.76,50000,1.35457
2.77,50000,1.35953
2.78,50000,1.36386
2.79,50000,1.37092
2.8,50000,1.34398
2.81,50000,1.34911
2.82,50000,1.35575
2.83,50000,1.36238
2.84,50000,1.37083
2.85,50000,1.37777
2.86,50000,1.3829
2.87,50000,1.39105
2.88,50000,1.38003
2.89,50000,1.38896
2.9,50000,1.3952
2.91,50000,1.40502
2.92,50000,1.41425
2.93,50000,1.42139
2.94,50000,1.3895
2.95,50000,1.39819
2.96,50000,1.4071
2.97,50000,1.41665
2.98,50000,1.42039
2.99,50000,1.42849
3,50000,1.43832
3.01,50000,1.4493
3.02,50000,1.4454
3.03,50000,1.45514
3.04,50000,1.46517
3.05,50000,1.47348
3.06,50000,1.48437
3.07,50000,1.49583
3.08,50000,1.50786
3.09,50000,1.51989
3.1,50000,1.5282
3.11,50000,1.51884
3.12,50000,1.5327
3.13,50000,1.54344
3.14,50000,1.55362
3.15,50000,1.56323
3.16,50000,1.57369
3.17,50000,1.58528
3.18,50000,1.59603
3.19,50000,1.55448
3.2,50000,1.5635
3.21,50000,1.5739
3.22,50000,1.55553
3.23,50000,1.5668
3.24,50000,1.57835
3.25,50000,1.58667
3.26,50000,1.59821
3.27,50000,1.60573
3.28,50000,1.61593
3.29,50000,1.62827
3.3,50000,1.63686
3.31,50000,1.64733
3.32,50000,1.60649
3.33,50000,1.6148
3.34,50000,1.62857
3.35,50000,1.62775
3.36,50000,1.63833
3.37,50000,1.64941
3.38,50000,1.66179
3.39,50000,1.67159
3.4,50000,1.65089
3.41,50000,1.66001
3.42,50000,1.66963
3.43,50000,1.67799
3.44,50000,1.68406
3.45,50000,1.68704
3.46,50000,1.69838
3.47,50000,1.70745
3.48,50000,1.71854
3.49,50000,1.71893
3.5,50000,1.71562
3.51,50000,1.72485
3.52,50000,1.73482
3.53,50000,1.7438
3.54,50000,1.75153
3.55,50000,1.76125
3.56,50000,1.76724
3.57,50000,1.77372
3.58,50000,1.75969
3.59,50000,1.74877
3.6,50000,1.75536
3.61,50000,1.76122
3.62,50000,1.76854
3.63,50000,1.7766
3.64,50000,1.74169
3.65,50000,1.74789
3.66,50000,1.75409
3.67,50000,1.7491
3.68,50000,1.75407
3.69,50000,1.73485
3.7,50000,1.74116
3.71,50000,1.74653
3.72,50000,1.75121
3.73,50000,1.75705
3.74,50000,1.76242
3.75,50000,1.76686
3.76,50000,1.76223
3.77,50000,1.76758
3.78,50000,1.77176
3.79,50000,1.77664
3.8,50000,1.78012
3.81,50000,1.78407
3.82,50000,1.73133
3.83,50000,1.73494
3.84,50000,1.73876
3.85,50000,1.71706
3.86,50000,1.71972
3.87,50000,1.72194
3.88,50000,1.72704
3.89,50000,1.73037
3.9,50000,1.73281
3.91,50000,1.73747
3.92,50000,1.73991
3.93,50000,1.74302
3.94,50000,1.74546
3.95,50000,1.72606
3.96,50000,1.72847
3.97,50000,1.71298
3.98,50000,1.71514
3.99,50000,1.71666
4,50000,1.6971
4.01,50000,1.6986
4.02,50000,1.70181
4.03,50000,1.70352
4.04,50000,1.7048
4.05,50000,1.70523
4.06,50000,1.70694
4.07,50000,1.70887
4.08,50000,1.69208
4.09,50000,1.69399
4.1,50000,1.69611
4.11,50000,1.69632
4.12,50000,1.6978
4.13,50000,1.65446
4.14,50000,1.65488
4.15,50000,1.65673
4.16,50000,1.65776
4.17,50000,1.65499
4.18,50000,1.65643
4.19,50000,1.65704
4.2,50000,1.64086
4.21,50000,1.64167
4.22,50000,1.64208
4.23,50000,1.64208
4.24,50000,1.6433
4.25,50000,1.64452
4.26,50000,1.64574
4.27,50000,1.64656
4.28,50000,1.64757
4.29,50000,1.64859
4.3,50000,1.64961
4.31,50000,1.64961
4.32,50000,1.65042
4.33,50000,1.65185
4.34,50000,1.65225
4.35,50000,1.65287
4.36,50000,1.65368
4.37,50000,1.65409
4.38,50000,1.6547
4.39,50000,1.599
4.4,50000,1.57049
4.41,50000,1.57126
4.42,50000,1.57203
4.43,50000,1.57242
4.44,50000,1.573
4.45,50000,1.573
4.46,50000,1.57319
4.47,50000,1.57377
4.48,50000,1.57454
4.49,50000,1.57083
4.5,50000,1.57141
4.51,50000,1.55132
4.52,50000,1.5517
4.53,50000,1.55227
4.54,50000,1.55246
4.55,50000,1.55265
4.56,50000,1.55284
4.57,50000,1.55284
4.58,50000,1.55303
4.59,50000,1.46876
4.6,50000,1.46349
4.61,50000,1.46158
4.62,50000,1.45882
4.63,50000,1.45882
4.64,50000,1.459
4.65,50000,1.459
4.66,50000,1.45953
4.67,50000,1.45989
4.68,50000,1.46042
4.69,50000,1.4606
4.7,50000,1.46095
4.71,50000,1.43075
4.72,50000,1.43109
4.73,50000,1.43144
4.74,50000,1.43162
4.75,50000,1.43179
4.76,50000,1.43179
4.77,50000,1.43179
4.78,50000,1.43214
4.79,50000,1.43214
4.8,50000,1.40683
4.81,50000,1.40717
4.82,50000,1.40734
4.83,50000,1.40769
4.84,50000,1.40786
4.85,50000,1.40803
4.86,50000,1.4082
4.87,50000,1.40888
4.88,50000,1.40957
4.89,50000,1.40974
4.9,50000,1.41008
4.91,50000,1.41042
4.92,50000,1.40192
4.93,50000,1.40209
4.94,50000,1.40294
4.95,50000,1.40328
4.96,50000,1.40429
4.97,50000,1.40514
4.98,50000,1.40565
4.99,50000,1.40633


==> data/simulations/rb_norm.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.07674
0.03,1,1.07674
0.04,2,1.11816
0.05,12,1.82218
0.06,24,2.48479
0.07,35,3.09529
0.08,46,1.8259
0.09,71,2.17753
0.1,91,1.95384
0.11,112,1.67301
0.12,146,1.69318
0.13,188,1.9123
0.14,220,1.53218
0.15,247,1.65759
0.16,278,1.74208
0.17,312,1.87599
0.18,336,1.97208
0.19,371,1.652
0.2,417,1.70283
0.21,449,1.73332
0.22,470,1.30928
0.23,504,1.30928
0.24,515,1.33577
0.25,519,1.41524
0.26,534,1.47903
0.27,551,1.63524
0.28,571,1.75993
0.29,601,1.73945
0.3,629,1.76129
0.31,697,1.68909
0.32,750,1.6023
0.33,793,1.63615
0.34,833,1.62147
0.35,885,1.67756
0.36,887,1.73633
0.37,904,1.78976
0.38,935,1.6287
0.39,974,1.63585
0.4,1002,1.64062
0.41,1039,1.42296
0.42,1060,1.34896
0.43,1068,1.31315
0.44,1077,1.31504
0.45,1086,1.31571
0.46,1069,1.32893
0.47,1087,1.35484
0.48,1099,1.36385
0.49,1104,1.40842
0.5,1112,1.45756
0.51,1133,1.53436
0.52,1150,1.56732
0.53,1173,1.64972
0.54,1207,1.67644
0.55,1266,1.73771
0.56,1337,1.68615
0.57,1411,1.72775
0.58,1482,1.72507
0.59,1535,1.62845
0.6,1590,1.61858
0.61,1625,1.63603
0.62,1652,1.61259
0.63,1675,1.58355
0.64,1715,1.60707
0.65,1728,1.63473
0.66,1763,1.60974
0.67,1763,1.59909
0.68,1783,1.61755
0.69,1810,1.59548
0.7,1843,1.61626
0.71,1876,1.64363
0.72,1912,1.64342
0.73,1970,1.65694
0.74,2009,1.5509
0.75,2028,1.56578
0.76,2069,1.52335
0.77,2097,1.52778
0.78,2104,1.42691
0.79,2102,1.42691
0.8,2106,1.42004
0.81,2103,1.35441
0.82,2116,1.35539
0.83,2111,1.35539
0.84,2132,1.35636
0.85,2136,1.35716
0.86,2144,1.35716
0.87,2144,1.35565
0.88,2143,1.35676
0.89,2120,1.3623
0.9,2143,1.35067
0.91,2128,1.36596
0.92,2138,1.37934
0.93,2161,1.39942
0.94,2175,1.41853
0.95,2168,1.43888
0.96,2189,1.47027
0.97,2213,1.49499
0.98,2239,1.53684
0.99,2284,1.48018
1,2338,1.52045
1.01,2380,1.56162
1.02,2455,1.52576
1.03,2510,1.56499
1.04,2577,1.5957
1.05,2640,1.63408
1.06,2716,1.66478
1.07,2744,1.62132
1.08,2813,1.64816
1.09,2864,1.6611
1.1,2924,1.68367
1.11,2985,1.70785
1.12,3055,1.65401
1.13,3107,1.66793
1.14,3150,1.67954
1.15,3188,1.65899
1.16,3217,1.67036
1.17,3222,1.62935
1.18,3236,1.6367
1.19,3257,1.64626
1.2,3265,1.64684
1.21,3295,1.65488
1.22,3344,1.64947
1.23,3362,1.64744
1.24,3397,1.60898
1.25,3421,1.62016
1.26,3423,1.62924
1.27,3449,1.63582
1.28,3474,1.59977
1.29,3478,1.61128
1.3,3503,1.60464
1.31,3529,1.61398
1.32,3555,1.58897
1.33,3565,1.58677
1.34,3589,1.60225
1.35,3620,1.6216
1.36,3666,1.62382
1.37,3683,1.63597
1.38,3718,1.62714
1.39,3765,1.59442
1.4,3811,1.60606
1.41,3832,1.6129
1.42,3854,1.61745
1.43,3891,1.61568
1.44,3922,1.61904
1.45,3930,1.58081
1.46,3934,1.58611
1.47,3954,1.59081
1.48,3975,1.57389
1.49,4002,1.55698
1.5,4013,1.56442
1.51,4035,1.55082
1.52,4058,1.55195
1.53,4059,1.55591
1.54,4057,1.55705
1.55,4061,1.48407
1.56,4091,1.48515
1.57,4095,1.48569
1.58,4091,1.48132
1.59,4092,1.46257
1.6,4109,1.46363
1.61,4097,1.46363
1.62,4129,1.46522
1.63,4167,1.46575
1.64,4154,1.46575
1.65,4157,1.41848
1.66,4185,1.4195
1.67,4131,1.39731
1.68,4115,1.39731
1.69,4115,1.40033
1.7,4129,1.38154
1.71,4115,1.38402
1.72,4136,1.38749
1.73,4162,1.39047
1.74,4177,1.39245
1.75,4166,1.36629
1.76,4172,1.37114
1.77,4203,1.37697
1.78,4199,1.37726
1.79,4192,1.385
1.8,4203,1.38479
1.81,4226,1.39249
1.82,4204,1.38589
1.83,4210,1.39306
1.84,4260,1.39061
1.85,4275,1.39192
1.86,4276,1.4032
1.87,4326,1.41681
1.88,4334,1.42902
1.89,4357,1.44358
1.9,4380,1.45908
1.91,4435,1.43957
1.92,4458,1.45795
1.93,4528,1.47725
1.94,4545,1.49471
1.95,4621,1.50895
1.96,4642,1.49601
1.97,4672,1.48236
1.98,4702,1.49649
1.99,4783,1.49766
2,4818,1.48757
2.01,4880,1.50222
2.02,4949,1.52033
2.03,5006,1.54102
2.04,5027,1.54228
2.05,5069,1.5615
2.06,5121,1.58371
2.07,5169,1.60335
2.08,5222,1.59977
2.09,5301,1.60441
2.1,5361,1.62117
2.11,5409,1.63667
2.12,5502,1.65008
2.13,5542,1.66265
2.14,5586,1.6769
2.15,5635,1.6924
2.16,5724,1.70372
2.17,5711,1.69665
2.18,5769,1.65999
2.19,5794,1.65894
2.2,5854,1.66373
2.21,5860,1.67846
2.22,5936,1.68562
2.23,5953,1.65169
2.24,6031,1.65867
2.25,6073,1.65424
2.26,6124,1.66193
2.27,6153,1.63012
2.28,6217,1.63726
2.29,6200,1.64403
2.3,6211,1.64673
2.31,6217,1.65236
2.32,6243,1.65761
2.33,6265,1.66512
2.34,6320,1.67037
2.35,6372,1.67675
2.36,6365,1.68388
2.37,6381,1.69026
2.38,6395,1.69664
2.39,6429,1.67973
2.4,6402,1.68381
2.41,6448,1.68677
2.42,6437,1.69233
2.43,6458,1.69826
2.44,6473,1.70234
2.45,6484,1.70641
2.46,6536,1.71308
2.47,6595,1.71716
2.48,6618,1.72309
2.49,6603,1.72865
2.5,6649,1.73495
2.51,6658,1.74014
2.52,6667,1.60048
2.53,6682,1.60625
2.54,6713,1.611
2.55,6762,1.58648
2.56,6721,1.58981
2.57,6732,1.59481
2.58,6779,1.5998
2.59,6835,1.58453
2.6,6854,1.57718
2.61,6925,1.58434
2.62,6949,1.59144
2.63,6989,1.59697
2.64,6960,1.60381
2.65,6931,1.61195
2.66,6944,1.61911
2.67,6983,1.62562
2.68,6930,1.62768
2.69,7000,1.62854
2.7,7049,1.63373
2.71,7071,1.64118
2.72,7109,1.64992
2.73,7143,1.61432
2.74,7149,1.62095
2.75,7176,1.62663
2.76,7207,1.63136
2.77,7195,1.63799
2.78,7257,1.64335
2.79,7294,1.62716
2.8,7309,1.6312
2.81,7329,1.63618
2.82,7368,1.61743
2.83,7406,1.62234
2.84,7418,1.6251
2.85,7447,1.62817
2.86,7451,1.59751
2.87,7488,1.60021
2.88,7498,1.60532
2.89,7512,1.60712
2.9,7540,1.61073
2.91,7574,1.5671
2.92,7584,1.57089
2.93,7583,1.57293
2.94,7636,1.57381
2.95,7674,1.57585
2.96,7668,1.56305
2.97,7654,1.56507
2.98,7682,1.56738
2.99,7650,1.56968
3,7661,1.57257
3.01,7671,1.554
3.02,7699,1.519
3.03,7702,1.5181
3.04,7710,1.51921
3.05,7644,1.52004
3.06,7692,1.52115
3.07,7672,1.50976
3.08,7698,1.51141
3.09,7714,1.51251
3.1,7770,1.51389
3.11,7751,1.50429
3.12,7755,1.50566
3.13,7732,1.50675
3.14,7726,1.50757
3.15,7721,1.50839
3.16,7727,1.50976
3.17,7771,1.51112
3.18,7761,1.51222
3.19,7773,1.51277
3.2,7794,1.51331
3.21,7775,1.51386
3.22,7819,1.51441
3.23,7812,1.51495
3.24,7822,1.51605
3.25,7804,1.51605
3.26,7810,1.51687
3.27,7771,1.45501
3.28,7802,1.41832
3.29,7785,1.41884
3.3,7797,1.41986
3.31,7809,1.42139
3.32,7819,1.41012
3.33,7793,1.40547
3.34,7815,1.40673
3.35,7791,1.40773
3.36,7807,1.40799
3.37,7786,1.40874
3.38,7847,1.41
3.39,7839,1.41025
3.4,7860,1.41126
3.41,7888,1.40416
3.42,7883,1.40517
3.43,7856,1.40792
3.44,7877,1.40892
3.45,7932,1.39677
3.46,7893,1.39925
3.47,7933,1.40222
3.48,7953,1.4052
3.49,7944,1.40743
3.5,7891,1.4104
3.51,7920,1.41189
3.52,7943,1.38221
3.53,7947,1.38609
3.54,7999,1.38717
3.55,8017,1.39056
3.56,8024,1.39491
3.57,8056,1.3983
3.58,8080,1.40166
3.59,8053,1.4048
3.6,8074,1.38299
3.61,8128,1.38632
3.62,8137,1.39084
3.63,8124,1.39559
3.64,8177,1.40058
3.65,8187,1.40581
3.66,8180,1.41033
3.67,8183,1.41556
3.68,8254,1.39666
3.69,8244,1.40016
3.7,8270,1.40716
3.71,8312,1.41159
3.72,8339,1.41929
3.73,8279,1.42535
3.74,8297,1.43118
3.75,8337,1.43888
3.76,8372,1.44588
3.77,8378,1.45101
3.78,8494,1.45894
3.79,8573,1.46758
3.8,8597,1.45353
3.81,8601,1.46043
3.82,8647,1.45703
3.83,8657,1.46594
3.84,8676,1.47211
3.85,8726,1.47965
3.86,8785,1.48925
3.87,8840,1.48931
3.88,8878,1.49544
3.89,8922,1.5034
3.9,8959,1.51113
3.91,8993,1.51977
3.92,9010,1.52932
3.93,9027,1.53773
3.94,9064,1.54637
3.95,9121,1.55546
3.96,9138,1.56342
3.97,9234,1.57001
3.98,9264,1.57751
3.99,9302,1.5857
4,9354,1.5957
4.01,9396,1.60252
4.02,9381,1.61025
4.03,9452,1.62184
4.04,9506,1.63094
4.05,9515,1.63799
4.06,9639,1.64594
4.07,9699,1.65413
4.08,9775,1.66231
4.09,9793,1.6705
4.1,9836,1.678
4.11,9785,1.68709
4.12,9774,1.69709
4.13,9796,1.70528
4.14,9868,1.59395
4.15,9952,1.60007
4.16,10021,1.60789
4.17,10102,1.61402
4.18,10151,1.62121
4.19,10193,1.62691
4.2,10243,1.63431
4.21,10300,1.64255
4.22,10336,1.64889
4.23,10367,1.65713
4.24,10353,1.66283
4.25,10376,1.66896
4.26,10422,1.67572
4.27,10459,1.68756
4.28,10495,1.6547
4.29,10579,1.6611
4.3,10573,1.66791
4.31,10596,1.67184
4.32,10654,1.67947
4.33,10666,1.68629
4.34,10673,1.66453
4.35,10772,1.67001
4.36,10782,1.63504
4.37,10799,1.63979
4.38,10839,1.64434
4.39,10870,1.64246
4.4,10850,1.64758
4.41,10940,1.65329
4.42,10969,1.65644
4.43,11024,1.65999
4.44,11037,1.6659
4.45,11101,1.66905
4.46,11091,1.67279
4.47,11104,1.67712
4.48,11131,1.68225
4.49,11171,1.68697
4.5,11175,1.69071
4.51,11209,1.69465
4.52,11232,1.68711
4.53,11235,1.69043
4.54,11275,1.69454
4.55,11308,1.69767
4.56,11305,1.68694
4.57,11325,1.68965
4.58,11330,1.66675
4.59,11369,1.67
4.6,11388,1.67591
4.61,11436,1.67858
4.62,11476,1.66126
4.63,11571,1.66522
4.64,11647,1.66842
4.65,11632,1.67088
4.66,11638,1.67355
4.67,11702,1.67619
4.68,11662,1.67976
4.69,11587,1.68334
4.7,11645,1.68598
4.71,11631,1.66224
4.72,11638,1.66502
4.73,11661,1.6678
4.74,11708,1.67076
4.75,11738,1.67392
4.76,11798,1.67688
4.77,11773,1.67929
4.78,11828,1.683
4.79,11864,1.68523
4.8,11835,1.68764
4.81,11894,1.62423
4.82,11939,1.62797
4.83,11960,1.62975
4.84,11962,1.631
4.85,12009,1.6342
4.86,11984,1.63741
4.87,11956,1.63919
4.88,11966,1.64097
4.89,11956,1.64311
4.9,11944,1.64489
4.91,11946,1.64685
4.92,11962,1.64935
4.93,11940,1.6522
4.94,11984,1.65416
4.95,12011,1.62802
4.96,12035,1.63029
4.97,12094,1.6331
4.98,12104,1.6366
4.99,12103,1.63993


==> data/simulations/rb_par1.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.10873
0.05,12,1.93001
0.06,24,2.5049
0.07,33,3.16049
0.08,47,1.74902
0.09,71,1.66124
0.1,93,1.82927
0.11,113,1.89393
0.12,148,2.04248
0.13,179,1.84974
0.14,209,1.99606
0.15,232,1.86695
0.16,269,1.98455
0.17,293,1.80459
0.18,335,1.88786
0.19,366,1.77885
0.2,405,1.64485
0.21,441,1.61613
0.22,470,1.29171
0.23,498,1.2993
0.24,517,1.3259
0.25,526,1.40693
0.26,519,1.49478
0.27,537,1.60593
0.28,548,1.73162
0.29,584,1.82165
0.3,624,1.88363
0.31,690,1.95595
0.32,746,2.00071
0.33,797,1.65151
0.34,833,1.60379
0.35,889,1.64565
0.36,915,1.60631
0.37,941,1.63623
0.38,974,1.65952
0.39,994,1.54791
0.4,1018,1.53755
0.41,1038,1.30079
0.42,1058,1.30079
0.43,1065,1.30265
0.44,1092,1.30838
0.45,1067,1.30877
0.46,1075,1.31919
0.47,1077,1.33612
0.48,1085,1.37376
0.49,1075,1.44151
0.5,1099,1.50549
0.51,1109,1.58077
0.52,1134,1.69368
0.53,1156,1.6495
0.54,1215,1.73214
0.55,1298,1.72426
0.56,1385,1.7158
0.57,1448,1.71103
0.58,1532,1.6527
0.59,1600,1.66902
0.6,1637,1.6794
0.61,1671,1.66557
0.62,1713,1.68884
0.63,1729,1.67146
0.64,1762,1.68855
0.65,1779,1.65079
0.66,1799,1.67555
0.67,1818,1.69618
0.68,1856,1.61109
0.69,1851,1.63691
0.7,1876,1.65627
0.71,1893,1.67435
0.72,1927,1.62993
0.73,1954,1.64475
0.74,1994,1.55081
0.75,2018,1.56007
0.76,2043,1.56701
0.77,2058,1.52256
0.78,2057,1.35386
0.79,2069,1.35486
0.8,2066,1.35486
0.81,2068,1.35486
0.82,2073,1.35486
0.83,2087,1.35486
0.84,2087,1.35486
0.85,2084,1.35685
0.86,2104,1.35984
0.87,2082,1.36881
0.88,2091,1.3718
0.89,2119,1.32961
0.9,2135,1.33919
0.91,2130,1.3503
0.92,2138,1.36636
0.93,2147,1.38827
0.94,2118,1.35344
0.95,2154,1.37808
0.96,2163,1.40013
0.97,2206,1.41073
0.98,2221,1.44577
0.99,2269,1.47722
1,2320,1.508
1.01,2380,1.54915
1.02,2421,1.5516
1.03,2488,1.56068
1.04,2551,1.60787
1.05,2596,1.64734
1.06,2653,1.68279
1.07,2720,1.6459
1.08,2768,1.6728
1.09,2853,1.6912
1.1,2927,1.70182
1.11,3002,1.72341
1.12,3079,1.73861
1.13,3156,1.71219
1.14,3201,1.69678
1.15,3236,1.69563
1.16,3259,1.66424
1.17,3300,1.6573
1.18,3315,1.66391
1.19,3339,1.65655
1.2,3366,1.66383
1.21,3393,1.67474
1.22,3401,1.68711
1.23,3434,1.6519
1.24,3438,1.62064
1.25,3440,1.62961
1.26,3473,1.614
1.27,3486,1.62283
1.28,3529,1.62894
1.29,3563,1.63913
1.3,3613,1.65475
1.31,3642,1.65099
1.32,3680,1.6611
1.33,3671,1.66986
1.34,3679,1.65068
1.35,3687,1.66191
1.36,3692,1.66131
1.37,3711,1.64924
1.38,3743,1.59166
1.39,3765,1.59372
1.4,3812,1.60051
1.41,3842,1.61039
1.42,3859,1.60894
1.43,3878,1.61937
1.44,3912,1.62674
1.45,3909,1.58071
1.46,3923,1.58904
1.47,3927,1.59202
1.48,3965,1.59856
1.49,3976,1.60213
1.5,3986,1.53557
1.51,4003,1.53299
1.52,4031,1.52113
1.53,4021,1.52282
1.54,4015,1.50794
1.55,4047,1.4701
1.56,4028,1.47064
1.57,4025,1.47118
1.58,4028,1.47118
1.59,4048,1.47172
1.6,4025,1.47226
1.61,4054,1.47226
1.62,4064,1.41997
1.63,4077,1.42101
1.64,4083,1.42101
1.65,4079,1.42206
1.66,4095,1.4231
1.67,4105,1.42414
1.68,4090,1.42519
1.69,4104,1.42728
1.7,4096,1.36141
1.71,4082,1.36538
1.72,4070,1.36985
1.73,4084,1.37284
1.74,4068,1.37731
1.75,4078,1.38178
1.76,4101,1.36671
1.77,4109,1.35448
1.78,4104,1.36074
1.79,4136,1.3699
1.8,4155,1.37424
1.81,4169,1.38195
1.82,4205,1.38966
1.83,4223,1.39979
1.84,4228,1.37495
1.85,4260,1.36768
1.86,4287,1.37741
1.87,4295,1.38482
1.88,4341,1.39152
1.89,4354,1.40533
1.9,4387,1.41822
1.91,4411,1.40612
1.92,4460,1.41833
1.93,4469,1.43642
1.94,4521,1.45004
1.95,4550,1.44621
1.96,4589,1.45955
1.97,4677,1.47822
1.98,4715,1.49334
1.99,4743,1.51245
2,4847,1.53424
2.01,4880,1.5127
2.02,4885,1.52541
2.03,4977,1.54133
2.04,5075,1.5637
2.05,5092,1.56742
2.06,5133,1.57752
2.07,5210,1.59194
2.08,5222,1.61187
2.09,5259,1.62045
2.1,5327,1.64109
2.11,5433,1.66383
2.12,5495,1.68109
2.13,5598,1.62353
2.14,5669,1.63682
2.15,5724,1.65092
2.16,5762,1.66381
2.17,5816,1.6775
2.18,5854,1.68677
2.19,5901,1.65051
2.2,5929,1.65541
2.21,5970,1.66175
2.22,6020,1.67188
2.23,6074,1.67892
2.24,6084,1.67494
2.25,6123,1.68189
2.26,6160,1.68395
2.27,6167,1.69163
2.28,6203,1.68946
2.29,6220,1.69634
2.3,6262,1.70036
2.31,6287,1.70531
2.32,6351,1.67358
2.33,6337,1.68141
2.34,6407,1.68812
2.35,6408,1.66831
2.36,6439,1.67125
2.37,6446,1.67042
2.38,6507,1.6781
2.39,6508,1.68016
2.4,6572,1.67012
2.41,6554,1.67374
2.42,6587,1.67773
2.43,6589,1.68496
2.44,6627,1.65841
2.45,6596,1.66303
2.46,6635,1.66943
2.47,6607,1.67548
2.48,6667,1.64932
2.49,6680,1.65491
2.5,6720,1.66259
2.51,6712,1.66992
2.52,6741,1.67515
2.53,6738,1.6732
2.54,6748,1.64507
2.55,6766,1.6336
2.56,6808,1.63765
2.57,6831,1.64203
2.58,6846,1.62451
2.59,6860,1.62816
2.6,6919,1.63448
2.61,6960,1.63947
2.62,7000,1.64379
2.63,6989,1.64978
2.64,7014,1.65211
2.65,7029,1.6561
2.66,7058,1.66009
2.67,7055,1.66541
2.68,7090,1.67206
2.69,7106,1.67638
2.7,7098,1.68004
2.71,7135,1.65214
2.72,7138,1.65703
2.73,7178,1.6629
2.74,7223,1.66779
2.75,7246,1.6459
2.76,7220,1.65072
2.77,7273,1.6549
2.78,7277,1.65779
2.79,7296,1.66132
2.8,7301,1.66549
2.81,7301,1.66999
2.82,7331,1.64415
2.83,7332,1.64762
2.84,7320,1.65046
2.85,7372,1.65487
2.86,7419,1.65991
2.87,7373,1.66306
2.88,7437,1.66653
2.89,7473,1.67157
2.9,7431,1.6741
2.91,7465,1.67725
2.92,7479,1.55347
2.93,7462,1.55639
2.94,7478,1.5593
2.95,7517,1.55667
2.96,7473,1.559
2.97,7519,1.54958
2.98,7551,1.55131
2.99,7567,1.5516
3,7610,1.55391
3.01,7654,1.53784
3.02,7681,1.49579
3.03,7650,1.47837
3.04,7632,1.47174
3.05,7580,1.47256
3.06,7552,1.47338
3.07,7554,1.47392
3.08,7578,1.47446
3.09,7571,1.46087
3.1,7647,1.46114
3.11,7703,1.46141
3.12,7682,1.46168
3.13,7684,1.46168
3.14,7696,1.46222
3.15,7660,1.46357
3.16,7628,1.46384
3.17,7604,1.46438
3.18,7642,1.46492
3.19,7639,1.46546
3.2,7624,1.46626
3.21,7661,1.46626
3.22,7711,1.45035
3.23,7669,1.45142
3.24,7706,1.45275
3.25,7723,1.45302
3.26,7689,1.45382
3.27,7699,1.45568
3.28,7712,1.45568
3.29,7677,1.45728
3.3,7698,1.45808
3.31,7717,1.45915
3.32,7741,1.39795
3.33,7754,1.39846
3.34,7768,1.39871
3.35,7764,1.4005
3.36,7822,1.40177
3.37,7799,1.40305
3.38,7767,1.40483
3.39,7798,1.40585
3.4,7792,1.39898
3.41,7778,1.4005
3.42,7728,1.40278
3.43,7768,1.40405
3.44,7769,1.40532
3.45,7824,1.40785
3.46,7777,1.41089
3.47,7803,1.41343
3.48,7808,1.41647
3.49,7809,1.41977
3.5,7786,1.42357
3.51,7850,1.42661
3.52,7856,1.43066
3.53,7868,1.43624
3.54,7860,1.44131
3.55,7862,1.44612
3.56,7882,1.44815
3.57,7953,1.45094
3.58,7971,1.45398
3.59,8007,1.45753
3.6,8027,1.39707
3.61,8041,1.40046
3.62,8071,1.40482
3.63,8090,1.40991
3.64,8126,1.41597
3.65,8159,1.40732
3.66,8142,1.41452
3.67,8135,1.42172
3.68,8186,1.42604
3.69,8196,1.43107
3.7,8196,1.43563
3.71,8251,1.44067
3.72,8294,1.41707
3.73,8319,1.42295
3.74,8340,1.42977
3.75,8364,1.43707
3.76,8413,1.44483
3.77,8422,1.44073
3.78,8420,1.44843
3.79,8496,1.45403
3.8,8479,1.43444
3.81,8475,1.43255
3.82,8500,1.43869
3.83,8570,1.44641
3.84,8539,1.45391
3.85,8652,1.45735
3.86,8724,1.46801
3.87,8754,1.47436
3.88,8770,1.48048
3.89,8849,1.49137
3.9,8911,1.4979
3.91,8928,1.50492
3.92,8990,1.51624
3.93,9040,1.52119
3.94,9085,1.52931
3.95,9147,1.53991
3.96,9187,1.51782
3.97,9236,1.526
3.98,9259,1.53484
3.99,9314,1.54501
4,9299,1.5554
4.01,9311,1.56248
4.02,9365,1.57242
4.03,9442,1.58016
4.04,9463,1.59099
4.05,9539,1.56187
4.06,9601,1.56922
4.07,9608,1.57894
4.08,9622,1.58823
4.09,9674,1.59731
4.1,9709,1.60401
4.11,9801,1.61265
4.12,9863,1.62151
4.13,9964,1.62914
4.14,9966,1.6033
4.15,10001,1.60987
4.16,10033,1.61876
4.17,10097,1.6304
4.18,10101,1.63611
4.19,10186,1.61915
4.2,10275,1.62854
4.21,10293,1.63606
4.22,10342,1.64503
4.23,10382,1.61456
4.24,10454,1.61112
4.25,10428,1.61984
4.26,10468,1.62855
4.27,10491,1.63464
4.28,10573,1.64214
4.29,10557,1.64964
4.3,10639,1.65795
4.31,10720,1.66627
4.32,10801,1.67113
4.33,10810,1.676
4.34,10914,1.68249
4.35,10922,1.69202
4.36,10919,1.69709
4.37,10898,1.70215
4.38,10933,1.70783
4.39,10972,1.71513
4.4,11020,1.72142
4.41,11047,1.72649
4.42,11085,1.73196
4.43,11117,1.73885
4.44,11158,1.74311
4.45,11184,1.74778
4.46,11228,1.75305
4.47,11286,1.75609
4.48,11265,1.76075
4.49,11254,1.76582
4.5,11318,1.76907
4.51,11330,1.77393
4.52,11336,1.77819
4.53,11434,1.78245
4.54,11461,1.7861
4.55,11434,1.79198
4.56,11490,1.79522
4.57,11518,1.79948
4.58,11515,1.80313
4.59,11511,1.80678
4.6,11540,1.81022
4.61,11576,1.68328
4.62,11635,1.68685
4.63,11667,1.6893
4.64,11676,1.69231
4.65,11752,1.69664
4.66,11768,1.69498
4.67,11762,1.69854
4.68,11748,1.70098
4.69,11822,1.70455
4.7,11850,1.69434
4.71,11843,1.67909
4.72,11856,1.68259
4.73,11842,1.68462
4.74,11852,1.68793
4.75,11866,1.69051
4.76,11868,1.69254
4.77,11835,1.69512
4.78,11937,1.69917
4.79,12003,1.69361
4.8,11948,1.69691
4.81,12012,1.69911
4.82,12076,1.70058
4.83,12069,1.70351
4.84,12015,1.707
4.85,12058,1.69287
4.86,12027,1.69595
4.87,12106,1.69922
4.88,12116,1.70212
4.89,12130,1.70394
4.9,12158,1.70775
4.91,12195,1.71047
4.92,12146,1.66152
4.93,12148,1.66416
4.94,12214,1.66856
4.95,12188,1.67138
4.96,12255,1.67279
4.97,12287,1.67508
4.98,12314,1.67754
4.99,12336,1.68036


==> data/simulations/rb_par2.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.05
0.03,1,1.05
0.04,2,1.09038
0.05,12,1.84514
0.06,24,2.48638
0.07,33,3.15731
0.08,48,1.88014
0.09,77,2.23974
0.1,96,1.97163
0.11,114,2.04024
0.12,153,1.65644
0.13,194,1.86608
0.14,222,2.00265
0.15,247,1.81483
0.16,287,1.93098
0.17,312,1.81628
0.18,348,1.58066
0.19,377,1.67889
0.2,409,1.70268
0.21,444,1.61831
0.22,476,1.62303
0.23,494,1.52635
0.24,513,1.42661
0.25,543,1.3982
0.26,550,1.51158
0.27,559,1.6369
0.28,575,1.78668
0.29,612,1.73308
0.3,645,1.76391
0.31,694,1.65871
0.32,746,1.62082
0.33,792,1.55539
0.34,834,1.59548
0.35,861,1.6102
0.36,905,1.65618
0.37,930,1.64732
0.38,955,1.6895
0.39,982,1.60676
0.4,1016,1.53543
0.41,1036,1.53543
0.42,1065,1.53766
0.43,1084,1.53988
0.44,1085,1.35553
0.45,1090,1.34709
0.46,1093,1.36641
0.47,1091,1.38961
0.48,1088,1.43599
0.49,1101,1.43918
0.5,1107,1.49584
0.51,1123,1.58577
0.52,1155,1.62078
0.53,1190,1.7196
0.54,1245,1.6967
0.55,1319,1.73245
0.56,1370,1.66581
0.57,1415,1.68183
0.58,1494,1.70523
0.59,1557,1.72239
0.6,1585,1.6271
0.61,1618,1.59825
0.62,1688,1.61389
0.63,1712,1.6338
0.64,1719,1.65086
0.65,1741,1.61439
0.66,1771,1.64045
0.67,1775,1.59655
0.68,1774,1.63052
0.69,1794,1.65117
0.7,1838,1.67706
0.71,1875,1.598
0.72,1902,1.6073
0.73,1962,1.62654
0.74,2003,1.56373
0.75,2053,1.57176
0.76,2065,1.5775
0.77,2084,1.53773
0.78,2097,1.51084
0.79,2109,1.51084
0.8,2085,1.51084
0.81,2096,1.51303
0.82,2094,1.51412
0.83,2108,1.51522
0.84,2115,1.5185
0.85,2110,1.37199
0.86,2123,1.37495
0.87,2140,1.36219
0.88,2129,1.36706
0.89,2125,1.37193
0.9,2147,1.38167
0.91,2152,1.39434
0.92,2151,1.40993
0.93,2145,1.40419
0.94,2148,1.36787
0.95,2169,1.39454
0.96,2180,1.42011
0.97,2206,1.43916
0.98,2262,1.48093
0.99,2306,1.50223
1,2368,1.49984
1.01,2412,1.5364
1.02,2465,1.53945
1.03,2506,1.57366
1.04,2558,1.60409
1.05,2594,1.60618
1.06,2671,1.63473
1.07,2740,1.65893
1.08,2816,1.68224
1.09,2896,1.70971
1.1,2959,1.66856
1.11,2994,1.68379
1.12,3058,1.63312
1.13,3090,1.64462
1.14,3119,1.66296
1.15,3136,1.67676
1.16,3199,1.6172
1.17,3227,1.62527
1.18,3247,1.62826
1.19,3263,1.57512
1.2,3299,1.58569
1.21,3308,1.58851
1.22,3293,1.59556
1.23,3335,1.60683
1.24,3356,1.61529
1.25,3372,1.61043
1.26,3367,1.62296
1.27,3391,1.62119
1.28,3405,1.59822
1.29,3460,1.61176
1.3,3490,1.62186
1.31,3528,1.63537
1.32,3590,1.64887
1.33,3637,1.66305
1.34,3636,1.59951
1.35,3663,1.61106
1.36,3702,1.62519
1.37,3713,1.59967
1.38,3733,1.58436
1.39,3761,1.5999
1.4,3786,1.60792
1.41,3828,1.61664
1.42,3857,1.60799
1.43,3865,1.61407
1.44,3883,1.62014
1.45,3907,1.58178
1.46,3924,1.5877
1.47,3944,1.59421
1.48,3977,1.6019
1.49,3994,1.60781
1.5,4009,1.6155
1.51,4023,1.57766
1.52,4034,1.5444
1.53,4029,1.54665
1.54,4043,1.52668
1.55,4033,1.53
1.56,4036,1.53167
1.57,4055,1.53333
1.58,4047,1.53389
1.59,4097,1.53444
1.6,4124,1.53444
1.61,4129,1.47197
1.62,4108,1.44851
1.63,4148,1.44851
1.64,4131,1.44903
1.65,4146,1.43019
1.66,4144,1.43019
1.67,4167,1.43276
1.68,4170,1.43482
1.69,4166,1.41322
1.7,4136,1.41575
1.71,4146,1.41828
1.72,4155,1.41806
1.73,4158,1.4129
1.74,4155,1.41641
1.75,4187,1.36601
1.76,4186,1.37084
1.77,4196,1.37012
1.78,4201,1.37493
1.79,4217,1.38069
1.8,4231,1.38885
1.81,4239,1.3951
1.82,4230,1.39061
1.83,4261,1.39822
1.84,4257,1.4125
1.85,4296,1.42535
1.86,4295,1.42581
1.87,4373,1.44092
1.88,4376,1.45319
1.89,4448,1.46735
1.9,4432,1.48152
1.91,4537,1.49096
1.92,4512,1.45158
1.93,4525,1.46795
1.94,4539,1.48386
1.95,4625,1.47974
1.96,4632,1.49317
1.97,4687,1.50606
1.98,4764,1.52225
1.99,4826,1.53958
2,4870,1.55468
2.01,4909,1.55609
2.02,4978,1.57238
2.03,5017,1.55187
2.04,5096,1.55578
2.05,5156,1.57024
2.06,5230,1.58257
2.07,5257,1.56984
2.08,5336,1.57978
2.09,5355,1.58756
2.1,5393,1.59373
2.11,5419,1.60565
2.12,5490,1.62373
2.13,5562,1.63442
2.14,5598,1.64469
2.15,5636,1.63354
2.16,5699,1.61278
2.17,5735,1.62548
2.18,5735,1.63369
2.19,5800,1.64002
2.2,5831,1.64992
2.21,5852,1.65942
2.22,5922,1.66971
2.23,5957,1.67644
2.24,5983,1.68476
2.25,6058,1.69505
2.26,6100,1.70376
2.27,6087,1.71128
2.28,6120,1.71801
2.29,6140,1.63587
2.3,6156,1.64076
2.31,6163,1.62929
2.32,6216,1.63562
2.33,6231,1.64194
2.34,6254,1.60284
2.35,6285,1.60827
2.36,6324,1.60787
2.37,6363,1.60409
2.38,6427,1.60215
2.39,6459,1.60645
2.4,6461,1.61291
2.41,6508,1.62043
2.42,6476,1.62617
2.43,6432,1.63191
2.44,6445,1.63692
2.45,6444,1.64051
2.46,6436,1.64517
2.47,6481,1.64983
2.48,6529,1.65449
2.49,6542,1.65879
2.5,6561,1.60954
2.51,6564,1.61084
2.52,6602,1.61775
2.53,6603,1.62327
2.54,6655,1.62776
2.55,6659,1.63398
2.56,6716,1.64088
2.57,6706,1.64503
2.58,6803,1.62077
2.59,6746,1.60533
2.6,6775,1.61668
2.61,6809,1.62269
2.62,6860,1.63004
2.63,6783,1.63638
2.64,6867,1.64239
2.65,6902,1.6015
2.66,6943,1.60734
2.67,6953,1.61383
2.68,7026,1.61527
2.69,7041,1.62271
2.7,7100,1.59168
2.71,7086,1.59095
2.72,7128,1.59631
2.73,7129,1.60292
2.74,7172,1.60764
2.75,7165,1.61331
2.76,7171,1.61834
2.77,7182,1.6259
2.78,7222,1.62968
2.79,7248,1.63535
2.8,7254,1.63975
2.81,7322,1.64605
2.82,7333,1.65329
2.83,7358,1.65802
2.84,7341,1.60814
2.85,7396,1.60926
2.86,7399,1.61352
2.87,7435,1.61717
2.88,7485,1.60822
2.89,7501,1.61184
2.9,7503,1.61486
2.91,7542,1.60018
2.92,7532,1.60317
2.93,7522,1.60765
2.94,7559,1.61003
2.95,7573,1.61212
2.96,7560,1.60195
2.97,7618,1.60491
2.98,7631,1.57162
2.99,7639,1.57364
3,7634,1.54331
3.01,7639,1.54558
3.02,7630,1.54756
3.03,7640,1.54926
3.04,7644,1.55124
3.05,7689,1.55351
3.06,7699,1.55436
3.07,7672,1.55578
3.08,7704,1.55665
3.09,7746,1.55863
3.1,7733,1.55948
3.11,7744,1.55976
3.12,7805,1.56118
3.13,7800,1.56203
3.14,7782,1.56231
3.15,7808,1.56344
3.16,7795,1.56373
3.17,7748,1.56599
3.18,7748,1.47407
3.19,7763,1.4746
3.2,7742,1.47486
3.21,7786,1.47566
3.22,7836,1.477
3.23,7831,1.47726
3.24,7807,1.47859
3.25,7858,1.47886
3.26,7816,1.47993
3.27,7785,1.48019
3.28,7784,1.48126
3.29,7843,1.48233
3.3,7800,1.48312
3.31,7843,1.48446
3.32,7866,1.48499
3.33,7857,1.48606
3.34,7817,1.48712
3.35,7856,1.48925
3.36,7835,1.49139
3.37,7818,1.49272
3.38,7836,1.49352
3.39,7841,1.43949
3.4,7834,1.44129
3.41,7849,1.44282
3.42,7903,1.44564
3.43,7898,1.44795
3.44,7910,1.44975
3.45,7949,1.45308
3.46,7967,1.42811
3.47,7962,1.42962
3.48,8006,1.4126
3.49,8029,1.41557
3.5,8033,1.41806
3.51,8027,1.42029
3.52,7996,1.42475
3.53,7953,1.42748
3.54,7978,1.43244
3.55,8015,1.43592
3.56,8015,1.43939
3.57,8059,1.44336
3.58,8081,1.44783
3.59,8076,1.45428
3.6,8055,1.41687
3.61,8107,1.42169
3.62,8125,1.41647
3.63,8202,1.42125
3.64,8259,1.42484
3.65,8259,1.42867
3.66,8265,1.43346
3.67,8325,1.43944
3.68,8340,1.44614
3.69,8277,1.45021
3.7,8313,1.45643
3.71,8386,1.46289
3.72,8379,1.47007
3.73,8393,1.47797
3.74,8442,1.44744
3.75,8505,1.44367
3.76,8443,1.4483
3.77,8463,1.45479
3.78,8518,1.45233
3.79,8597,1.459
3.8,8581,1.46499
3.81,8672,1.47258
3.82,8711,1.47809
3.83,8715,1.46988
3.84,8773,1.47874
3.85,8857,1.47665
3.86,8874,1.48207
3.87,8904,1.48243
3.88,8931,1.48939
3.89,8912,1.49725
3.9,8937,1.50534
3.91,8992,1.51409
3.92,9025,1.52061
3.93,9139,1.52892
3.94,9200,1.53678
3.95,9222,1.54374
3.96,9279,1.55017
3.97,9317,1.5569
3.98,9332,1.56273
3.99,9341,1.57259
4,9370,1.58156
4.01,9403,1.58963
4.02,9460,1.59882
4.03,9490,1.60689
4.04,9582,1.61442
4.05,9653,1.5863
4.06,9706,1.59441
4.07,9740,1.60251
4.08,9763,1.60952
4.09,9785,1.61632
4.1,9794,1.62486
4.11,9804,1.58692
4.12,9840,1.59331
4.13,9900,1.5997
4.14,9934,1.60673
4.15,9999,1.61355
4.16,10022,1.621
4.17,10092,1.6276
4.18,10049,1.63634
4.19,10114,1.64209
4.2,10120,1.6504
4.21,10215,1.6587
4.22,10196,1.66467
4.23,10293,1.67191
4.24,10320,1.67873
4.25,10392,1.68597
4.26,10405,1.69257
4.27,10455,1.70045
4.28,10512,1.70833
4.29,10553,1.71622
4.3,10559,1.7241
4.31,10620,1.73049
4.32,10650,1.73624
4.33,10687,1.71257
4.34,10693,1.71781
4.35,10763,1.72242
4.36,10760,1.73038
4.37,10889,1.7352
4.38,10950,1.73813
4.39,11015,1.74337
4.4,11009,1.74819
4.41,11055,1.75469
4.42,11014,1.75992
4.43,10997,1.69758
4.44,11021,1.65008
4.45,11062,1.6534
4.46,11092,1.65848
4.47,11184,1.66144
4.48,11208,1.66515
4.49,11244,1.66807
4.5,11220,1.67217
4.51,11207,1.65333
4.52,11171,1.65525
4.53,11203,1.65988
4.54,11239,1.66296
4.55,11344,1.66604
4.56,11372,1.66951
4.57,11420,1.67279
4.58,11437,1.6749
4.59,11402,1.66406
4.6,11382,1.66654
4.61,11435,1.6156
4.62,11399,1.61912
4.63,11411,1.62337
4.64,11454,1.62689
4.65,11494,1.6291
4.66,11516,1.63151
4.67,11534,1.63484
4.68,11513,1.63642
4.69,11551,1.62807
4.7,11503,1.6299
4.71,11467,1.63265
4.72,11532,1.63449
4.73,11629,1.63779
4.74,11620,1.64146
4.75,11709,1.64568
4.76,11754,1.6488
4.77,11745,1.62023
4.78,11681,1.62293
4.79,11702,1.61603
4.8,11663,1.61818
4.81,11704,1.62086
4.82,11689,1.62355
4.83,11765,1.62695
4.84,11757,1.62999
4.85,11734,1.63357
4.86,11732,1.63715
4.87,11817,1.64074
4.88,11813,1.64288
4.89,11831,1.64539
4.9,11944,1.64825
4.91,11961,1.65022
4.92,11979,1.6538
4.93,12019,1.65703
4.94,12076,1.65882
4.95,12071,1.6261
4.96,12093,1.6289
4.97,12059,1.63188
4.98,12028,1.63398
4.99,11971,1.63608


==> data/simulations/rb_par5.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.09433
0.03,1,1.09433
0.04,2,1.13642
0.05,12,1.89404
0.06,24,2.56748
0.07,33,3.10067
0.08,46,1.92131
0.09,69,1.67245
0.1,88,1.97653
0.11,114,2.08702
0.12,145,1.74207
0.13,193,1.98801
0.14,218,1.57763
0.15,246,1.77125
0.16,271,1.8123
0.17,307,1.85812
0.18,339,1.96955
0.19,375,1.69279
0.2,409,1.76293
0.21,442,1.60663
0.22,462,1.59428
0.23,478,1.28935
0.24,498,1.3189
0.25,515,1.41812
0.26,532,1.47713
0.27,548,1.60387
0.28,576,1.68364
0.29,605,1.78446
0.3,649,1.83487
0.31,707,1.8752
0.32,763,1.67468
0.33,815,1.53434
0.34,858,1.58715
0.35,900,1.62282
0.36,915,1.65212
0.37,935,1.60909
0.38,958,1.59061
0.39,981,1.60937
0.4,998,1.61641
0.41,1024,1.34313
0.42,1050,1.34313
0.43,1052,1.34313
0.44,1077,1.34701
0.45,1085,1.32115
0.46,1081,1.33434
0.47,1088,1.37235
0.48,1107,1.38039
0.49,1105,1.45213
0.5,1117,1.51598
0.51,1154,1.59625
0.52,1186,1.68016
0.53,1212,1.65446
0.54,1288,1.65771
0.55,1364,1.70583
0.56,1409,1.74234
0.57,1472,1.77221
0.58,1537,1.81535
0.59,1583,1.59785
0.6,1607,1.60797
0.61,1669,1.59357
0.62,1688,1.57614
0.63,1723,1.58728
0.64,1736,1.59703
0.65,1741,1.52631
0.66,1734,1.54864
0.67,1753,1.55378
0.68,1751,1.58353
0.69,1770,1.61458
0.7,1816,1.59321
0.71,1855,1.59259
0.72,1884,1.56846
0.73,1927,1.58195
0.74,1953,1.60338
0.75,1967,1.55183
0.76,2005,1.55984
0.77,2029,1.57014
0.78,2058,1.54944
0.79,2085,1.52753
0.8,2114,1.5014
0.81,2117,1.50248
0.82,2117,1.42176
0.83,2137,1.42176
0.84,2137,1.42176
0.85,2142,1.38091
0.86,2147,1.34872
0.87,2167,1.35454
0.88,2140,1.36619
0.89,2137,1.37202
0.9,2134,1.34354
0.91,2131,1.35298
0.92,2128,1.35952
0.93,2149,1.38393
0.94,2155,1.40459
0.95,2172,1.42056
0.96,2196,1.43969
0.97,2241,1.45843
0.98,2276,1.49389
0.99,2320,1.50507
1,2395,1.55146
1.01,2446,1.58625
1.02,2525,1.6264
1.03,2573,1.61676
1.04,2631,1.61881
1.05,2668,1.64325
1.06,2730,1.67214
1.07,2763,1.70018
1.08,2838,1.63706
1.09,2902,1.66368
1.1,2937,1.66806
1.11,3030,1.65428
1.12,3073,1.64337
1.13,3108,1.6618
1.14,3150,1.67178
1.15,3205,1.6607
1.16,3209,1.63746
1.17,3250,1.63859
1.18,3270,1.60752
1.19,3290,1.61548
1.2,3325,1.59015
1.21,3348,1.59439
1.22,3366,1.60147
1.23,3379,1.56583
1.24,3401,1.57752
1.25,3397,1.58509
1.26,3420,1.59403
1.27,3427,1.60022
1.28,3433,1.55341
1.29,3436,1.5647
1.3,3495,1.56616
1.31,3473,1.5754
1.32,3506,1.58857
1.33,3541,1.60305
1.34,3587,1.6149
1.35,3598,1.63597
1.36,3641,1.62668
1.37,3642,1.64356
1.38,3677,1.6546
1.39,3712,1.58293
1.4,3716,1.5934
1.41,3742,1.60326
1.42,3807,1.5912
1.43,3849,1.58226
1.44,3826,1.5967
1.45,3858,1.59828
1.46,3906,1.60545
1.47,3918,1.60381
1.48,3936,1.55329
1.49,4022,1.55789
1.5,4042,1.56306
1.51,4048,1.57111
1.52,4059,1.57814
1.53,4047,1.57986
1.54,4029,1.51624
1.55,4035,1.51844
1.56,4062,1.51954
1.57,4067,1.52064
1.58,4101,1.52119
1.59,4108,1.52174
1.6,4128,1.46837
1.61,4129,1.47049
1.62,4132,1.47156
1.63,4133,1.47209
1.64,4127,1.40509
1.65,4096,1.40559
1.66,4108,1.40661
1.67,4099,1.40762
1.68,4102,1.40965
1.69,4118,1.41167
1.7,4141,1.41471
1.71,4131,1.41674
1.72,4154,1.41775
1.73,4154,1.42028
1.74,4188,1.40754
1.75,4193,1.37989
1.76,4188,1.37888
1.77,4205,1.38472
1.78,4214,1.38958
1.79,4189,1.39542
1.8,4200,1.40466
1.81,4211,1.41439
1.82,4240,1.42071
1.83,4283,1.43238
1.84,4308,1.446
1.85,4338,1.45865
1.86,4383,1.4674
1.87,4372,1.48297
1.88,4385,1.49513
1.89,4411,1.51264
1.9,4460,1.47669
1.91,4501,1.49692
1.92,4520,1.51715
1.93,4554,1.53785
1.94,4613,1.55149
1.95,4655,1.56748
1.96,4689,1.51335
1.97,4777,1.50335
1.98,4811,1.51321
1.99,4865,1.52432
2,4927,1.54487
2.01,4976,1.54478
2.02,5015,1.55306
2.03,5083,1.54925
2.04,5120,1.5637
2.05,5143,1.57943
2.06,5213,1.58798
2.07,5271,1.59137
2.08,5312,1.60734
2.09,5375,1.60131
2.1,5443,1.61663
2.11,5471,1.62781
2.12,5561,1.64148
2.13,5597,1.65805
2.14,5600,1.66965
2.15,5666,1.67959
2.16,5710,1.69119
2.17,5710,1.69664
2.18,5772,1.70903
2.19,5859,1.63459
2.2,5883,1.63449
2.21,5928,1.63431
2.22,5963,1.64279
2.23,6020,1.65014
2.24,6061,1.65828
2.25,6084,1.66525
2.26,6139,1.67338
2.27,6147,1.6788
2.28,6180,1.68028
2.29,6188,1.65472
2.3,6217,1.66041
2.31,6207,1.66799
2.32,6254,1.67519
2.33,6277,1.68011
2.34,6290,1.6839
2.35,6320,1.68997
2.36,6363,1.62795
2.37,6383,1.62514
2.38,6375,1.6284
2.39,6412,1.63203
2.4,6418,1.63457
2.41,6376,1.64111
2.42,6411,1.64655
2.43,6440,1.64945
2.44,6424,1.65199
2.45,6423,1.6578
2.46,6487,1.6607
2.47,6472,1.59915
2.48,6494,1.60507
2.49,6516,1.61064
2.5,6548,1.61377
2.51,6552,1.6183
2.52,6580,1.62596
2.53,6593,1.60127
2.54,6616,1.60606
2.55,6634,1.61016
2.56,6662,1.60155
2.57,6697,1.60833
2.58,6718,1.61409
2.59,6718,1.61951
2.6,6774,1.62493
2.61,6787,1.59165
2.62,6765,1.60025
2.63,6805,1.59658
2.64,6859,1.60382
2.65,6841,1.58977
2.66,6853,1.59464
2.67,6908,1.60081
2.68,6896,1.59431
2.69,6938,1.60108
2.7,6953,1.60817
2.71,6988,1.61462
2.72,7011,1.59805
2.73,7032,1.60473
2.74,7062,1.6095
2.75,7088,1.61523
2.76,7081,1.62382
2.77,7105,1.59198
2.78,7166,1.60006
2.79,7181,1.6072
2.8,7215,1.61124
2.81,7304,1.61528
2.82,7359,1.62119
2.83,7337,1.62616
2.84,7367,1.62989
2.85,7429,1.61704
2.86,7389,1.62042
2.87,7374,1.60662
2.88,7442,1.61178
2.89,7421,1.61451
2.9,7408,1.61998
2.91,7438,1.62392
2.92,7490,1.62757
2.93,7479,1.61123
2.94,7528,1.61483
2.95,7561,1.61813
2.96,7624,1.57938
2.97,7641,1.58084
2.98,7677,1.52334
2.99,7691,1.52587
3,7686,1.52811
3.01,7682,1.53092
3.02,7694,1.53288
3.03,7688,1.53457
3.04,7696,1.53597
3.05,7694,1.5385
3.06,7699,1.54018
3.07,7726,1.54186
3.08,7736,1.54327
3.09,7750,1.54411
3.1,7771,1.54607
3.11,7818,1.54607
3.12,7792,1.54664
3.13,7783,1.54051
3.14,7772,1.54163
3.15,7771,1.54219
3.16,7750,1.54302
3.17,7719,1.46363
3.18,7745,1.46443
3.19,7738,1.46469
3.2,7756,1.46496
3.21,7730,1.45486
3.22,7729,1.45565
3.23,7737,1.45591
3.24,7779,1.4567
3.25,7771,1.45749
3.26,7756,1.45775
3.27,7770,1.4588
3.28,7734,1.45985
3.29,7714,1.46064
3.3,7705,1.46117
3.31,7728,1.46196
3.32,7752,1.46327
3.33,7771,1.4481
3.34,7805,1.44862
3.35,7839,1.44547
3.36,7826,1.4478
3.37,7841,1.44962
3.38,7845,1.45195
3.39,7824,1.4535
3.4,7825,1.42684
3.41,7884,1.42862
3.42,7871,1.43065
3.43,7886,1.43293
3.44,7896,1.4342
3.45,7925,1.43725
3.46,7916,1.44005
3.47,7918,1.44259
3.48,7926,1.44614
3.49,7946,1.44919
3.5,7914,1.45122
3.51,7952,1.45401
3.52,8002,1.45732
3.53,7987,1.46062
3.54,8000,1.46519
3.55,8019,1.46748
3.56,8003,1.47103
3.57,7986,1.4756
3.58,8033,1.4789
3.59,8005,1.41312
3.6,8059,1.41747
3.61,8067,1.41716
3.62,8095,1.42101
3.63,8152,1.42583
3.64,8219,1.43112
3.65,8203,1.43738
3.66,8247,1.44243
3.67,8308,1.44917
3.68,8340,1.45422
3.69,8363,1.46096
3.7,8377,1.44264
3.71,8365,1.44305
3.72,8373,1.4494
3.73,8365,1.45692
3.74,8416,1.46492
3.75,8514,1.47103
3.76,8576,1.47785
3.77,8590,1.48373
3.78,8613,1.49149
3.79,8609,1.49831
3.8,8624,1.50536
3.81,8673,1.51547
3.82,8715,1.48658
3.83,8778,1.47498
3.84,8829,1.48313
3.85,8870,1.49036
3.86,8910,1.49738
3.87,8958,1.50326
3.88,8993,1.51004
3.89,9026,1.51728
3.9,9064,1.5252
3.91,9131,1.53357
3.92,9140,1.54058
3.93,9181,1.54804
3.94,9245,1.55664
3.95,9206,1.56478
3.96,9219,1.5736
3.97,9297,1.54804
3.98,9340,1.55801
3.99,9336,1.56266
4,9451,1.57063
4.01,9439,1.57927
4.02,9439,1.58436
4.03,9472,1.59344
4.04,9537,1.55757
4.05,9558,1.56467
4.06,9617,1.57156
4.07,9700,1.57996
4.08,9737,1.58685
4.09,9774,1.59395
4.1,9817,1.6017
4.11,9874,1.61074
4.12,9915,1.61914
4.13,9960,1.62969
4.14,10046,1.63679
4.15,10125,1.62564
4.16,10180,1.63308
4.17,10238,1.6403
4.18,10291,1.64625
4.19,10292,1.65304
4.2,10327,1.6609
4.21,10333,1.66706
4.22,10342,1.67556
4.23,10432,1.68193
4.24,10433,1.68888
4.25,10445,1.64424
4.26,10496,1.62478
4.27,10545,1.63025
4.28,10509,1.6345
4.29,10611,1.63896
4.3,10628,1.64544
4.31,10684,1.65111
4.32,10773,1.65496
4.33,10838,1.65901
4.34,10874,1.66387
4.35,10895,1.65278
4.36,10934,1.657
4.37,10901,1.66482
4.38,10905,1.67024
4.39,10842,1.67526
4.4,10887,1.67947
4.41,10891,1.68409
4.42,10905,1.6889
4.43,10946,1.69232
4.44,11035,1.69613
4.45,11021,1.70115
4.46,11053,1.70616
4.47,11125,1.71018
4.48,11152,1.65406
4.49,11158,1.65696
4.5,11236,1.66026
4.51,11301,1.65299
4.52,11274,1.61884
4.53,11234,1.62109
4.54,11231,1.62447
4.55,11230,1.62673
4.56,11232,1.62898
4.57,11286,1.62917
4.58,11365,1.63255
4.59,11419,1.63461
4.6,11480,1.63798
4.61,11555,1.64117
4.62,11549,1.64399
4.63,11562,1.64624
4.64,11598,1.65055
4.65,11566,1.65506
4.66,11485,1.65824
4.67,11515,1.66143
4.68,11559,1.66368
4.69,11586,1.66687
4.7,11575,1.66912
4.71,11650,1.67269
4.72,11658,1.6755
4.73,11664,1.67794
4.74,11627,1.68
4.75,11668,1.65059
4.76,11656,1.6528
4.77,11676,1.65537
4.78,11641,1.65685
4.79,11658,1.65887
4.8,11686,1.66181
4.81,11703,1.66512
4.82,11705,1.66844
4.83,11716,1.67009
4.84,11766,1.67267
4.85,11786,1.67506
4.86,11813,1.67782
4.87,11842,1.68168
4.88,11874,1.68426
4.89,11929,1.67408
4.9,11951,1.6284
4.91,11928,1.63053
4.92,11918,1.6323
4.93,11919,1.63585
4.94,11903,1.63886
4.95,11944,1.64046
4.96,11994,1.64241
4.97,12023,1.64524
4.98,12091,1.64737
4.99,12088,1.64472


==> data/simulations/rb_uni.csv <==
insertions,flushes,max_alpha
0.01,0,1
0.02,1,1.06766
0.03,1,1.06766
0.04,2,1.10873
0.05,12,1.93001
0.06,24,2.5049
0.07,33,3.16049
0.08,47,1.74902
0.09,71,1.66124
0.1,93,1.82927
0.11,113,1.89393
0.12,148,2.04248
0.13,179,1.84974
0.14,209,1.99606
0.15,232,1.86695
0.16,269,1.98455
0.17,293,1.80459
0.18,335,1.88786
0.19,366,1.77885
0.2,405,1.64485
0.21,441,1.61613
0.22,470,1.29171
0.23,498,1.2993
0.24,517,1.3259
0.25,526,1.40693
0.26,519,1.49478
0.27,537,1.60593
0.28,548,1.73162
0.29,584,1.82165
0.3,624,1.88363
0.31,690,1.95595
0.32,746,2.00071
0.33,797,1.65151
0.34,833,1.60379
0.35,889,1.64565
0.36,915,1.60631
0.37,941,1.63623
0.38,974,1.65952
0.39,994,1.54791
0.4,1018,1.53755
0.41,1038,1.30079
0.42,1058,1.30079
0.43,1065,1.30265
0.44,1092,1.30838
0.45,1067,1.30877
0.46,1075,1.31919
0.47,1077,1.33612
0.48,1085,1.37376
0.49,1075,1.44151
0.5,1099,1.50549
0.51,1109,1.58077
0.52,1134,1.69368
0.53,1156,1.6495
0.54,1215,1.73214
0.55,1298,1.72426
0.56,1385,1.7158
0.57,1448,1.71103
0.58,1532,1.6527
0.59,1600,1.66902
0.6,1637,1.6794
0.61,1671,1.66557
0.62,1713,1.68884
0.63,1729,1.67146
0.64,1762,1.68855
0.65,1779,1.65079
0.66,1799,1.67555
0.67,1818,1.69618
0.68,1856,1.61109
0.69,1851,1.63691
0.7,1876,1.65627
0.71,1893,1.67435
0.72,1927,1.62993
0.73,1954,1.64475
0.74,1994,1.55081
0.75,2018,1.56007
0.76,2043,1.56701
0.77,2058,1.52256
0.78,2057,1.35386
0.79,2069,1.35486
0.8,2066,1.35486
0.81,2068,1.35486
0.82,2073,1.35486
0.83,2087,1.35486
0.84,2087,1.35486
0.85,2084,1.35685
0.86,2104,1.35984
0.87,2082,1.36881
0.88,2091,1.3718
0.89,2119,1.32961
0.9,2135,1.33919
0.91,2130,1.3503
0.92,2138,1.36636
0.93,2147,1.38827
0.94,2118,1.35344
0.95,2154,1.37808
0.96,2163,1.40013
0.97,2206,1.41073
0.98,2221,1.44577
0.99,2269,1.47722
1,2320,1.508
1.01,2380,1.54915
1.02,2421,1.5516
1.03,2488,1.56068
1.04,2551,1.60787
1.05,2596,1.64734
1.06,2653,1.68279
1.07,2720,1.6459
1.08,2768,1.6728
1.09,2853,1.6912
1.1,2927,1.70182
1.11,3002,1.72341
1.12,3079,1.73861
1.13,3156,1.71219
1.14,3201,1.69678
1.15,3236,1.69563
1.16,3259,1.66424
1.17,3300,1.6573
1.18,3315,1.66391
1.19,3339,1.65655
1.2,3366,1.66383
1.21,3393,1.67474
1.22,3401,1.68711
1.23,3434,1.6519
1.24,3438,1.62064
1.25,3440,1.62961
1.26,3473,1.614
1.27,3486,1.62283
1.28,3529,1.62894
1.29,3563,1.63913
1.3,3613,1.65475
1.31,3642,1.65099
1.32,3680,1.6611
1.33,3671,1.66986
1.34,3679,1.65068
1.35,3687,1.66191
1.36,3692,1.66131
1.37,3711,1.64924
1.38,3743,1.59166
1.39,3765,1.59372
1.4,3812,1.60051
1.41,3842,1.61039
1.42,3859,1.60894
1.43,3878,1.61937
1.44,3912,1.62674
1.45,3909,1.58071
1.46,3923,1.58904
1.47,3927,1.59202
1.48,3965,1.59856
1.49,3976,1.60213
1.5,3986,1.53557
1.51,4003,1.53299
1.52,4031,1.52113
1.53,4021,1.52282
1.54,4015,1.50794
1.55,4047,1.4701
1.56,4028,1.47064
1.57,4025,1.47118
1.58,4028,1.47118
1.59,4048,1.47172
1.6,4025,1.47226
1.61,4054,1.47226
1.62,4064,1.41997
1.63,4077,1.42101
1.64,4083,1.42101
1.65,4079,1.42206
1.66,4095,1.4231
1.67,4105,1.42414
1.68,4090,1.42519
1.69,4104,1.42728
1.7,4096,1.36141
1.71,4082,1.36538
1.72,4070,1.36985
1.73,4084,1.37284
1.74,4068,1.37731
1.75,4078,1.38178
1.76,4101,1.36671
1.77,4109,1.35448
1.78,4104,1.36074
1.79,4136,1.3699
1.8,4155,1.37424
1.81,4169,1.38195
1.82,4205,1.38966
1.83,4223,1.39979
1.84,4228,1.37495
1.85,4260,1.36768
1.86,4287,1.37741
1.87,4295,1.38482
1.88,4341,1.39152
1.89,4354,1.40533
1.9,4387,1.41822
1.91,4411,1.40612
1.92,4460,1.41833
1.93,4469,1.43642
1.94,4521,1.45004
1.95,4550,1.44621
1.96,4589,1.45955
1.97,4677,1.47822
1.98,4715,1.49334
1.99,4743,1.51245
2,4847,1.53424
2.01,4880,1.5127
2.02,4885,1.52541
2.03,4977,1.54133
2.04,5075,1.5637
2.05,5092,1.56742
2.06,5133,1.57752
2.07,5210,1.59194
2.08,5222,1.61187
2.09,5259,1.62045
2.1,5327,1.64109
2.11,5433,1.66383
2.12,5495,1.68109
2.13,5598,1.62353
2.14,5669,1.63682
2.15,5724,1.65092
2.16,5762,1.66381
2.17,5816,1.6775
2.18,5854,1.68677
2.19,5901,1.65051
2.2,5929,1.65541
2.21,5970,1.66175
2.22,6020,1.67188
2.23,6074,1.67892
2.24,6084,1.67494
2.25,6123,1.68189
2.26,6160,1.68395
2.27,6167,1.69163
2.28,6203,1.68946
2.29,6220,1.69634
2.3,6262,1.70036
2.31,6287,1.70531
2.32,6351,1.67358
2.33,6337,1.68141
2.34,6407,1.68812
2.35,6408,1.66831
2.36,6439,1.67125
2.37,6446,1.67042
2.38,6507,1.6781
2.39,6508,1.68016
2.4,6572,1.67012
2.41,6554,1.67374
2.42,6587,1.67773
2.43,6589,1.68496
2.44,6627,1.65841
2.45,6596,1.66303
2.46,6635,1.66943
2.47,6607,1.67548
2.48,6667,1.64932
2.49,6680,1.65491
2.5,6720,1.66259
2.51,6712,1.66992
2.52,6741,1.67515
2.53,6738,1.6732
2.54,6748,1.64507
2.55,6766,1.6336
2.56,6808,1.63765
2.57,6831,1.64203
2.58,6846,1.62451
2.59,6860,1.62816
2.6,6919,1.63448
2.61,6960,1.63947
2.62,7000,1.64379
2.63,6989,1.64978
2.64,7014,1.65211
2.65,7029,1.6561
2.66,7058,1.66009
2.67,7055,1.66541
2.68,7090,1.67206
2.69,7106,1.67638
2.7,7098,1.68004
2.71,7135,1.65214
2.72,7138,1.65703
2.73,7178,1.6629
2.74,7223,1.66779
2.75,7246,1.6459
2.76,7220,1.65072
2.77,7273,1.6549
2.78,7277,1.65779
2.79,7296,1.66132
2.8,7301,1.66549
2.81,7301,1.66999
2.82,7331,1.64415
2.83,7332,1.64762
2.84,7320,1.65046
2.85,7372,1.65487
2.86,7419,1.65991
2.87,7373,1.66306
2.88,7437,1.66653
2.89,7473,1.67157
2.9,7431,1.6741
2.91,7465,1.67725
2.92,7479,1.55347
2.93,7462,1.55639
2.94,7478,1.5593
2.95,7517,1.55667
2.96,7473,1.559
2.97,7519,1.54958
2.98,7551,1.55131
2.99,7567,1.5516
3,7610,1.55391
3.01,7654,1.53784
3.02,7681,1.49579
3.03,7650,1.47837
3.04,7632,1.47174
3.05,7580,1.47256
3.06,7552,1.47338
3.07,7554,1.47392
3.08,7578,1.47446
3.09,7571,1.46087
3.1,7647,1.46114
3.11,7703,1.46141
3.12,7682,1.46168
3.13,7684,1.46168
3.14,7696,1.46222
3.15,7660,1.46357
3.16,7628,1.46384
3.17,7604,1.46438
3.18,7642,1.46492
3.19,7639,1.46546
3.2,7624,1.46626
3.21,7661,1.46626
3.22,7711,1.45035
3.23,7669,1.45142
3.24,7706,1.45275
3.25,7723,1.45302
3.26,7689,1.45382
3.27,7699,1.45568
3.28,7712,1.45568
3.29,7677,1.45728
3.3,7698,1.45808
3.31,7717,1.45915
3.32,7741,1.39795
3.33,7754,1.39846
3.34,7768,1.39871
3.35,7764,1.4005
3.36,7822,1.40177
3.37,7799,1.40305
3.38,7767,1.40483
3.39,7798,1.40585
3.4,7792,1.39898
3.41,7778,1.4005
3.42,7728,1.40278
3.43,7768,1.40405
3.44,7769,1.40532
3.45,7824,1.40785
3.46,7777,1.41089
3.47,7803,1.41343
3.48,7808,1.41647
3.49,7809,1.41977
3.5,7786,1.42357
3.51,7850,1.42661
3.52,7856,1.43066
3.53,7868,1.43624
3.54,7860,1.44131
3.55,7862,1.44612
3.56,7882,1.44815
3.57,7953,1.45094
3.58,7971,1.45398
3.59,8007,1.45753
3.6,8027,1.39707
3.61,8041,1.40046
3.62,8071,1.40482
3.63,8090,1.40991
3.64,8126,1.41597
3.65,8159,1.40732
3.66,8142,1.41452
3.67,8135,1.42172
3.68,8186,1.42604
3.69,8196,1.43107
3.7,8196,1.43563
3.71,8251,1.44067
3.72,8294,1.41707
3.73,8319,1.42295
3.74,8340,1.42977
3.75,8364,1.43707
3.76,8413,1.44483
3.77,8422,1.44073
3.78,8420,1.44843
3.79,8496,1.45403
3.8,8479,1.43444
3.81,8475,1.43255
3.82,8500,1.43869
3.83,8570,1.44641
3.84,8539,1.45391
3.85,8652,1.45735
3.86,8724,1.46801
3.87,8754,1.47436
3.88,8770,1.48048
3.89,8849,1.49137
3.9,8911,1.4979
3.91,8928,1.50492
3.92,8990,1.51624
3.93,9040,1.52119
3.94,9085,1.52931
3.95,9147,1.53991
3.96,9187,1.51782
3.97,9236,1.526
3.98,9259,1.53484
3.99,9314,1.54501
4,9299,1.5554
4.01,9311,1.56248
4.02,9365,1.57242
4.03,9442,1.58016
4.04,9463,1.59099
4.05,9539,1.56187
4.06,9601,1.56922
4.07,9608,1.57894
4.08,9622,1.58823
4.09,9674,1.59731
4.1,9709,1.60401
4.11,9801,1.61265
4.12,9863,1.62151
4.13,9964,1.62914
4.14,9966,1.6033
4.15,10001,1.60987
4.16,10033,1.61876
4.17,10097,1.6304
4.18,10101,1.63611
4.19,10186,1.61915
4.2,10275,1.62854
4.21,10293,1.63606
4.22,10342,1.64503
4.23,10382,1.61456
4.24,10454,1.61112
4.25,10428,1.61984
4.26,10468,1.62855
4.27,10491,1.63464
4.28,10573,1.64214
4.29,10557,1.64964
4.3,10639,1.65795
4.31,10720,1.66627
4.32,10801,1.67113
4.33,10810,1.676
4.34,10914,1.68249
4.35,10922,1.69202
4.36,10919,1.69709
4.37,10898,1.70215
4.38,10933,1.70783
4.39,10972,1.71513
4.4,11020,1.72142
4.41,11047,1.72649
4.42,11085,1.73196
4.43,11117,1.73885
4.44,11158,1.74311
4.45,11184,1.74778
4.46,11228,1.75305
4.47,11286,1.75609
4.48,11265,1.76075
4.49,11254,1.76582
4.5,11318,1.76907
4.51,11330,1.77393
4.52,11336,1.77819
4.53,11434,1.78245
4.54,11461,1.7861
4.55,11434,1.79198
4.56,11490,1.79522
4.57,11518,1.79948
4.58,11515,1.80313
4.59,11511,1.80678
4.6,11540,1.81022
4.61,11576,1.68328
4.62,11635,1.68685
4.63,11667,1.6893
4.64,11676,1.69231
4.65,11752,1.69664
4.66,11768,1.69498
4.67,11762,1.69854
4.68,11748,1.70098
4.69,11822,1.70455
4.7,11850,1.69434
4.71,11843,1.67909
4.72,11856,1.68259
4.73,11842,1.68462
4.74,11852,1.68793
4.75,11866,1.69051
4.76,11868,1.69254
4.77,11835,1.69512
4.78,11937,1.69917
4.79,12003,1.69361
4.8,11948,1.69691
4.81,12012,1.69911
4.82,12076,1.70058
4.83,12069,1.70351
4.84,12015,1.707
4.85,12058,1.69287
4.86,12027,1.69595
4.87,12106,1.69922
4.88,12116,1.70212
4.89,12130,1.70394
4.9,12158,1.70775
4.91,12195,1.71047
4.92,12146,1.66152
4.93,12148,1.66416
4.94,12214,1.66856
4.95,12188,1.67138
4.96,12255,1.67279
4.97,12287,1.67508
4.98,12314,1.67754
4.99,12336,1.68036


==> data/temp/goldengate/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1490567534226
8, 20000, 0, 0, 0, 8388608, 1490567535137
8, 30000, 0, 0, 0, 8388608, 1490567535956
8, 40000, 0, 0, 0, 8388608, 1490567536866
8, 50000, 0, 0, 0, 8388608, 1490567537828
8, 60000, 18, 267, 16384, 8388608, 1490567538856
8, 70000, 28, 289, 81920, 8388608, 1490567539814
8, 80000, 47, 1894, 147456, 8388608, 1490567541180
8, 90000, 62, 2275, 147456, 8388608, 1490567542323
8, 100000, 90, 4703, 147456, 8388608, 1490567543575
8, 110000, 141, 6602, 147456, 8388608, 1490567544776
8, 120000, 167, 7726, 114688, 8388608, 1490567545784
8, 130000, 181, 8109, 196608, 8388608, 1490567546848
8, 140000, 190, 8515, 622592, 8388608, 1490567548338
8, 150000, 225, 11192, 1064960, 8388608, 1490567550287
8, 160000, 331, 21367, 720896, 8388608, 1490567552051
8, 170000, 378, 24954, 442368, 8388608, 1490567553767
8, 180000, 431, 29112, 507904, 8388608, 1490567555427
8, 190000, 474, 32167, 409600, 8388608, 1490567556987
8, 200000, 524, 35941, 344064, 8388608, 1490567558764
8, 210000, 586, 38983, 393216, 8388608, 1490567560136
8, 220000, 679, 43450, 245760, 8388608, 1490567561640
8, 230000, 756, 46023, 360448, 8388608, 1490567563157
8, 240000, 835, 48920, 540672, 8388608, 1490567564535
8, 250000, 885, 51028, 933888, 8388608, 1490567566064
8, 260000, 922, 53311, 1294336, 8388608, 1490567567935
8, 270000, 1022, 59795, 1507328, 8388608, 1490567570111
8, 280000, 1087, 65011, 1703936, 8388608, 1490567572166
8, 290000, 1167, 71921, 1736704, 8388608, 1490567574148
8, 300000, 1247, 78674, 1769472, 8388608, 1490567576007
8, 310000, 1324, 85390, 1589248, 8388608, 1490567578096
8, 320000, 1461, 94390, 1523712, 8388608, 1490567579977
8, 330000, 1537, 100680, 1458176, 8388608, 1490567581735
8, 340000, 1614, 107360, 1359872, 8388608, 1490567583403
8, 350000, 1712, 114437, 1327104, 8388608, 1490567585130
8, 360000, 1797, 119995, 1540096, 8388608, 1490567587102
8, 370000, 1881, 125813, 1605632, 8388608, 1490567589368
8, 380000, 1961, 131991, 1753088, 8388608, 1490567591419
8, 390000, 2060, 139366, 1523712, 8388608, 1490567593281
8, 400000, 2154, 146677, 1277952, 8388608, 1490567594963
8, 410000, 2278, 154311, 1032192, 8388608, 1490567596535
8, 420000, 2404, 161118, 1130496, 8388608, 1490567598135
8, 430000, 2540, 167655, 1081344, 8388608, 1490567599759
8, 440000, 2689, 173587, 1179648, 8388608, 1490567601274
8, 450000, 2843, 179208, 1261568, 8388608, 1490567602852
8, 460000, 2963, 184622, 1458176, 8388608, 1490567604439
8, 470000, 3103, 190293, 1654784, 8388608, 1490567606139
8, 480000, 3244, 195808, 1851392, 8388608, 1490567607989
8, 490000, 3371, 201080, 2064384, 8388608, 1490567609822
8, 500000, 3528, 208041, 2080768, 8388608, 1490567611743
8, 510000, 3836, 216597, 1638400, 8388608, 1490567613654
8, 520000, 4000, 224813, 2129920, 8388608, 1490567615375
8, 530000, 4157, 232894, 2129920, 8388608, 1490567617136
8, 540000, 4313, 241719, 2080768, 8388608, 1490567618927
8, 550000, 4466, 248491, 2129920, 8388608, 1490567620486
8, 560000, 4596, 255603, 2129920, 8388608, 1490567622093
8, 570000, 4796, 265851, 2031616, 8388608, 1490567623703
8, 580000, 4970, 273861, 1818624, 8388608, 1490567625692
8, 590000, 5123, 282331, 2097152, 8388608, 1490567627787
8, 600000, 5318, 293258, 2064384, 8388608, 1490567629732
8, 610000, 5441, 298692, 2113536, 8388608, 1490567631515
8, 620000, 5638, 308884, 2129920, 8388608, 1490567633283
8, 630000, 5799, 316531, 2129920, 8388608, 1490567635199
8, 640000, 6013, 326455, 2080768, 8388608, 1490567637470
8, 650000, 6189, 335394, 2146304, 8388608, 1490567639343
8, 660000, 6286, 340315, 2129920, 8388608, 1490567641257
8, 670000, 6527, 351585, 2129920, 8388608, 1490567643143
8, 680000, 6679, 359103, 2129920, 8388608, 1490567644925
8, 690000, 6853, 367697, 2146304, 8388608, 1490567646613
8, 700000, 6999, 374228, 2129920, 8388608, 1490567648306
8, 710000, 7167, 382474, 2146304, 8388608, 1490567650057
8, 720000, 7306, 389401, 2080768, 8388608, 1490567651751
8, 730000, 7462, 398048, 2146304, 8388608, 1490567653542
8, 740000, 7631, 405484, 2113536, 8388608, 1490567655311
8, 750000, 7818, 415163, 2129920, 8388608, 1490567657034
8, 760000, 8013, 424884, 2129920, 8388608, 1490567658897
8, 770000, 8193, 432711, 2129920, 8388608, 1490567660823
8, 780000, 8427, 441722, 2129920, 8388608, 1490567662783
8, 790000, 8598, 449234, 2129920, 8388608, 1490567664475
8, 800000, 8813, 458864, 2129920, 8388608, 1490567666358
8, 810000, 8965, 466022, 2129920, 8388608, 1490567668528
8, 820000, 9174, 472759, 2146304, 8388608, 1490567670247
8, 830000, 9488, 481452, 2080768, 8388608, 1490567671876
8, 840000, 9715, 489302, 2113536, 8388608, 1490567673466
8, 850000, 9935, 496955, 2064384, 8388608, 1490567675178
8, 860000, 10238, 505599, 2097152, 8388608, 1490567676821
8, 870000, 10710, 513760, 2129920, 8388608, 1490567678508
8, 880000, 11138, 524477, 2146304, 8388608, 1490567680328
8, 890000, 11386, 532101, 2113536, 8388608, 1490567682004
8, 900000, 11728, 540759, 1769472, 8388608, 1490567683707
8, 910000, 11997, 548418, 2129920, 8388608, 1490567685415
8, 920000, 12503, 559425, 1851392, 8388608, 1490567687017
8, 930000, 12804, 566302, 2129920, 8388608, 1490567688496
8, 940000, 13147, 575351, 2146304, 8388608, 1490567690075
8, 950000, 13436, 582728, 2129920, 8388608, 1490567691634
8, 960000, 13939, 591595, 2162688, 8388608, 1490567693542
8, 970000, 14309, 601163, 2097152, 8388608, 1490567695305
8, 980000, 14658, 609673, 2129920, 8388608, 1490567697120
8, 990000, 14968, 617170, 2129920, 8388608, 1490567698868
8, 1000000, 15416, 627845, 2129920, 8388608, 1490567700655
8, 1010000, 15718, 636083, 2162688, 8388608, 1490567702385
8, 1020000, 16102, 645279, 2195456, 8388608, 1490567704015
8, 1030000, 16483, 653458, 2228224, 8388608, 1490567705607
8, 1040000, 16799, 662008, 2211840, 8388608, 1490567707184
8, 1050000, 17183, 672785, 2015232, 8388608, 1490567708834
8, 1060000, 17520, 681390, 2162688, 8388608, 1490567710439
8, 1070000, 17892, 691403, 2162688, 8388608, 1490567711972
8, 1080000, 18213, 699314, 1736704, 8388608, 1490567713467
8, 1090000, 18594, 708697, 2162688, 8388608, 1490567715007
8, 1100000, 18890, 716755, 2162688, 8388608, 1490567716575
8, 1110000, 19263, 726977, 2228224, 8388608, 1490567718130
8, 1120000, 19597, 735569, 2260992, 8388608, 1490567719627
8, 1130000, 19877, 743599, 2244608, 8388608, 1490567721271
8, 1140000, 20291, 754835, 2179072, 8388608, 1490567722991
8, 1150000, 20638, 763152, 2260992, 8388608, 1490567724523
8, 1160000, 20997, 772767, 2260992, 8388608, 1490567726075
8, 1170000, 21301, 781172, 2162688, 8388608, 1490567727586
8, 1180000, 21677, 791250, 2244608, 8388608, 1490567729007
8, 1190000, 22054, 801802, 2211840, 8388608, 1490567730435
8, 1200000, 22324, 808726, 2211840, 8388608, 1490567731852
8, 1210000, 22738, 818781, 2260992, 8388608, 1490567733317
8, 1220000, 23093, 828587, 1540096, 8388608, 1490567734855
8, 1230000, 23383, 836678, 2260992, 8388608, 1490567736555
8, 1240000, 23751, 846628, 2162688, 8388608, 1490567738291
8, 1250000, 24016, 854513, 2195456, 8388608, 1490567739767
8, 1260000, 24387, 864276, 2064384, 8388608, 1490567741487
8, 1270000, 24708, 872411, 2260992, 8388608, 1490567743079
8, 1280000, 25071, 882200, 2260992, 8388608, 1490567744775
8, 1290000, 25392, 891291, 2244608, 8388608, 1490567746212
8, 1300000, 25743, 900684, 2244608, 8388608, 1490567747883
8, 1310000, 26070, 910662, 2244608, 8388608, 1490567749434
8, 1320000, 26399, 919940, 2244608, 8388608, 1490567750998
8, 1330000, 26762, 928906, 2211840, 8388608, 1490567752563
8, 1340000, 27081, 937677, 2244608, 8388608, 1490567754175
8, 1350000, 27422, 947008, 2146304, 8388608, 1490567756139
8, 1360000, 27764, 956322, 2228224, 8388608, 1490567757822
8, 1370000, 28062, 964683, 2211840, 8388608, 1490567759453
8, 1380000, 28385, 973481, 2260992, 8388608, 1490567761207
8, 1390000, 28748, 983202, 1736704, 8388608, 1490567762783
8, 1400000, 29203, 994052, 2162688, 8388608, 1490567764311
8, 1410000, 29478, 1001438, 2097152, 8388608, 1490567765898
8, 1420000, 29849, 1011484, 2162688, 8388608, 1490567767712
8, 1430000, 30211, 1020998, 2195456, 8388608, 1490567769399
8, 1440000, 30555, 1030248, 2211840, 8388608, 1490567771149
8, 1450000, 30931, 1039701, 2195456, 8388608, 1490567772983
8, 1460000, 31325, 1048619, 2179072, 8388608, 1490567774636
8, 1470000, 31622, 1056477, 2195456, 8388608, 1490567776620
8, 1480000, 32011, 1066843, 2260992, 8388608, 1490567778277
8, 1490000, 32381, 1075482, 2195456, 8388608, 1490567779992
8, 1500000, 32741, 1084634, 2162688, 8388608, 1490567781696
8, 1510000, 33109, 1093500, 1900544, 8388608, 1490567783435
8, 1520000, 33524, 1102049, 2260992, 8388608, 1490567785095
8, 1530000, 33944, 1112060, 2211840, 8388608, 1490567786738
8, 1540000, 34334, 1121439, 2260992, 8388608, 1490567788435
8, 1550000, 34734, 1130948, 2162688, 8388608, 1490567790047
8, 1560000, 35190, 1139867, 2146304, 8388608, 1490567791627
8, 1570000, 35605, 1149054, 2146304, 8388608, 1490567793269
8, 1580000, 35983, 1156923, 1015808, 8388608, 1490567794872
8, 1590000, 36558, 1166554, 2195456, 8388608, 1490567796542
8, 1600000, 37031, 1176528, 2146304, 8388608, 1490567798176
8, 1610000, 37477, 1184801, 2179072, 8388608, 1490567799788
8, 1620000, 37939, 1193455, 2260992, 8388608, 1490567801431
8, 1630000, 38470, 1202496, 2260992, 8388608, 1490567803143
8, 1640000, 39068, 1213323, 2064384, 8388608, 1490567804924
8, 1650000, 39664, 1221584, 1671168, 8388608, 1490567806671
8, 1660000, 40306, 1229584, 2129920, 8388608, 1490567808382
8, 1670000, 40851, 1238680, 2129920, 8388608, 1490567810040
8, 1680000, 41449, 1248055, 2162688, 8388608, 1490567811731
8, 1690000, 41999, 1257002, 2097152, 8388608, 1490567813671
8, 1700000, 42772, 1266693, 2162688, 8388608, 1490567815359
8, 1710000, 43294, 1275077, 2113536, 8388608, 1490567817083
8, 1720000, 43923, 1283371, 2162688, 8388608, 1490567818771
8, 1730000, 44772, 1291899, 2244608, 8388608, 1490567820567
8, 1740000, 45492, 1302716, 2179072, 8388608, 1490567822365
8, 1750000, 46207, 1312074, 2244608, 8388608, 1490567824136
8, 1760000, 46712, 1320190, 2113536, 8388608, 1490567825988
8, 1770000, 47481, 1327842, 1720320, 8388608, 1490567827767
8, 1780000, 48257, 1338386, 2129920, 8388608, 1490567829559
8, 1790000, 48991, 1346133, 2211840, 8388608, 1490567832093
8, 1800000, 49914, 1355588, 2146304, 8388608, 1490567834075
8, 1810000, 50829, 1364156, 2097152, 8388608, 1490567835885
8, 1820000, 51624, 1374557, 2113536, 8388608, 1490567838911
8, 1830000, 52399, 1384079, 2064384, 8388608, 1490567842063
8, 1840000, 52946, 1390612, 2146304, 8388608, 1490567844903
8, 1850000, 53814, 1399838, 1949696, 8388608, 1490567848103
8, 1860000, 54613, 1409683, 2211840, 8388608, 1490567851099
8, 1870000, 55425, 1419294, 2228224, 8388608, 1490567854064
8, 1880000, 56297, 1427802, 2129920, 8388608, 1490567857100
8, 1890000, 57099, 1437744, 2064384, 8388608, 1490567860065
8, 1900000, 57771, 1446391, 1638400, 8388608, 1490567863091
8, 1910000, 58395, 1453994, 2211840, 8388608, 1490567865970
8, 1920000, 59312, 1463890, 2015232, 8388608, 1490567868954
8, 1930000, 60169, 1473562, 2244608, 8388608, 1490567871878
8, 1940000, 60935, 1482044, 2228224, 8388608, 1490567874730
8, 1950000, 61854, 1491739, 2179072, 8388608, 1490567877696
8, 1960000, 62573, 1501072, 2260992, 8388608, 1490567880694
8, 1970000, 63331, 1511385, 2179072, 8388608, 1490567883816
8, 1980000, 64028, 1519245, 2260992, 8388608, 1490567887050
8, 1990000, 64773, 1528919, 2260992, 8388608, 1490567889984
8, 2000000, 65583, 1539195, 2244608, 8388608, 1490567892595
8, 2010000, 66247, 1546873, 2260992, 8388608, 1490567895478
8, 2020000, 67143, 1557625, 2113536, 8388608, 1490567898697
8, 2030000, 67816, 1566419, 2244608, 8388608, 1490567901295
8, 2040000, 68445, 1575023, 2179072, 8388608, 1490567904283
8, 2050000, 69237, 1584602, 2260992, 8388608, 1490567907403
8, 2060000, 69915, 1594207, 2260992, 8388608, 1490567910035
8, 2070000, 70567, 1602738, 2260992, 8388608, 1490567912782
8, 2080000, 71417, 1613306, 2228224, 8388608, 1490567915345
8, 2090000, 72016, 1621588, 1212416, 8388608, 1490567918263
8, 2100000, 72758, 1632542, 2260992, 8388608, 1490567921055
8, 2110000, 73498, 1641886, 2260992, 8388608, 1490567923763
8, 2120000, 74118, 1651004, 2244608, 8388608, 1490567926601
8, 2130000, 74779, 1660191, 1474560, 8388608, 1490567929298
8, 2140000, 75455, 1668766, 2260992, 8388608, 1490567931863
8, 2150000, 76338, 1680571, 2244608, 8388608, 1490567934758
8, 2160000, 76979, 1689492, 2260992, 8388608, 1490567937615
8, 2170000, 77642, 1698474, 2260992, 8388608, 1490567940172
8, 2180000, 78282, 1707483, 2260992, 8388608, 1490567942903
8, 2190000, 78936, 1716969, 2260992, 8388608, 1490567944653
8, 2200000, 79576, 1725439, 2260992, 8388608, 1490567946123
8, 2210000, 80402, 1736073, 2244608, 8388608, 1490567947651
8, 2220000, 81147, 1746191, 2260992, 8388608, 1490567949239
8, 2230000, 81840, 1756086, 2260992, 8388608, 1490567950709
8, 2240000, 82583, 1765921, 2228224, 8388608, 1490567952139
8, 2250000, 83197, 1774351, 2260992, 8388608, 1490567953575
8, 2260000, 83937, 1784165, 2260992, 8388608, 1490567955143
8, 2270000, 84746, 1793949, 2260992, 8388608, 1490567956714
8, 2280000, 85444, 1803737, 2260992, 8388608, 1490567958144
8, 2290000, 86052, 1812261, 2260992, 8388608, 1490567959769
8, 2300000, 86754, 1821409, 1867776, 8388608, 1490567961387
8, 2310000, 87354, 1830749, 2260992, 8388608, 1490567962811
8, 2320000, 88046, 1840418, 2260992, 8388608, 1490567964270
8, 2330000, 88752, 1849531, 2260992, 8388608, 1490567965933
8, 2340000, 89445, 1858883, 2260992, 8388608, 1490567967620
8, 2350000, 90128, 1869058, 2260992, 8388608, 1490567969261
8, 2360000, 90886, 1879464, 1671168, 8388608, 1490567971168
8, 2370000, 91575, 1889246, 2260992, 8388608, 1490567972750
8, 2380000, 92146, 1897337, 2260992, 8388608, 1490567974517
8, 2390000, 92938, 1907748, 2228224, 8388608, 1490567976142
8, 2400000, 93671, 1917282, 2260992, 8388608, 1490567977817
8, 2410000, 94379, 1927431, 2260992, 8388608, 1490567979523
8, 2420000, 94981, 1936179, 2260992, 8388608, 1490567981049
8, 2430000, 95661, 1945845, 2260992, 8388608, 1490567982736
8, 2440000, 96306, 1955280, 2260992, 8388608, 1490567984486
8, 2450000, 96994, 1964582, 2260992, 8388608, 1490567986113
8, 2460000, 97836, 1975709, 2228224, 8388608, 1490567987866
8, 2470000, 98423, 1983841, 2211840, 8388608, 1490567989413
8, 2480000, 99092, 1993664, 2244608, 8388608, 1490567991073
8, 2490000, 99859, 2004127, 2260992, 8388608, 1490567992761
8, 2500000, 100358, 2011706, 2260992, 8388608, 1490567994293
8, 2510000, 101198, 2023436, 2179072, 8388608, 1490567996075
8, 2520000, 101775, 2030639, 1703936, 8388608, 1490567997682
8, 2530000, 102502, 2041278, 2260992, 8388608, 1490567999259
8, 2540000, 103139, 2050334, 2211840, 8388608, 1490568001441
8, 2550000, 103876, 2060480, 704512, 8388608, 1490568003130
8, 2560000, 104536, 2070442, 2244608, 8388608, 1490568004876
8, 2570000, 105245, 2080145, 2211840, 8388608, 1490568006440
8, 2580000, 105979, 2089284, 2211840, 8388608, 1490568008103
8, 2590000, 106631, 2098470, 2260992, 8388608, 1490568009774
8, 2600000, 107339, 2108313, 2260992, 8388608, 1490568011367
8, 2610000, 107939, 2116675, 2260992, 8388608, 1490568013111
8, 2620000, 108671, 2127178, 2228224, 8388608, 1490568014745
8, 2630000, 109349, 2136646, 65536, 8388608, 1490568016415
8, 2640000, 110009, 2145421, 2260992, 8388608, 1490568018092
8, 2650000, 110728, 2154740, 2260992, 8388608, 1490568019705
8, 2660000, 111414, 2164472, 2244608, 8388608, 1490568021539
8, 2670000, 112142, 2175070, 2260992, 8388608, 1490568023116
8, 2680000, 112773, 2183888, 2260992, 8388608, 1490568024841
8, 2690000, 113420, 2193391, 2260992, 8388608, 1490568026539
8, 2700000, 114160, 2203574, 2260992, 8388608, 1490568028114
8, 2710000, 114953, 2213425, 2260992, 8388608, 1490568029830
8, 2720000, 115562, 2221925, 2211840, 8388608, 1490568031482
8, 2730000, 116363, 2232923, 2244608, 8388608, 1490568033139
8, 2740000, 117099, 2242442, 2195456, 8388608, 1490568034919
8, 2750000, 117593, 2249838, 1622016, 8388608, 1490568036468
8, 2760000, 118380, 2260808, 2244608, 8388608, 1490568038201
8, 2770000, 119192, 2270850, 2260992, 8388608, 1490568039943
8, 2780000, 119905, 2280247, 2228224, 8388608, 1490568041619
8, 2790000, 120547, 2289009, 2260992, 8388608, 1490568043319
8, 2800000, 121299, 2299297, 2260992, 8388608, 1490568044953
8, 2810000, 122160, 2310557, 2260992, 8388608, 1490568046752
8, 2820000, 122769, 2318329, 2228224, 8388608, 1490568048390
8, 2830000, 123477, 2327124, 2260992, 8388608, 1490568050069
8, 2840000, 124242, 2336191, 2260992, 8388608, 1490568051775
8, 2850000, 125019, 2346280, 2228224, 8388608, 1490568053396
8, 2860000, 125691, 2355605, 2260992, 8388608, 1490568055125
8, 2870000, 126410, 2364708, 2260992, 8388608, 1490568056801
8, 2880000, 127088, 2374301, 2244608, 8388608, 1490568058566
8, 2890000, 127784, 2383463, 2260992, 8388608, 1490568060427
8, 2900000, 128685, 2394172, 2244608, 8388608, 1490568062225
8, 2910000, 129401, 2403493, 2260992, 8388608, 1490568063955
8, 2920000, 130089, 2412759, 2211840, 8388608, 1490568065563
8, 2930000, 130898, 2422580, 1818624, 8388608, 1490568067427
8, 2940000, 131626, 2432204, 2260992, 8388608, 1490568068993
8, 2950000, 132418, 2442267, 2260992, 8388608, 1490568070742
8, 2960000, 133069, 2450225, 884736, 8388608, 1490568072499
8, 2970000, 133872, 2459326, 2260992, 8388608, 1490568074150
8, 2980000, 134676, 2469495, 2260992, 8388608, 1490568075936
8, 2990000, 135427, 2479416, 2244608, 8388608, 1490568077541
8, 3000000, 136227, 2489055, 1851392, 8388608, 1490568079359
8, 3010000, 136955, 2498332, 2244608, 8388608, 1490568081014
8, 3020000, 137648, 2507176, 2260992, 8388608, 1490568082675
8, 3030000, 138597, 2517161, 2260992, 8388608, 1490568084411
8, 3040000, 139287, 2525832, 2260992, 8388608, 1490568086026
8, 3050000, 140087, 2535680, 2260992, 8388608, 1490568087828
8, 3060000, 140990, 2546017, 2244608, 8388608, 1490568089459
8, 3070000, 141797, 2555665, 2244608, 8388608, 1490568091235
8, 3080000, 142620, 2565410, 2260992, 8388608, 1490568092977
8, 3090000, 143361, 2573330, 2228224, 8388608, 1490568094654
8, 3100000, 144244, 2582118, 2162688, 8388608, 1490568096520
8, 3110000, 145182, 2592852, 2260992, 8388608, 1490568098289
8, 3120000, 145964, 2602019, 2244608, 8388608, 1490568100049
8, 3130000, 147007, 2612758, 2179072, 8388608, 1490568101895
8, 3140000, 147732, 2620243, 2228224, 8388608, 1490568103632
8, 3150000, 148711, 2631520, 2260992, 8388608, 1490568105259
8, 3160000, 149693, 2639500, 2260992, 8388608, 1490568107149
8, 3170000, 150534, 2648300, 1835008, 8388608, 1490568108818
8, 3180000, 151433, 2657602, 2228224, 8388608, 1490568110690
8, 3190000, 152320, 2667710, 2260992, 8388608, 1490568112376
8, 3200000, 153289, 2676723, 2244608, 8388608, 1490568114297
8, 3210000, 154265, 2686592, 2244608, 8388608, 1490568115933
8, 3220000, 155132, 2695343, 2260992, 8388608, 1490568117758
8, 3230000, 156205, 2703230, 2244608, 8388608, 1490568119464
8, 3240000, 157258, 2713986, 1736704, 8388608, 1490568121631
8, 3250000, 158304, 2724358, 2129920, 8388608, 1490568123403
8, 3260000, 159213, 2733418, 2211840, 8388608, 1490568125530
8, 3270000, 160316, 2741819, 2228224, 8388608, 1490568127383
8, 3280000, 161202, 2750533, 2244608, 8388608, 1490568129491
8, 3290000, 162267, 2760848, 2244608, 8388608, 1490568131491
8, 3300000, 163534, 2769284, 2211840, 8388608, 1490568133426
8, 3310000, 164615, 2779041, 2146304, 8388608, 1490568135309
8, 3320000, 165631, 2787596, 2260992, 8388608, 1490568137325
8, 3330000, 166558, 2796103, 2260992, 8388608, 1490568139250
8, 3340000, 167718, 2805929, 2048000, 8388608, 1490568141187
8, 3350000, 168825, 2816183, 2260992, 8388608, 1490568143195
8, 3360000, 169733, 2824538, 1966080, 8388608, 1490568144909
8, 3370000, 170855, 2832670, 1245184, 8388608, 1490568146802
8, 3380000, 172361, 2844738, 2179072, 8388608, 1490568148600
8, 3390000, 173257, 2852536, 671744, 8388608, 1490568150513
8, 3400000, 174409, 2862060, 2211840, 8388608, 1490568152217
8, 3410000, 175330, 2870389, 2244608, 8388608, 1490568154148
8, 3420000, 176815, 2882069, 917504, 8388608, 1490568156011
8, 3430000, 177772, 2889755, 2244608, 8388608, 1490568157903
8, 3440000, 179099, 2898786, 2179072, 8388608, 1490568159782
8, 3450000, 180422, 2907268, 2260992, 8388608, 1490568161594
8, 3460000, 181721, 2918377, 2195456, 8388608, 1490568163444
8, 3470000, 182749, 2925375, 2195456, 8388608, 1490568165261
8, 3480000, 183857, 2935044, 2260992, 8388608, 1490568167208
8, 3490000, 185330, 2945016, 2260992, 8388608, 1490568169014
8, 3500000, 186420, 2954212, 2260992, 8388608, 1490568170969
8, 3510000, 187714, 2962978, 2195456, 8388608, 1490568172662
8, 3520000, 189010, 2971178, 1998848, 8388608, 1490568174636
8, 3530000, 190417, 2981032, 2244608, 8388608, 1490568176490
8, 3540000, 191609, 2989985, 1228800, 8388608, 1490568178297
8, 3550000, 192823, 2999455, 2211840, 8388608, 1490568180231
8, 3560000, 194228, 3008749, 311296, 8388608, 1490568182149
8, 3570000, 195435, 3018099, 2195456, 8388608, 1490568184010
8, 3580000, 196734, 3026905, 950272, 8388608, 1490568185813
8, 3590000, 198083, 3035285, 1867776, 8388608, 1490568187829
8, 3600000, 199515, 3044204, 2244608, 8388608, 1490568189532
8, 3610000, 200822, 3053400, 2211840, 8388608, 1490568191549
8, 3620000, 202087, 3062643, 1720320, 8388608, 1490568193372
8, 3630000, 203172, 3071263, 2228224, 8388608, 1490568195247
8, 3640000, 204799, 3081936, 1867776, 8388608, 1490568197137
8, 3650000, 205905, 3089653, 983040, 8388608, 1490568198996
8, 3660000, 207378, 3099691, 2260992, 8388608, 1490568200863
8, 3670000, 208695, 3107887, 1261568, 8388608, 1490568202887
8, 3680000, 210332, 3118892, 2260992, 8388608, 1490568204903
8, 3690000, 211422, 3126260, 1622016, 8388608, 1490568206721
8, 3700000, 212737, 3135980, 2260992, 8388608, 1490568208592
8, 3710000, 214166, 3145613, 2260992, 8388608, 1490568210430
8, 3720000, 215399, 3153629, 2195456, 8388608, 1490568212270
8, 3730000, 216891, 3164199, 2179072, 8388608, 1490568214282
8, 3740000, 218167, 3172437, 2244608, 8388608, 1490568215978
8, 3750000, 219721, 3182595, 2228224, 8388608, 1490568217939
8, 3760000, 220865, 3190921, 1523712, 8388608, 1490568219643
8, 3770000, 222211, 3200539, 589824, 8388608, 1490568221624
8, 3780000, 223481, 3210334, 1277952, 8388608, 1490568223360
8, 3790000, 224925, 3219451, 2260992, 8388608, 1490568225251
8, 3800000, 226259, 3228540, 2260992, 8388608, 1490568227207
8, 3810000, 227721, 3238143, 2097152, 8388608, 1490568228906
8, 3820000, 229170, 3246784, 2260992, 8388608, 1490568230475
8, 3830000, 230559, 3256481, 2064384, 8388608, 1490568232327
8, 3840000, 231996, 3266293, 2260992, 8388608, 1490568233971
8, 3850000, 233204, 3274807, 2048000, 8388608, 1490568235694
8, 3860000, 234956, 3286267, 2097152, 8388608, 1490568237427
8, 3870000, 236131, 3294149, 2228224, 8388608, 1490568238957
8, 3880000, 237468, 3302815, 2260992, 8388608, 1490568240768
8, 3890000, 238866, 3311878, 2260992, 8388608, 1490568242345
8, 3900000, 240553, 3323652, 2228224, 8388608, 1490568243989
8, 3910000, 241816, 3331782, 2244608, 8388608, 1490568245843
8, 3920000, 243180, 3341492, 2260992, 8388608, 1490568247616
8, 3930000, 244467, 3349976, 2260992, 8388608, 1490568249742
8, 3940000, 245990, 3360925, 2228224, 8388608, 1490568251754
8, 3950000, 247254, 3368986, 1310720, 8388608, 1490568253397
8, 3960000, 248814, 3378527, 2260992, 8388608, 1490568254915
8, 3970000, 250151, 3388458, 2113536, 8388608, 1490568256487
8, 3980000, 251463, 3397897, 2244608, 8388608, 1490568257973
8, 3990000, 252815, 3407341, 2080768, 8388608, 1490568259389
8, 4000000, 254232, 3416909, 2228224, 8388608, 1490568260931
8, 4010000, 255582, 3426304, 2048000, 8388608, 1490568262576
8, 4020000, 257025, 3435785, 1277952, 8388608, 1490568263972
8, 4030000, 258594, 3445797, 2260992, 8388608, 1490568265358
8, 4040000, 259766, 3454041, 2228224, 8388608, 1490568266709
8, 4050000, 261088, 3463697, 2260992, 8388608, 1490568268214
8, 4060000, 262632, 3473206, 737280, 8388608, 1490568269644
8, 4070000, 263995, 3483683, 1966080, 8388608, 1490568271223
8, 4080000, 265245, 3491940, 2260992, 8388608, 1490568272630
8, 4090000, 266790, 3501952, 1359872, 8388608, 1490568274139
8, 4100000, 268314, 3512251, 2179072, 8388608, 1490568275600
8, 4110000, 269751, 3522373, 2260992, 8388608, 1490568277097
8, 4120000, 270948, 3530730, 2244608, 8388608, 1490568278567
8, 4130000, 272266, 3539588, 2260992, 8388608, 1490568280266
8, 4140000, 273617, 3549156, 2260992, 8388608, 1490568281924
8, 4150000, 275047, 3558798, 2260992, 8388608, 1490568283392
8, 4160000, 276394, 3567363, 2179072, 8388608, 1490568284990
8, 4170000, 277791, 3577519, 2244608, 8388608, 1490568286664
8, 4180000, 279052, 3586770, 2244608, 8388608, 1490568288144
8, 4190000, 280690, 3597809, 2146304, 8388608, 1490568289692
8, 4200000, 281818, 3606128, 2244608, 8388608, 1490568291121
8, 4210000, 283189, 3615915, 2113536, 8388608, 1490568292556
8, 4220000, 284642, 3625597, 2228224, 8388608, 1490568294007
8, 4230000, 286227, 3636111, 2097152, 8388608, 1490568295571
8, 4240000, 287416, 3644442, 2244608, 8388608, 1490568297143
8, 4250000, 288714, 3653790, 1277952, 8388608, 1490568298758
8, 4260000, 290324, 3664950, 2228224, 8388608, 1490568300534
8, 4270000, 291564, 3674075, 1048576, 8388608, 1490568302131
8, 4280000, 292941, 3683438, 1818624, 8388608, 1490568303709
8, 4290000, 294419, 3692841, 2097152, 8388608, 1490568305197
8, 4300000, 295672, 3702096, 2260992, 8388608, 1490568306774
8, 4310000, 296967, 3711418, 2260992, 8388608, 1490568308410
8, 4320000, 298284, 3720861, 2195456, 8388608, 1490568310343
8, 4330000, 299805, 3731903, 2162688, 8388608, 1490568312230
8, 4340000, 301169, 3741824, 1490944, 8388608, 1490568313999
8, 4350000, 302387, 3749962, 2260992, 8388608, 1490568315736
8, 4360000, 303986, 3760782, 2260992, 8388608, 1490568317515
8, 4370000, 305246, 3769467, 2260992, 8388608, 1490568319357
8, 4380000, 306488, 3778872, 2162688, 8388608, 1490568321145
8, 4390000, 307919, 3788610, 2228224, 8388608, 1490568323022
8, 4400000, 309189, 3798198, 2260992, 8388608, 1490568324757
8, 4410000, 310679, 3808650, 2244608, 8388608, 1490568326582
8, 4420000, 312333, 3819267, 2260992, 8388608, 1490568328406
8, 4430000, 313529, 3827739, 1114112, 8388608, 1490568330187
8, 4440000, 314891, 3837332, 2244608, 8388608, 1490568331899
8, 4450000, 316293, 3846869, 2260992, 8388608, 1490568334035
8, 4460000, 317502, 3855896, 2162688, 8388608, 1490568336268
8, 4470000, 318990, 3866655, 2260992, 8388608, 1490568338248
8, 4480000, 320369, 3875740, 1605632, 8388608, 1490568340121
8, 4490000, 321961, 3886464, 2244608, 8388608, 1490568342064
8, 4500000, 323197, 3895278, 1146880, 8388608, 1490568343715
8, 4510000, 324613, 3905237, 2260992, 8388608, 1490568345587
8, 4520000, 325916, 3914696, 2260992, 8388608, 1490568347237
8, 4530000, 327187, 3924007, 2195456, 8388608, 1490568349043
8, 4540000, 328707, 3934381, 2195456, 8388608, 1490568350827
8, 4550000, 330207, 3944125, 2244608, 8388608, 1490568352685
8, 4560000, 331431, 3953124, 1900544, 8388608, 1490568354460
8, 4570000, 332543, 3961260, 2244608, 8388608, 1490568356194
8, 4580000, 334380, 3974071, 2228224, 8388608, 1490568358074
8, 4590000, 335448, 3981906, 2260992, 8388608, 1490568359786
8, 4600000, 337026, 3992629, 2260992, 8388608, 1490568361810
8, 4610000, 338515, 4002158, 2260992, 8388608, 1490568363580
8, 4620000, 339776, 4011047, 2195456, 8388608, 1490568365363
8, 4630000, 341321, 4022072, 1884160, 8388608, 1490568367262
8, 4640000, 342780, 4031501, 2260992, 8388608, 1490568369080
8, 4650000, 344035, 4041245, 2260992, 8388608, 1490568370849
8, 4660000, 345195, 4049420, 2260992, 8388608, 1490568372585
8, 4670000, 346620, 4058842, 2146304, 8388608, 1490568374371
8, 4680000, 348053, 4068429, 2260992, 8388608, 1490568376160
8, 4690000, 349593, 4079183, 2228224, 8388608, 1490568377971
8, 4700000, 350679, 4087116, 2260992, 8388608, 1490568379729
8, 4710000, 352117, 4097659, 2228224, 8388608, 1490568381552
8, 4720000, 353618, 4108860, 2260992, 8388608, 1490568383501
8, 4730000, 355044, 4118374, 2244608, 8388608, 1490568385274
8, 4740000, 356360, 4126828, 2195456, 8388608, 1490568387090
8, 4750000, 357807, 4137218, 2228224, 8388608, 1490568388872
8, 4760000, 359279, 4148103, 2211840, 8388608, 1490568390696
8, 4770000, 360583, 4156753, 589824, 8388608, 1490568392446
8, 4780000, 361678, 4164848, 2260992, 8388608, 1490568394178
8, 4790000, 363212, 4175720, 2260992, 8388608, 1490568395993
8, 4800000, 364680, 4184953, 2244608, 8388608, 1490568397806
8, 4810000, 365954, 4194030, 2260992, 8388608, 1490568399582
8, 4820000, 367296, 4203690, 2260992, 8388608, 1490568401374
8, 4830000, 368830, 4214285, 2179072, 8388608, 1490568403161
8, 4840000, 370063, 4223776, 2260992, 8388608, 1490568404980
8, 4850000, 371586, 4234529, 1572864, 8388608, 1490568406674
8, 4860000, 372922, 4243285, 2211840, 8388608, 1490568408563
8, 4870000, 374410, 4253313, 2260992, 8388608, 1490568410246
8, 4880000, 375871, 4263537, 2228224, 8388608, 1490568412149
8, 4890000, 377214, 4272867, 2260992, 8388608, 1490568413821
8, 4900000, 378649, 4283408, 1605632, 8388608, 1490568415777
8, 4910000, 379878, 4292093, 2211840, 8388608, 1490568417378
8, 4920000, 381407, 4302082, 2244608, 8388608, 1490568419272
8, 4930000, 382745, 4310832, 2260992, 8388608, 1490568421043
8, 4940000, 384145, 4320640, 2228224, 8388608, 1490568422906
8, 4950000, 385448, 4330419, 2244608, 8388608, 1490568424620
8, 4960000, 386991, 4341485, 1851392, 8388608, 1490568426588
8, 4970000, 388077, 4349365, 1851392, 8388608, 1490568428245
8, 4980000, 389445, 4359009, 2260992, 8388608, 1490568430255
8, 4990000, 390911, 4368601, 2179072, 8388608, 1490568432055
8, 5000000, 392381, 4379298, 2244608, 8388608, 1490568433913

==> data/temp/randomball/output.txt <==
8, 10000, 0, 0, 0, 8388608, 1490565574570
8, 20000, 0, 0, 0, 8388608, 1490565575515
8, 30000, 0, 0, 0, 8388608, 1490565576342
8, 40000, 0, 0, 0, 8388608, 1490565577206
8, 50000, 0, 0, 0, 8388608, 1490565578144
8, 60000, 22, 464, 16384, 8388608, 1490565579102
8, 70000, 33, 491, 98304, 8388608, 1490565580020
8, 80000, 56, 2427, 212992, 8388608, 1490565581169
8, 90000, 88, 5335, 212992, 8388608, 1490565582256
8, 100000, 106, 5855, 180224, 8388608, 1490565583270
8, 110000, 144, 7780, 180224, 8388608, 1490565584609
8, 120000, 178, 9211, 81920, 8388608, 1490565585718
8, 130000, 203, 10133, 163840, 8388608, 1490565587007
8, 140000, 224, 11310, 327680, 8388608, 1490565588310
8, 150000, 248, 13379, 458752, 8388608, 1490565589603
8, 160000, 296, 17557, 458752, 8388608, 1490565591223
8, 170000, 336, 21068, 475136, 8388608, 1490565593016
8, 180000, 385, 24700, 557056, 8388608, 1490565594851
8, 190000, 441, 29084, 458752, 8388608, 1490565596455
8, 200000, 495, 32677, 425984, 8388608, 1490565598116
8, 210000, 559, 37068, 278528, 8388608, 1490565599781
8, 220000, 627, 40026, 425984, 8388608, 1490565601506
8, 230000, 748, 44644, 507904, 8388608, 1490565603320
8, 240000, 822, 47545, 770048, 8388608, 1490565604823
8, 250000, 886, 50136, 1196032, 8388608, 1490565606455
8, 260000, 985, 55235, 1294336, 8388608, 1490565608381
8, 270000, 1079, 60905, 1474560, 8388608, 1490565610187
8, 280000, 1152, 66658, 1343488, 8388608, 1490565611847
8, 290000, 1238, 72409, 1343488, 8388608, 1490565613507
8, 300000, 1339, 79518, 1376256, 8388608, 1490565615247
8, 310000, 1432, 86068, 1343488, 8388608, 1490565617140
8, 320000, 1525, 92464, 1376256, 8388608, 1490565619199
8, 330000, 1617, 98507, 1507328, 8388608, 1490565621141
8, 340000, 1668, 102262, 1490944, 8388608, 1490565622852
8, 350000, 1802, 110405, 1392640, 8388608, 1490565624553
8, 360000, 1904, 117782, 1359872, 8388608, 1490565626243
8, 370000, 1970, 123145, 1228800, 8388608, 1490565627727
8, 380000, 2059, 129214, 1097728, 8388608, 1490565629203
8, 390000, 2139, 134503, 1196032, 8388608, 1490565630688
8, 400000, 2239, 140700, 98304, 8388608, 1490565632793
8, 410000, 2331, 145905, 1163264, 8388608, 1490565634776
8, 420000, 2455, 152095, 1327104, 8388608, 1490565636842
8, 430000, 2617, 159269, 1097728, 8388608, 1490565638856
8, 440000, 2776, 166866, 1146880, 8388608, 1490565640675
8, 450000, 2934, 172823, 1277952, 8388608, 1490565642407
8, 460000, 3091, 177746, 1425408, 8388608, 1490565643994
8, 470000, 3294, 184936, 1720320, 8388608, 1490565645655
8, 480000, 3449, 189932, 1736704, 8388608, 1490565647252
8, 490000, 3676, 197741, 1720320, 8388608, 1490565648924
8, 500000, 3910, 206166, 2064384, 8388608, 1490565650592
8, 510000, 4059, 211870, 1916928, 8388608, 1490565652194
8, 520000, 4264, 220284, 1753088, 8388608, 1490565653910
8, 530000, 4414, 225841, 2113536, 8388608, 1490565655583
8, 540000, 4680, 236477, 2113536, 8388608, 1490565657351
8, 550000, 4885, 244471, 2031616, 8388608, 1490565659159
8, 560000, 5031, 249689, 2129920, 8388608, 1490565660931
8, 570000, 5267, 258651, 1998848, 8388608, 1490565662679
8, 580000, 5543, 269203, 2113536, 8388608, 1490565664414
8, 590000, 5660, 273581, 2113536, 8388608, 1490565666117
8, 600000, 5979, 285073, 1867776, 8388608, 1490565667927
8, 610000, 6217, 293333, 1966080, 8388608, 1490565669726
8, 620000, 6423, 300939, 442368, 8388608, 1490565671928
8, 630000, 6636, 309331, 1949696, 8388608, 1490565673785
8, 640000, 6805, 314666, 2113536, 8388608, 1490565675455
8, 650000, 7119, 326246, 1802240, 8388608, 1490565677112
8, 660000, 7309, 333631, 2129920, 8388608, 1490565678954
8, 670000, 7534, 341369, 2097152, 8388608, 1490565680587
8, 680000, 7843, 352359, 2129920, 8388608, 1490565682287
8, 690000, 7968, 357931, 2113536, 8388608, 1490565684043
8, 700000, 8179, 365207, 2080768, 8388608, 1490565685631
8, 710000, 8364, 372940, 2113536, 8388608, 1490565687248
8, 720000, 8621, 382361, 2031616, 8388608, 1490565688957
8, 730000, 8931, 393144, 1818624, 8388608, 1490565690699
8, 740000, 9101, 398597, 2097152, 8388608, 1490565692367
8, 750000, 9381, 408924, 1933312, 8388608, 1490565694147
8, 760000, 9653, 419314, 393216, 8388608, 1490565695912
8, 770000, 9805, 425220, 1966080, 8388608, 1490565697623
8, 780000, 10054, 433798, 2097152, 8388608, 1490565699255
8, 790000, 10239, 440395, 2113536, 8388608, 1490565700859
8, 800000, 10553, 450003, 1966080, 8388608, 1490565702487
8, 810000, 10832, 460140, 2113536, 8388608, 1490565704201
8, 820000, 11080, 466992, 1966080, 8388608, 1490565705837
8, 830000, 11343, 475666, 2064384, 8388608, 1490565707474
8, 840000, 11575, 482246, 2113536, 8388608, 1490565709163
8, 850000, 11907, 491919, 2031616, 8388608, 1490565710819
8, 860000, 12291, 502401, 1490944, 8388608, 1490565712462
8, 870000, 12518, 508567, 1835008, 8388608, 1490565714011
8, 880000, 12858, 517134, 2015232, 8388608, 1490565715611
8, 890000, 13123, 523154, 2113536, 8388608, 1490565717239
8, 900000, 13580, 533011, 1966080, 8388608, 1490565719068
8, 910000, 14058, 543255, 1736704, 8388608, 1490565720861
8, 920000, 14335, 548061, 2097152, 8388608, 1490565722428
8, 930000, 14775, 558752, 1966080, 8388608, 1490565724196
8, 940000, 15106, 565293, 2129920, 8388608, 1490565725843
8, 950000, 15586, 574658, 1654784, 8388608, 1490565728076
8, 960000, 15968, 582482, 2129920, 8388608, 1490565730067
8, 970000, 16384, 591098, 2113536, 8388608, 1490565731835
8, 980000, 16929, 601826, 1900544, 8388608, 1490565733655
8, 990000, 17230, 608660, 2129920, 8388608, 1490565735347
8, 1000000, 17663, 617364, 1900544, 8388608, 1490565737067
8, 1010000, 18209, 627555, 2146304, 8388608, 1490565738821
8, 1020000, 18603, 635217, 2146304, 8388608, 1490565740491
8, 1030000, 19064, 645346, 2113536, 8388608, 1490565742270
8, 1040000, 19615, 655576, 1900544, 8388608, 1490565744123
8, 1050000, 19968, 663114, 2129920, 8388608, 1490565745642
8, 1060000, 20503, 672883, 2162688, 8388608, 1490565747323
8, 1070000, 20926, 681774, 2211840, 8388608, 1490565748943
8, 1080000, 21441, 690651, 2129920, 8388608, 1490565750599
8, 1090000, 21835, 697483, 2162688, 8388608, 1490565752174
8, 1100000, 22306, 707519, 2179072, 8388608, 1490565753780
8, 1110000, 22869, 717635, 2146304, 8388608, 1490565755506
8, 1120000, 23365, 727323, 2195456, 8388608, 1490565757164
8, 1130000, 23768, 734899, 2129920, 8388608, 1490565758823
8, 1140000, 24328, 745907, 2162688, 8388608, 1490565760616
8, 1150000, 24679, 752838, 2179072, 8388608, 1490565762315
8, 1160000, 25107, 761238, 2146304, 8388608, 1490565763929
8, 1170000, 25601, 770785, 1163264, 8388608, 1490565765451
8, 1180000, 26096, 780924, 2015232, 8388608, 1490565766986
8, 1190000, 26573, 790114, 2162688, 8388608, 1490565768555
8, 1200000, 27015, 798770, 1802240, 8388608, 1490565770079
8, 1210000, 27422, 806711, 2211840, 8388608, 1490565771596
8, 1220000, 27970, 817250, 2113536, 8388608, 1490565773189
8, 1230000, 28405, 825440, 2179072, 8388608, 1490565774691
8, 1240000, 28929, 835493, 2179072, 8388608, 1490565776265
8, 1250000, 29325, 843467, 2179072, 8388608, 1490565777794
8, 1260000, 29785, 852953, 2113536, 8388608, 1490565779343
8, 1270000, 30169, 860618, 2129920, 8388608, 1490565780872
8, 1280000, 30805, 873561, 1605632, 8388608, 1490565782383
8, 1290000, 31139, 879689, 2162688, 8388608, 1490565783809
8, 1300000, 31603, 889729, 2146304, 8388608, 1490565785263
8, 1310000, 32077, 899265, 2162688, 8388608, 1490565786708
8, 1320000, 32480, 907219, 2162688, 8388608, 1490565788363
8, 1330000, 32939, 916273, 2162688, 8388608, 1490565790023
8, 1340000, 33409, 925448, 2211840, 8388608, 1490565791651
8, 1350000, 33958, 935972, 2146304, 8388608, 1490565793411
8, 1360000, 34388, 944281, 2228224, 8388608, 1490565795024
8, 1370000, 34773, 952346, 2080768, 8388608, 1490565796767
8, 1380000, 35322, 962121, 2146304, 8388608, 1490565798507
8, 1390000, 35814, 971561, 1441792, 8388608, 1490565800209
8, 1400000, 36198, 979696, 2195456, 8388608, 1490565801929
8, 1410000, 36722, 990456, 2162688, 8388608, 1490565803499
8, 1420000, 37045, 997582, 2211840, 8388608, 1490565804979
8, 1430000, 37580, 1007713, 2195456, 8388608, 1490565806613
8, 1440000, 38074, 1016169, 2015232, 8388608, 1490565808246
8, 1450000, 38553, 1024996, 2129920, 8388608, 1490565809903
8, 1460000, 39143, 1036485, 1998848, 8388608, 1490565811539
8, 1470000, 39459, 1043130, 2129920, 8388608, 1490565812964
8, 1480000, 39932, 1051722, 2179072, 8388608, 1490565814451
8, 1490000, 40504, 1062326, 2113536, 8388608, 1490565816011
8, 1500000, 41057, 1072753, 2195456, 8388608, 1490565817765
8, 1510000, 41482, 1079843, 2146304, 8388608, 1490565819475
8, 1520000, 41963, 1088583, 622592, 8388608, 1490565821243
8, 1530000, 42554, 1098828, 1851392, 8388608, 1490565822976
8, 1540000, 43073, 1107152, 2146304, 8388608, 1490565824674
8, 1550000, 43630, 1116021, 2080768, 8388608, 1490565826345
8, 1560000, 44099, 1124617, 2146304, 8388608, 1490565828044
8, 1570000, 44640, 1133814, 1622016, 8388608, 1490565829735
8, 1580000, 45232, 1143636, 2080768, 8388608, 1490565831439
8, 1590000, 45749, 1151155, 2162688, 8388608, 1490565833094
8, 1600000, 46410, 1160792, 2129920, 8388608, 1490565834658
8, 1610000, 46945, 1168889, 2146304, 8388608, 1490565836262
8, 1620000, 47582, 1178203, 2113536, 8388608, 1490565837867
8, 1630000, 48236, 1187501, 1064960, 8388608, 1490565839479
8, 1640000, 48827, 1196371, 884736, 8388608, 1490565841112
8, 1650000, 49538, 1207456, 1982464, 8388608, 1490565842782
8, 1660000, 50020, 1214443, 2113536, 8388608, 1490565844590
8, 1670000, 50659, 1224048, 2129920, 8388608, 1490565846381
8, 1680000, 51336, 1232565, 2113536, 8388608, 1490565848291
8, 1690000, 52078, 1242295, 2031616, 8388608, 1490565850119
8, 1700000, 52652, 1249162, 2228224, 8388608, 1490565851816
8, 1710000, 53440, 1259194, 1835008, 8388608, 1490565853488
8, 1720000, 54147, 1267784, 2113536, 8388608, 1490565855114
8, 1730000, 54897, 1276704, 1884160, 8388608, 1490565856827
8, 1740000, 55743, 1285840, 2195456, 8388608, 1490565858474
8, 1750000, 56512, 1294683, 1425408, 8388608, 1490565860114
8, 1760000, 57345, 1303045, 1933312, 8388608, 1490565861763
8, 1770000, 58178, 1312492, 2129920, 8388608, 1490565863384
8, 1780000, 58911, 1319993, 2179072, 8388608, 1490565865103
8, 1790000, 59787, 1329973, 2097152, 8388608, 1490565866768
8, 1800000, 60489, 1337467, 1982464, 8388608, 1490565868455
8, 1810000, 61298, 1346892, 720896, 8388608, 1490565870143
8, 1820000, 62147, 1356541, 2162688, 8388608, 1490565871717
8, 1830000, 62917, 1364944, 2129920, 8388608, 1490565873291
8, 1840000, 63826, 1373811, 2129920, 8388608, 1490565874823
8, 1850000, 64576, 1382011, 2162688, 8388608, 1490565876295
8, 1860000, 65484, 1391427, 2260992, 8388608, 1490565877827
8, 1870000, 66325, 1400155, 2113536, 8388608, 1490565879291
8, 1880000, 67174, 1409028, 1835008, 8388608, 1490565880775
8, 1890000, 68057, 1418314, 2146304, 8388608, 1490565882589
8, 1900000, 69077, 1428205, 2113536, 8388608, 1490565884454
8, 1910000, 69804, 1434926, 2162688, 8388608, 1490565886107
8, 1920000, 70768, 1445224, 2244608, 8388608, 1490565887773
8, 1930000, 71612, 1454270, 2064384, 8388608, 1490565889280
8, 1940000, 72440, 1463220, 2195456, 8388608, 1490565890844
8, 1950000, 73369, 1472585, 2228224, 8388608, 1490565892381
8, 1960000, 74278, 1481877, 2129920, 8388608, 1490565894202
8, 1970000, 75223, 1491006, 2146304, 8388608, 1490565896122
8, 1980000, 76145, 1500592, 2211840, 8388608, 1490565898077
8, 1990000, 76909, 1508481, 2260992, 8388608, 1490565899757
8, 2000000, 77777, 1517898, 2260992, 8388608, 1490565901372
8, 2010000, 78717, 1527832, 2146304, 8388608, 1490565903044
8, 2020000, 79363, 1534801, 2244608, 8388608, 1490565904739
8, 2030000, 80300, 1545428, 1949696, 8388608, 1490565906626
8, 2040000, 81238, 1556146, 2162688, 8388608, 1490565908274
8, 2050000, 81988, 1563982, 2244608, 8388608, 1490565909939
8, 2060000, 82858, 1573027, 1982464, 8388608, 1490565911633
8, 2070000, 83734, 1583283, 2195456, 8388608, 1490565913687
8, 2080000, 84535, 1592025, 2228224, 8388608, 1490565915655
8, 2090000, 85534, 1602869, 2244608, 8388608, 1490565917414
8, 2100000, 86374, 1611576, 2260992, 8388608, 1490565918991
8, 2110000, 87170, 1620534, 2228224, 8388608, 1490565920703
8, 2120000, 87949, 1629401, 2260992, 8388608, 1490565922358
8, 2130000, 88848, 1639420, 2179072, 8388608, 1490565924199
8, 2140000, 89696, 1648069, 2129920, 8388608, 1490565925995
8, 2150000, 90628, 1658009, 2260992, 8388608, 1490565927731
8, 2160000, 91476, 1667529, 2260992, 8388608, 1490565929437
8, 2170000, 92335, 1677048, 2260992, 8388608, 1490565931075
8, 2180000, 93227, 1686689, 2244608, 8388608, 1490565932651
8, 2190000, 94050, 1695154, 2244608, 8388608, 1490565934276
8, 2200000, 94977, 1704457, 2113536, 8388608, 1490565935873
8, 2210000, 95924, 1714724, 2113536, 8388608, 1490565937547
8, 2220000, 96747, 1723860, 2260992, 8388608, 1490565939135
8, 2230000, 97515, 1733138, 2260992, 8388608, 1490565940678
8, 2240000, 98387, 1741752, 2260992, 8388608, 1490565942316
8, 2250000, 99311, 1752493, 2211840, 8388608, 1490565943923
8, 2260000, 100205, 1761994, 2015232, 8388608, 1490565945510
8, 2270000, 100985, 1770715, 2260992, 8388608, 1490565947043
8, 2280000, 101850, 1779622, 2260992, 8388608, 1490565948697
8, 2290000, 102922, 1791381, 1753088, 8388608, 1490565950267
8, 2300000, 103660, 1799477, 2260992, 8388608, 1490565951861
8, 2310000, 104527, 1809004, 2260992, 8388608, 1490565953656
8, 2320000, 105432, 1818720, 2244608, 8388608, 1490565955513
8, 2330000, 106241, 1827312, 2260992, 8388608, 1490565957215
8, 2340000, 107118, 1836665, 2260992, 8388608, 1490565959040
8, 2350000, 108082, 1847514, 2113536, 8388608, 1490565960761
8, 2360000, 108793, 1854951, 2260992, 8388608, 1490565962464
8, 2370000, 109637, 1864933, 1294336, 8388608, 1490565964155
8, 2380000, 110680, 1876223, 2179072, 8388608, 1490565965897
8, 2390000, 111405, 1884097, 2260992, 8388608, 1490565967507
8, 2400000, 112196, 1893164, 1130496, 8388608, 1490565969139
8, 2410000, 113182, 1903695, 2244608, 8388608, 1490565970969
8, 2420000, 114050, 1913257, 2260992, 8388608, 1490565973016
8, 2430000, 114834, 1922406, 2129920, 8388608, 1490565975294
8, 2440000, 115732, 1932097, 2260992, 8388608, 1490565977061
8, 2450000, 116626, 1941370, 2260992, 8388608, 1490565978869
8, 2460000, 117350, 1949923, 2260992, 8388608, 1490565980715
8, 2470000, 118238, 1960030, 2260992, 8388608, 1490565982479
8, 2480000, 119210, 1970995, 1966080, 8388608, 1490565984194
8, 2490000, 119918, 1978778, 2244608, 8388608, 1490565985988
8, 2500000, 120915, 1989210, 2195456, 8388608, 1490565987927
8, 2510000, 121617, 1997669, 2260992, 8388608, 1490565989677
8, 2520000, 122584, 2008222, 2162688, 8388608, 1490565991498
8, 2530000, 123346, 2016850, 2260992, 8388608, 1490565993163
8, 2540000, 124178, 2025773, 2260992, 8388608, 1490565994904
8, 2550000, 125204, 2036570, 2260992, 8388608, 1490565996675
8, 2560000, 126173, 2047404, 2179072, 8388608, 1490565998735
8, 2570000, 126916, 2055197, 2228224, 8388608, 1490566001111
8, 2580000, 127771, 2064425, 2260992, 8388608, 1490566003547
8, 2590000, 128661, 2074934, 2195456, 8388608, 1490566006120
8, 2600000, 129673, 2084624, 2244608, 8388608, 1490566008017
8, 2610000, 130381, 2092205, 2260992, 8388608, 1490566009860
8, 2620000, 131285, 2102044, 2260992, 8388608, 1490566011952
8, 2630000, 132110, 2111241, 2228224, 8388608, 1490566013923
8, 2640000, 133084, 2121877, 2129920, 8388608, 1490566016270
8, 2650000, 133955, 2131364, 2228224, 8388608, 1490566018528
8, 2660000, 134832, 2141153, 2260992, 8388608, 1490566020579
8, 2670000, 135707, 2150731, 2244608, 8388608, 1490566022896
8, 2680000, 136524, 2159945, 2228224, 8388608, 1490566024716
8, 2690000, 137510, 2170587, 2244608, 8388608, 1490566026543
8, 2700000, 138223, 2177998, 2228224, 8388608, 1490566028391
8, 2710000, 139084, 2186895, 2260992, 8388608, 1490566030182
8, 2720000, 140032, 2197734, 2260992, 8388608, 1490566032029
8, 2730000, 140879, 2207110, 2260992, 8388608, 1490566034015
8, 2740000, 141708, 2215914, 2260992, 8388608, 1490566035899
8, 2750000, 142665, 2225626, 1835008, 8388608, 1490566037708
8, 2760000, 143364, 2234070, 2260992, 8388608, 1490566039527
8, 2770000, 144372, 2244621, 1703936, 8388608, 1490566041258
8, 2780000, 145278, 2254673, 2260992, 8388608, 1490566043076
8, 2790000, 146141, 2264260, 2260992, 8388608, 1490566044869
8, 2800000, 147044, 2273473, 2260992, 8388608, 1490566046650
8, 2810000, 147947, 2282893, 2260992, 8388608, 1490566048387
8, 2820000, 148883, 2293571, 1982464, 8388608, 1490566050219
8, 2830000, 149701, 2301790, 2260992, 8388608, 1490566051987
8, 2840000, 150489, 2310451, 2228224, 8388608, 1490566053871
8, 2850000, 151507, 2321343, 2260992, 8388608, 1490566055732
8, 2860000, 152207, 2328528, 475136, 8388608, 1490566057494
8, 2870000, 153181, 2338958, 2260992, 8388608, 1490566059266
8, 2880000, 154115, 2348521, 2244608, 8388608, 1490566061084
8, 2890000, 155056, 2357994, 1916928, 8388608, 1490566062869
8, 2900000, 156074, 2368755, 2228224, 8388608, 1490566064712
8, 2910000, 156835, 2376414, 2260992, 8388608, 1490566066540
8, 2920000, 157751, 2386819, 2162688, 8388608, 1490566068355
8, 2930000, 158753, 2396756, 2260992, 8388608, 1490566070139
8, 2940000, 159594, 2405816, 1998848, 8388608, 1490566071928
8, 2950000, 160467, 2414091, 2260992, 8388608, 1490566073698
8, 2960000, 161419, 2424049, 2260992, 8388608, 1490566075487
8, 2970000, 162391, 2433933, 2211840, 8388608, 1490566077240
8, 2980000, 163198, 2442517, 2260992, 8388608, 1490566079069
8, 2990000, 164162, 2452644, 2260992, 8388608, 1490566080907
8, 3000000, 165181, 2462757, 2244608, 8388608, 1490566082669
8, 3010000, 166108, 2471614, 2146304, 8388608, 1490566084445
8, 3020000, 167001, 2480078, 2260992, 8388608, 1490566086231
8, 3030000, 167977, 2488825, 2260992, 8388608, 1490566087916
8, 3040000, 168938, 2498239, 2260992, 8388608, 1490566089695
8, 3050000, 169920, 2508171, 2031616, 8388608, 1490566091459
8, 3060000, 170834, 2516890, 2260992, 8388608, 1490566093228
8, 3070000, 171894, 2526546, 2244608, 8388608, 1490566095073
8, 3080000, 172905, 2536357, 2244608, 8388608, 1490566096850
8, 3090000, 173921, 2546297, 2228224, 8388608, 1490566098656
8, 3100000, 174909, 2554832, 2260992, 8388608, 1490566100495
8, 3110000, 176067, 2564956, 2179072, 8388608, 1490566102353
8, 3120000, 177098, 2574429, 2244608, 8388608, 1490566104163
8, 3130000, 177927, 2581795, 2260992, 8388608, 1490566105881
8, 3140000, 178984, 2591414, 2228224, 8388608, 1490566107799
8, 3150000, 180113, 2601126, 2129920, 8388608, 1490566109608
8, 3160000, 181213, 2611025, 2260992, 8388608, 1490566111398
8, 3170000, 182322, 2621163, 1753088, 8388608, 1490566113219
8, 3180000, 183243, 2629652, 2179072, 8388608, 1490566115003
8, 3190000, 184309, 2638460, 2260992, 8388608, 1490566116795
8, 3200000, 185385, 2647855, 2260992, 8388608, 1490566118603
8, 3210000, 186451, 2657324, 2179072, 8388608, 1490566120431
8, 3220000, 187572, 2666249, 2260992, 8388608, 1490566122171
8, 3230000, 188729, 2675780, 2260992, 8388608, 1490566124059
8, 3240000, 189863, 2684715, 2260992, 8388608, 1490566125975
8, 3250000, 190967, 2693609, 2260992, 8388608, 1490566127799
8, 3260000, 192329, 2704751, 2113536, 8388608, 1490566129687
8, 3270000, 193412, 2713675, 819200, 8388608, 1490566131509
8, 3280000, 194401, 2721176, 2195456, 8388608, 1490566133278
8, 3290000, 195624, 2730620, 2244608, 8388608, 1490566135216
8, 3300000, 196887, 2739994, 1572864, 8388608, 1490566137184
8, 3310000, 198119, 2749989, 2195456, 8388608, 1490566139059
8, 3320000, 199432, 2759811, 2195456, 8388608, 1490566141055
8, 3330000, 200693, 2769555, 2113536, 8388608, 1490566144321
8, 3340000, 201857, 2777993, 1359872, 8388608, 1490566147155
8, 3350000, 203003, 2786637, 1048576, 8388608, 1490566149812
8, 3360000, 204251, 2795411, 2162688, 8388608, 1490566152642
8, 3370000, 205572, 2805308, 2228224, 8388608, 1490566155374
8, 3380000, 206733, 2813829, 2244608, 8388608, 1490566158409
8, 3390000, 207959, 2823271, 2179072, 8388608, 1490566161143
8, 3400000, 209170, 2832350, 1523712, 8388608, 1490566163845
8, 3410000, 210381, 2841506, 2146304, 8388608, 1490566167008
8, 3420000, 211636, 2850223, 2244608, 8388608, 1490566169835
8, 3430000, 212930, 2859360, 2211840, 8388608, 1490566172612
8, 3440000, 214263, 2868831, 2228224, 8388608, 1490566175656
8, 3450000, 215673, 2878681, 1736704, 8388608, 1490566179154
8, 3460000, 216917, 2887165, 2097152, 8388608, 1490566181977
8, 3470000, 218248, 2896644, 2162688, 8388608, 1490566184812
8, 3480000, 219524, 2905753, 2129920, 8388608, 1490566187563
8, 3490000, 220716, 2913405, 2244608, 8388608, 1490566190251
8, 3500000, 222099, 2922747, 2260992, 8388608, 1490566193387
8, 3510000, 223492, 2932296, 2260992, 8388608, 1490566196268
8, 3520000, 225129, 2943269, 2195456, 8388608, 1490566199166
8, 3530000, 226539, 2952255, 2129920, 8388608, 1490566202075
8, 3540000, 227712, 2959407, 311296, 8388608, 1490566204783
8, 3550000, 229146, 2968951, 1785856, 8388608, 1490566207752
8, 3560000, 230649, 2978073, 2260992, 8388608, 1490566210559
8, 3570000, 231993, 2987194, 2244608, 8388608, 1490566213851
8, 3580000, 233358, 2995342, 1785856, 8388608, 1490566217087
8, 3590000, 234845, 3004810, 2260992, 8388608, 1490566220331
8, 3600000, 236280, 3013910, 2260992, 8388608, 1490566223360
8, 3610000, 237633, 3022505, 2260992, 8388608, 1490566226417
8, 3620000, 239283, 3033604, 2228224, 8388608, 1490566229621
8, 3630000, 240659, 3042481, 2260992, 8388608, 1490566232714
8, 3640000, 242344, 3052195, 2048000, 8388608, 1490566236124
8, 3650000, 243620, 3059852, 2179072, 8388608, 1490566239349
8, 3660000, 245086, 3068625, 1835008, 8388608, 1490566241710
8, 3670000, 246484, 3077228, 2260992, 8388608, 1490566243594
8, 3680000, 248067, 3087171, 2228224, 8388608, 1490566245611
8, 3690000, 249581, 3096476, 2162688, 8388608, 1490566247558
8, 3700000, 250957, 3105146, 524288, 8388608, 1490566249136
8, 3710000, 252527, 3114538, 2244608, 8388608, 1490566251143
8, 3720000, 254051, 3123645, 2260992, 8388608, 1490566253946
8, 3730000, 255522, 3132698, 2048000, 8388608, 1490566256168
8, 3740000, 257179, 3143183, 2162688, 8388608, 1490566257823
8, 3750000, 258656, 3151556, 2260992, 8388608, 1490566259522
8, 3760000, 260098, 3160040, 573440, 8388608, 1490566261436
8, 3770000, 261493, 3168820, 2211840, 8388608, 1490566263453
8, 3780000, 263258, 3179766, 2244608, 8388608, 1490566265319
8, 3790000, 264555, 3186841, 671744, 8388608, 1490566267013
8, 3800000, 266308, 3197799, 2260992, 8388608, 1490566268975
8, 3810000, 267810, 3206914, 2244608, 8388608, 1490566271030
8, 3820000, 269403, 3215695, 2260992, 8388608, 1490566272995
8, 3830000, 270846, 3224901, 2228224, 8388608, 1490566274894
8, 3840000, 272400, 3234910, 2260992, 8388608, 1490566277281
8, 3850000, 273722, 3242264, 2260992, 8388608, 1490566279204
8, 3860000, 275298, 3251907, 2228224, 8388608, 1490566281149
8, 3870000, 276888, 3261642, 2228224, 8388608, 1490566282812
8, 3880000, 278592, 3271785, 1835008, 8388608, 1490566284507
8, 3890000, 280154, 3281473, 2260992, 8388608, 1490566286095
8, 3900000, 281508, 3289216, 1720320, 8388608, 1490566287887
8, 3910000, 283139, 3299238, 2260992, 8388608, 1490566289635
8, 3920000, 284591, 3308186, 2260992, 8388608, 1490566291356
8, 3930000, 286244, 3317850, 2260992, 8388608, 1490566293163
8, 3940000, 287791, 3326797, 2244608, 8388608, 1490566294887
8, 3950000, 289341, 3335470, 2260992, 8388608, 1490566296597
8, 3960000, 291098, 3346115, 2195456, 8388608, 1490566298576
8, 3970000, 292722, 3355890, 2179072, 8388608, 1490566300404
8, 3980000, 294338, 3365003, 2260992, 8388608, 1490566302383
8, 3990000, 295935, 3374400, 2048000, 8388608, 1490566304096
8, 4000000, 297461, 3383432, 2260992, 8388608, 1490566306015
8, 4010000, 298934, 3392268, 2260992, 8388608, 1490566307755
8, 4020000, 300659, 3402586, 1589248, 8388608, 1490566309440
8, 4030000, 302185, 3411151, 983040, 8388608, 1490566311344
8, 4040000, 303836, 3420779, 2179072, 8388608, 1490566313253
8, 4050000, 305425, 3430289, 2260992, 8388608, 1490566315145
8, 4060000, 306876, 3439077, 2260992, 8388608, 1490566317027
8, 4070000, 308430, 3448796, 2260992, 8388608, 1490566318990
8, 4080000, 310249, 3459426, 901120, 8388608, 1490566320847
8, 4090000, 311962, 3469672, 2195456, 8388608, 1490566322715
8, 4100000, 313391, 3477762, 2080768, 8388608, 1490566324515
8, 4110000, 314793, 3486167, 2228224, 8388608, 1490566326202
8, 4120000, 316429, 3495607, 2048000, 8388608, 1490566328235
8, 4130000, 318004, 3505589, 2260992, 8388608, 1490566330068
8, 4140000, 319477, 3514697, 2211840, 8388608, 1490566331905
8, 4150000, 321027, 3524283, 589824, 8388608, 1490566333867
8, 4160000, 322599, 3533748, 2260992, 8388608, 1490566335664
8, 4170000, 324198, 3543326, 2244608, 8388608, 1490566337333
8, 4180000, 326005, 3553699, 2064384, 8388608, 1490566339179
8, 4190000, 327484, 3563134, 1802240, 8388608, 1490566341015
8, 4200000, 329019, 3572446, 2048000, 8388608, 1490566342851
8, 4210000, 330567, 3581686, 2260992, 8388608, 1490566344735
8, 4220000, 332312, 3591833, 2260992, 8388608, 1490566346566
8, 4230000, 333863, 3601120, 2260992, 8388608, 1490566348269
8, 4240000, 335467, 3610751, 2162688, 8388608, 1490566350125
8, 4250000, 336992, 3619505, 2260992, 8388608, 1490566352082
8, 4260000, 338618, 3629474, 2260992, 8388608, 1490566353994
8, 4270000, 340026, 3637609, 2260992, 8388608, 1490566355754
8, 4280000, 341746, 3648471, 1425408, 8388608, 1490566357791
8, 4290000, 343425, 3658662, 2113536, 8388608, 1490566359580
8, 4300000, 344920, 3667379, 2260992, 8388608, 1490566361447
8, 4310000, 346521, 3676302, 2244608, 8388608, 1490566363079
8, 4320000, 348270, 3686878, 1818624, 8388608, 1490566365052
8, 4330000, 349900, 3696184, 2244608, 8388608, 1490566367511
8, 4340000, 351526, 3705772, 2244608, 8388608, 1490566369706
8, 4350000, 352950, 3714611, 2260992, 8388608, 1490566371710
8, 4360000, 354600, 3724349, 2260992, 8388608, 1490566373723
8, 4370000, 356415, 3735286, 1654784, 8388608, 1490566375547
8, 4380000, 358032, 3744751, 2260992, 8388608, 1490566377301
8, 4390000, 359636, 3753693, 2260992, 8388608, 1490566379167
8, 4400000, 361088, 3762279, 1998848, 8388608, 1490566381015
8, 4410000, 362769, 3772284, 2244608, 8388608, 1490566382977
8, 4420000, 364285, 3781294, 2260992, 8388608, 1490566384869
8, 4430000, 366174, 3792826, 2015232, 8388608, 1490566386804
8, 4440000, 367599, 3801578, 2260992, 8388608, 1490566388603
8, 4450000, 369256, 3811278, 1720320, 8388608, 1490566390423
8, 4460000, 370883, 3820515, 2260992, 8388608, 1490566392184
8, 4470000, 372586, 3830343, 2228224, 8388608, 1490566394019
8, 4480000, 374074, 3839381, 2260992, 8388608, 1490566395756
8, 4490000, 375785, 3849294, 2260992, 8388608, 1490566397665
8, 4500000, 377414, 3858967, 2260992, 8388608, 1490566399432
8, 4510000, 379019, 3868164, 2260992, 8388608, 1490566401222
8, 4520000, 380622, 3877200, 2244608, 8388608, 1490566403001
8, 4530000, 382299, 3887018, 1015808, 8388608, 1490566404761
8, 4540000, 384014, 3896814, 2260992, 8388608, 1490566406664
8, 4550000, 385464, 3905832, 2260992, 8388608, 1490566408383
8, 4560000, 387065, 3915691, 2244608, 8388608, 1490566410260
8, 4570000, 388715, 3925341, 2244608, 8388608, 1490566412038
8, 4580000, 390394, 3935690, 2260992, 8388608, 1490566413852
8, 4590000, 391944, 3944769, 2244608, 8388608, 1490566415585
8, 4600000, 393717, 3955200, 2260992, 8388608, 1490566417384
8, 4610000, 395389, 3964807, 2031616, 8388608, 1490566419190
8, 4620000, 397001, 3974420, 1769472, 8388608, 1490566421167
8, 4630000, 398500, 3983325, 2146304, 8388608, 1490566422969
8, 4640000, 400078, 3992732, 1966080, 8388608, 1490566424767
8, 4650000, 401784, 4002998, 2031616, 8388608, 1490566426572
8, 4660000, 403458, 4012828, 2113536, 8388608, 1490566428343
8, 4670000, 404858, 4021890, 704512, 8388608, 1490566430083
8, 4680000, 406584, 4032374, 2228224, 8388608, 1490566431842
8, 4690000, 408239, 4042511, 655360, 8388608, 1490566433635
8, 4700000, 409813, 4051284, 2260992, 8388608, 1490566435317
8, 4710000, 411316, 4060603, 2228224, 8388608, 1490566437043
8, 4720000, 412929, 4069825, 1458176, 8388608, 1490566438825
8, 4730000, 414634, 4079977, 2244608, 8388608, 1490566440679
8, 4740000, 416310, 4090213, 2097152, 8388608, 1490566442521
8, 4750000, 417727, 4099042, 2260992, 8388608, 1490566444253
8, 4760000, 419391, 4108979, 2260992, 8388608, 1490566446067
8, 4770000, 421119, 4118874, 1310720, 8388608, 1490566447903
8, 4780000, 422594, 4127677, 1703936, 8388608, 1490566449687
8, 4790000, 424259, 4137243, 2260992, 8388608, 1490566451412
8, 4800000, 425921, 4147460, 2015232, 8388608, 1490566453154
8, 4810000, 427554, 4157188, 573440, 8388608, 1490566454991
8, 4820000, 429060, 4166080, 2260992, 8388608, 1490566456708
8, 4830000, 430747, 4176262, 2260992, 8388608, 1490566458426
8, 4840000, 432420, 4185881, 1163264, 8388608, 1490566460230
8, 4850000, 434099, 4195806, 2260992, 8388608, 1490566461965
8, 4860000, 435596, 4204552, 2260992, 8388608, 1490566463728
8, 4870000, 437398, 4215116, 2195456, 8388608, 1490566465572
8, 4880000, 438754, 4222862, 2260992, 8388608, 1490566467382
8, 4890000, 440481, 4233599, 2260992, 8388608, 1490566469191
8, 4900000, 442079, 4242718, 2260992, 8388608, 1490566471003
8, 4910000, 443615, 4252056, 2129920, 8388608, 1490566472771
8, 4920000, 445324, 4262185, 2260992, 8388608, 1490566474611
8, 4930000, 447237, 4274023, 2260992, 8388608, 1490566476440
8, 4940000, 448697, 4282112, 2211840, 8388608, 1490566478231
8, 4950000, 450248, 4291410, 1884160, 8388608, 1490566479949
8, 4960000, 451843, 4301097, 2260992, 8388608, 1490566481695
8, 4970000, 453511, 4310743, 2260992, 8388608, 1490566483582
8, 4980000, 455044, 4319801, 2195456, 8388608, 1490566485419
8, 4990000, 456707, 4329844, 1949696, 8388608, 1490566487278
8, 5000000, 458306, 4339571, 2260992, 8388608, 1490566489027

==> todo.txt <==
--------------------------------------------------------------------------------
- COMPLETED
--------------------------------------------------------------------------------

TODO:


- In the proof of Lemma 4.4, the step from (6) to (7). I fail to see why this
  is an inequality rather than an equality. After all, \sum_j f_j E[Z(\chi^A)
  \mid \phi_j] = E[Z]. For the last term in (6), you say that R^A_j should be
  the random variable of how many balls are recycled given the jth bin is
  chosen by A. This doesn't really make sense to me, since then in the
  calculation we would compare an expectation with a random variable, so I
  assume you mean the conditional expectation instead of the random variable.
  (As it was in Lemma 4.2.) But then \sum_j f_j R^A_j = R^A, so we should have
  equality.

So I think that Equation (9) should be an equality, and the inequality only
comes in the next step (10). 

- Lemma 4.2: In the text, R^A should be R^A_L.
- Lemma 4.5: One of the p is typeset in non-bold, same in Lemma 4.6.
- Lemma 4.6: Does the term "stateless" includes "deterministic"? Otherwise your
  notation needs some explanation.
- Corollary 5.1: The second = should be \leq as well.

Writing is the weakest part of the paper. It seems that paper has suffered a
lot by moving very relevant things to the appendix. 
In particular, Appendix A
is almost a must-read. 
Many of the basic concepts or notations have not been
clearly defined (stateless at page 7, the notion of (AX)_j), and there is also
very confusing referencing back and forth which requires constant flips back
and forth. Furthermore, some of the statements seems inconsistent. Proof of
Lemma 4.1 is referred to the appendix but in the appendix there is no clear
proof and it feels like a mess! Lemma A.2 certainly needs more than just one
line for its proof and notion of “ergodic” is thrown in there without ever
being defined!

- Section 2. When you mention the work of Vöcking, you forgot to refer to the
  paper [41].

